Framework for phase transitions between the Maxwell and Gibbs constructions

By taking the nucleon-to-quark phase transition within a neutron star as an example, we present a thermodynamically consistent method to calculate the equation of state of ambient matter so that transitions that are intermediate to those of the familiar Maxwell and Gibbs constructions can be described. This method does not address the poorly known surface tension between the two phases microscopically (as, for example, in the calculation of the core pasta phases via the Wigner-Seitz approximation) but instead combines the local and global charge neutrality conditions characteristic of the Maxwell and Gibbs constructions, respectively. Overall charge neutrality is achieved by dividing the leptons to those that obey local charge neutrality (Maxwell) and those that maintain global charge neutrality (Gibbs). The equation of state is obtained by using equilibrium constraints derived from minimizing the total energy density. The results of this minimization are then used to calculate neutron star mass-radius curves, tidal deformabilities, equilibrium and adiabatic sound speeds, and nonradial $g$-mode oscillation frequencies for several intermediate constructions. Various quantities of interest transform smoothly from their Gibbs structures to those of Maxwell as the local-to-total electron ratio $\eta$, introduced to mimic the hadron-to-quark interface tension from $0$ (Gibbs) to $\infty$ (Maxwell), is raised from $0$ to $1$. A notable exception is the $g$-mode frequency for the specific case of $\eta=1$ for which a gap appears between the quark and hadronic branches.

==> data_ZLA/MIX_a20_B165_cs2ad.txt <==
# g=[1.   0.95 0.9  0.85 0.8  0.75 0.7  0.65 0.6  0.55 0.5  0.45 0.4  0.35
#  0.3  0.25 0.2  0.15 0.1  0.05 0.  ]
0.782765 0.780286 0.777813 0.77534 0.772853 0.770314 0.767645 0.764651 0.760859 0.755588 0.747908 0.736627 0.720328 0.697412 0.666191 0.62509 0.573074 0.510306 0.438815 0.362609 0.286772
0.778903 0.768909 0.765463 0.762357 0.759284 0.756398 0.753569 0.75089 0.748052 0.744175 0.738364 0.729048 0.714704 0.693561 0.664232 0.62528 0.575821 0.51602 0.447702 0.374532 0.301272
0.775054 0.757882 0.753548 0.749876 0.746287 0.743108 0.740156 0.737755 0.735779 0.733181 0.729115 0.721665 0.7092 0.689768 0.662258 0.625354 0.578316 0.521327 0.456036 0.385794 0.315052
0.771218 0.747195 0.742049 0.737874 0.733835 0.730411 0.727367 0.725211 0.724015 0.722586 0.720149 0.714472 0.703812 0.686035 0.660275 0.625325 0.580585 0.526261 0.463856 0.396434 0.328148
0.767396 0.736836 0.730951 0.726332 0.721901 0.718276 0.715168 0.713229 0.712734 0.712376 0.711457 0.707461 0.698539 0.682362 0.658288 0.625207 0.582648 0.530851 0.471197 0.406489 0.340594
0.763587 0.726795 0.720238 0.715229 0.710461 0.706674 0.703527 0.701779 0.701915 0.702533 0.703027 0.700627 0.693376 0.678748 0.656303 0.625011 0.584527 0.535128 0.478094 0.415996 0.352427
0.75979 0.717061 0.709897 0.704547 0.699491 0.695577 0.692414 0.690835 0.691536 0.693043 0.69485 0.693964 0.688321 0.675193 0.654322 0.624748 0.58624 0.539119 0.484581 0.42499 0.363681
0.756007 0.707625 0.699912 0.694269 0.688969 0.684961 0.681801 0.680372 0.681578 0.683891 0.686918 0.687466 0.683369 0.671697 0.652351 0.624427 0.587804 0.542848 0.49069 0.433505 0.37439
0.752237 0.641803 0.690273 0.684377 0.678876 0.674802 0.671662 0.670366 0.672021 0.675065 0.679221 0.681127 0.678518 0.668259 0.65039 0.624056 0.589234 0.54634 0.496449 0.441574 0.384586
0.74848 0.634666 0.680964 0.674856 0.669191 0.665077 0.661972 0.660797 0.662849 0.666552 0.671752 0.674942 0.673765 0.664877 0.648443 0.623642 0.590546 0.549616 0.501887 0.449228 0.394302
0.744736 0.62775 0.671976 0.665691 0.659897 0.655766 0.65271 0.651643 0.654044 0.658339 0.664502 0.668906 0.669106 0.661551 0.646511 0.623193 0.59175 0.552695 0.507031 0.456497 0.403568
0.741005 0.621046 0.663297 0.656868 0.650977 0.646849 0.643853 0.642885 0.64559 0.650415 0.657465 0.663014 0.664538 0.658278 0.644596 0.622713 0.59286 0.555597 0.511904 0.463409 0.412415
0.737286 0.61455 0.654915 0.648374 0.642414 0.638308 0.635383 0.634506 0.637474 0.642769 0.650632 0.65726 0.660058 0.655058 0.642699 0.622208 0.593885 0.558337 0.516529 0.469993 0.420871
0.73358 0.608255 0.646821 0.640196 0.634194 0.630126 0.62728 0.626488 0.629681 0.635392 0.643997 0.651642 0.655663 0.651889 0.64082 0.621681 0.594835 0.560932 0.520928 0.476273 0.428963
0.729887 0.602156 0.639005 0.632322 0.626301 0.622286 0.619528 0.618816 0.622197 0.628273 0.637555 0.646153 0.65135 0.648769 0.63896 0.621137 0.595717 0.563395 0.525121 0.482272 0.436718
0.726206 0.596247 0.631458 0.624741 0.618722 0.614774 0.612108 0.611475 0.615011 0.621403 0.631297 0.640791 0.647116 0.645696 0.637118 0.620578 0.59654 0.565738 0.529125 0.488015 0.44416
0.722537 0.590523 0.62417 0.617441 0.611445 0.607574 0.605008 0.604451 0.608111 0.614774 0.62522 0.63555 0.642959 0.642669 0.635296 0.620008 0.597309 0.567974 0.532958 0.493522 0.451313
0.718882 0.58498 0.617132 0.610412 0.604456 0.600673 0.598211 0.597732 0.601484 0.608377 0.619318 0.630428 0.638874 0.639685 0.633491 0.619427 0.598031 0.570113 0.536634 0.498811 0.458198
0.715238 0.579612 0.610338 0.603645 0.597746 0.594059 0.591704 0.591308 0.595121 0.602204 0.613584 0.62542 0.63486 0.636743 0.631705 0.618838 0.59871 0.572164 0.540168 0.503902 0.464837
0.711607 0.574415 0.603778 0.59713 0.591301 0.587719 0.585474 0.585173 0.589012 0.596248 0.608015 0.620523 0.630915 0.63384 0.629935 0.618242 0.599351 0.574135 0.543572 0.508811 0.471249
0.707988 0.569384 0.597445 0.590857 0.585113 0.581641 0.57951 0.579307 0.583146 0.590502 0.602605 0.615735 0.627034 0.630974 0.628181 0.61764 0.599957 0.576034 0.546858 0.513553 0.477452
0.704381 0.564514 0.591333 0.584819 0.579171 0.575816 0.5738 0.573692 0.577516 0.584958 0.59735 0.611051 0.623217 0.628144 0.626442 0.617033 0.600533 0.577868 0.550037 0.518142 0.483462
0.700786 0.559803 0.585433 0.579007 0.573466 0.570232 0.568332 0.568318 0.572112 0.579611 0.592246 0.606468 0.61946 0.625348 0.624716 0.61642 0.601079 0.579641 0.553117 0.522592 0.489295
0.697203 0.555245 0.57974 0.573413 0.567989 0.56488 0.563097 0.563173 0.566926 0.574454 0.587288 0.601985 0.615762 0.622582 0.623003 0.615803 0.601599 0.58136 0.556107 0.526913 0.494964
0.693632 0.550836 0.574247 0.56803 0.562731 0.559751 0.558085 0.558248 0.56195 0.569481 0.582474 0.597599 0.61212 0.619847 0.621301 0.61518 0.602095 0.583028 0.559014 0.531117 0.500483
0.690074 0.546573 0.568948 0.562851 0.557684 0.554835 0.553286 0.553534 0.557177 0.564687 0.577798 0.593306 0.608532 0.617138 0.619609 0.614552 0.602567 0.58465 0.561846 0.535212 0.505864
0.686527 0.542453 0.563837 0.557869 0.55284 0.550125 0.548693 0.549023 0.552601 0.560066 0.573259 0.589105 0.604996 0.614456 0.617924 0.613917 0.603017 0.586228 0.564608 0.539207 0.511115
0.682991 0.538471 0.558908 0.553076 0.548192 0.545612 0.544296 0.544705 0.548214 0.555614 0.568852 0.584993 0.60151 0.611796 0.616246 0.613276 0.603445 0.587766 0.567304 0.54311 0.516248
0.679468 0.534624 0.554155 0.548468 0.543733 0.541289 0.540089 0.540574 0.54401 0.551325 0.564575 0.580969 0.598072 0.609159 0.614572 0.612627 0.603852 0.589265 0.56994 0.546927 0.521271
0.675956 0.530908 0.549575 0.544037 0.539456 0.537149 0.536063 0.536621 0.539983 0.547195 0.560424 0.577031 0.594682 0.606541 0.612901 0.611969 0.604238 0.590727 0.572519 0.550665 0.526191
0.672456 0.527321 0.545161 0.539778 0.535355 0.533185 0.532212 0.53284 0.536128 0.543219 0.556398 0.573176 0.591336 0.603941 0.611231 0.6113 0.604603 0.592153 0.575045 0.554327 0.531015
0.668968 0.523859 0.540908 0.535686 0.531423 0.52939 0.528528 0.529224 0.532439 0.539393 0.552492 0.569404 0.588034 0.601358 0.609561 0.61062 0.604946 0.593546 0.57752 0.557919 0.535749
0.665491 0.520519 0.536812 0.531754 0.527655 0.525758 0.525005 0.525767 0.528913 0.535714 0.548706 0.565713 0.584775 0.598788 0.607889 0.609927 0.605267 0.594904 0.579945 0.561445 0.540398
0.662025 0.517298 0.532869 0.527979 0.524045 0.522283 0.521638 0.522462 0.525544 0.532177 0.545035 0.562101 0.581556 0.596232 0.606212 0.60922 0.605564 0.596229 0.582324 0.564907 0.544966
0.658571 0.514194 0.529073 0.524355 0.520587 0.51896 0.518421 0.519305 0.522329 0.528778 0.54148 0.558568 0.578377 0.593687 0.604528 0.608496 0.605837 0.59752 0.584657 0.568309 0.549457
0.655128 0.511203 0.525421 0.520877 0.517276 0.515782 0.515347 0.516288 0.519269 0.525514 0.538036 0.555112 0.575237 0.591152 0.602837 0.607755 0.606086 0.598777 0.586945 0.571652 0.553875
0.651697 0.508322 0.521908 0.51754 0.514108 0.512746 0.512412 0.513408 0.516368 0.522383 0.534703 0.551732 0.572135 0.588625 0.601136 0.606994 0.606307 0.600001 0.589189 0.574938 0.558222
0.648276 0.50555 0.518532 0.514341 0.511077 0.509845 0.50961 0.51066 0.513599 0.51938 0.531479 0.548428 0.569071 0.586105 0.599424 0.606211 0.606501 0.601189 0.591389 0.578168 0.562501
0.644867 0.502883 0.515286 0.511275 0.50818 0.507075 0.506937 0.508037 0.510955 0.516502 0.528361 0.5452 0.566042 0.58359 0.597698 0.605405 0.606665 0.602342 0.593544 0.581344 0.566712
0.641469 0.500319 0.512169 0.508337 0.50541 0.504432 0.504389 0.505537 0.508432 0.513747 0.525348 0.542045 0.56305 0.58108 0.595956 0.604574 0.606797 0.603457 0.595655 0.584465 0.570857
0.638082 0.497855 0.509177 0.505525 0.502765 0.501911 0.50196 0.503154 0.506025 0.511112 0.52244 0.538965 0.560093 0.578574 0.594197 0.603714 0.606897 0.604535 0.597722 0.587533 0.574938
0.634706 0.495489 0.506305 0.502834 0.500241 0.499507 0.499646 0.500885 0.503729 0.508595 0.519633 0.535958 0.557172 0.576069 0.592419 0.602826 0.606961 0.605572 0.599742 0.590546 0.578955
0.631342 0.493219 0.503551 0.50026 0.497832 0.497218 0.497445 0.498726 0.501543 0.506192 0.516928 0.533025 0.554286 0.573566 0.590621 0.601905 0.606988 0.606568 0.601716 0.593505 0.582907
0.627988 0.491043 0.500912 0.4978 0.495537 0.495039 0.49535 0.496672 0.499461 0.503903 0.514322 0.530165 0.551434 0.571064 0.5888 0.60095 0.606976 0.607521 0.603641 0.596409 0.586796
0.624644 0.488958 0.498384 0.49545 0.49335 0.492966 0.49336 0.49472 0.497481 0.501724 0.511814 0.527379 0.548618 0.568561 0.586955 0.599959 0.606922 0.608429 0.605517 0.599257 0.59062
0.621312 0.486962 0.495964 0.493208 0.491268 0.490996 0.491471 0.492868 0.4956 0.499654 0.509404 0.524666 0.545838 0.566058 0.585084 0.59893 0.606824 0.60929 0.607342 0.602048 0.594379
0.61799 0.485053 0.493649 0.49107 0.489289 0.489126 0.489678 0.49111 0.493813 0.497692 0.507091 0.522026 0.543093 0.563554 0.583185 0.59786 0.606679 0.610101 0.609113 0.60478 0.598073
0.61468 0.483229 0.491437 0.489033 0.487409 0.487352 0.48798 0.489445 0.492118 0.495837 0.504873 0.519461 0.540385 0.561049 0.581258 0.596746 0.606486 0.61086 0.61083 0.607453 0.6017
0.611379 0.481488 0.489325 0.487094 0.485624 0.485671 0.486372 0.48787 0.490513 0.494091 0.502749 0.51697 0.537715 0.558542 0.5793 0.595587 0.606241 0.611565 0.61249 0.610064 0.605259
0.60809 0.479829 0.487309 0.48525 0.483932 0.48408 0.484852 0.48638 0.488994 0.492464 0.50072 0.514554 0.535082 0.556034 0.577311 0.59438 0.605942 0.612214 0.614091 0.612613 0.608748
0.604811 0.478249 0.485388 0.483498 0.482331 0.482576 0.483417 0.484975 0.487559 0.490943 0.498783 0.512213 0.532488 0.553525 0.575288 0.593123 0.605585 0.612802 0.615629 0.615095 0.612166
0.601542 0.476747 0.483559 0.481836 0.480816 0.481157 0.482064 0.48365 0.486205 0.489507 0.496939 0.509948 0.529935 0.551015 0.573231 0.591813 0.605168 0.613328 0.617104 0.61751 0.615512
0.598284 0.475321 0.48182 0.480262 0.479386 0.479819 0.480791 0.482404 0.48493 0.488151 0.495186 0.50776 0.527423 0.548505 0.571138 0.590448 0.604688 0.613788 0.618511 0.619856 0.618783
0.595036 0.473969 0.480167 0.478772 0.478039 0.478561 0.479595 0.481234 0.483732 0.486875 0.493525 0.505649 0.524955 0.545996 0.569009 0.589024 0.604142 0.614179 0.619848 0.622129 0.621977
0.591799 0.47269 0.4786 0.477364 0.47677 0.47738 0.478473 0.480137 0.482608 0.485677 0.491955 0.503617 0.522531 0.543489 0.566842 0.587541 0.603526 0.614498 0.621111 0.624326 0.625092
0.588571 0.471483 0.477115 0.476037 0.47558 0.476273 0.477425 0.479112 0.481556 0.484553 0.490476 0.501664 0.520154 0.540985 0.564638 0.585995 0.602837 0.614741 0.622299 0.626446 0.628125
0.585355 0.470346 0.475711 0.474787 0.474464 0.475239 0.476446 0.478157 0.480574 0.483503 0.489087 0.499791 0.517825 0.538486 0.562396 0.584384 0.602072 0.614904 0.623406 0.628484 0.631074
0.582148 0.469279 0.470864 0.473613 0.473421 0.474275 0.475536 0.477269 0.47966 0.482524 0.48779 0.498 0.515548 0.535993 0.560114 0.582706 0.601227 0.614985 0.624429 0.630438 0.633936
0.578951 0.46828 0.469836 0.472514 0.47245 0.473379 0.474693 0.476446 0.478813 0.481616 0.486585 0.496291 0.513324 0.53351 0.557794 0.580958 0.600298 0.614978 0.625365 0.632304 0.636708
0.575765 0.467348 0.468879 0.471486 0.471548 0.472551 0.473914 0.475688 0.478031 0.480775 0.485475 0.494666 0.511155 0.531037 0.555435 0.579138 0.599282 0.614879 0.626209 0.634078 0.639387
0.572589 0.466484 0.467992 0.47053 0.470715 0.471787 0.473199 0.474991 0.477312 0.480002 0.484466 0.493125 0.509045 0.528579 0.553039 0.577243 0.598175 0.614685 0.626958 0.635757 0.641968
0.569422 0.465688 0.467174 0.469642 0.469948 0.471088 0.472545 0.474356 0.476655 0.479293 0.483577 0.491671 0.506996 0.526138 0.550605 0.575272 0.596973 0.61439 0.627605 0.637336 0.64445
0.566266 0.464961 0.466427 0.468823 0.469246 0.470451 0.471952 0.473781 0.476059 0.478649 0.482764 0.490304 0.505012 0.523718 0.548135 0.573223 0.595671 0.613989 0.628147 0.63881 0.646827
0.563119 0.464307 0.46575 0.468072 0.468611 0.469877 0.471419 0.473264 0.475522 0.478069 0.48202 0.489027 0.503095 0.521323 0.545631 0.571093 0.594265 0.613477 0.628578 0.640176 0.649095
0.559983 0.463741 0.465149 0.467387 0.468041 0.469366 0.470947 0.472807 0.475043 0.47755 0.481344 0.48784 0.501249 0.518957 0.543094 0.568881 0.592752 0.612849 0.628893 0.641427 0.651251
0.556856 0.463283 0.46464 0.466772 0.467539 0.468919 0.470535 0.472408 0.474624 0.477094 0.480735 0.486746 0.499477 0.516626 0.540528 0.566586 0.591126 0.612099 0.629086 0.642558 0.653289
0.553739 0.462853 0.46423 0.466228 0.467114 0.468543 0.470189 0.472069 0.474263 0.4767 0.480194 0.485749 0.497784 0.514334 0.537935 0.564207 0.589384 0.61122 0.62915 0.643564 0.655203
0.550632 0.462448 0.463846 0.46577 0.466791 0.468264 0.469927 0.471799 0.473964 0.47637 0.47972 0.48485 0.496173 0.512087 0.53532 0.561743 0.58752 0.610208 0.629078 0.644438 0.656989
0.547534 0.462067 0.463487 0.465412 0.466506 0.468028 0.469732 0.471618 0.473736 0.476109 0.479315 0.484055 0.494648 0.509892 0.532687 0.559194 0.58553 0.609054 0.628865 0.645173 0.658641
0.544446 0.461709 0.463152 0.46508 0.466244 0.467816 0.469561 0.471475 0.473595 0.475939 0.478983 0.483374 0.493214 0.507756 0.530042 0.55656 0.58341 0.607751 0.628501 0.645762 0.660151
0.541368 0.461372 0.46284 0.464772 0.466005 0.467627 0.469411 0.471354 0.473483 0.475822 0.478739 0.482837 0.491875 0.505687 0.527391 0.553842 0.581155 0.606293 0.627978 0.646197 0.661513
0.538299 0.461058 0.462551 0.464488 0.465789 0.467458 0.469284 0.471255 0.473395 0.475732 0.478575 0.482416 0.490638 0.503692 0.524742 0.551042 0.578761 0.604671 0.627288 0.64647 0.662719
0.535239 0.460764 0.462283 0.464226 0.465594 0.467311 0.469176 0.471177 0.47333 0.475669 0.478445 0.482106 0.489508 0.501782 0.522103 0.548164 0.576224 0.602877 0.62642 0.64657 0.663762
0.532189 0.46049 0.462037 0.463568 0.46542 0.467183 0.469089 0.47112 0.473288 0.475631 0.478348 0.481855 0.488497 0.499968 0.519486 0.545211 0.57354 0.600903 0.625365 0.646488 0.664631
0.529149 0.460235 0.46181 0.463388 0.465265 0.467075 0.46902 0.471083 0.473267 0.475619 0.478283 0.481647 0.487628 0.498264 0.516902 0.54219 0.570707 0.598739 0.624111 0.646213 0.665317
0.526118 0.459999 0.461603 0.463227 0.465129 0.466985 0.46897 0.471064 0.473266 0.47563 0.478248 0.481481 0.486892 0.496703 0.514368 0.539109 0.567723 0.596377 0.622646 0.645733 0.665811
0.523096 0.459781 0.461414 0.463084 0.465012 0.466913 0.468937 0.471063 0.473285 0.475665 0.478243 0.481357 0.486253 0.495269 0.511906 0.535978 0.564587 0.593808 0.620959 0.645036 0.666106
0.520084 0.459581 0.461243 0.462959 0.464912 0.466858 0.468922 0.47108 0.473324 0.475722 0.478267 0.481273 0.485721 0.493935 0.509555 0.532817 0.561302 0.591023 0.619036 0.644109 0.66619
0.51708 0.459397 0.461089 0.462849 0.464829 0.466818 0.468922 0.471114 0.47338 0.4758 0.478318 0.481228 0.485331 0.49271 0.507269 0.529662 0.557876 0.588017 0.616866 0.642948 0.666029
0.514086 0.459229 0.460952 0.462755 0.464762 0.466795 0.468938 0.471164 0.473455 0.4759 0.478397 0.481222 0.485066 0.491604 0.505058 0.526485 0.554334 0.584798 0.614448 0.641517 0.665602
0.511101 0.459076 0.46083 0.462677 0.46471 0.466786 0.468969 0.471229 0.473546 0.476018 0.478502 0.481253 0.484856 0.490629 0.502939 0.523283 0.550631 0.581334 0.611734 0.639782 0.664888
0.508126 0.458938 0.460723 0.462612 0.46465 0.466791 0.469014 0.471309 0.473653 0.476156 0.478631 0.48132 0.484703 0.489798 0.500933 0.520077 0.546765 0.577588 0.608691 0.637716 0.663864
0.505159 0.458813 0.460631 0.462561 0.46464 0.46681 0.469072 0.471403 0.473776 0.476312 0.478784 0.481422 0.484603 0.489129 0.499059 0.516892 0.542745 0.573551 0.605295 0.635291 0.6625
0.502201 0.458703 0.460552 0.462523 0.464642 0.466842 0.469143 0.47151 0.473914 0.476485 0.47896 0.481558 0.484558 0.488676 0.497341 0.513758 0.538587 0.569212 0.601518 0.632473 0.660765
0.499253 0.458604 0.460486 0.462497 0.464656 0.466886 0.469226 0.47163 0.474065 0.476674 0.479157 0.481725 0.484564 0.488416 0.495803 0.510709 0.534312 0.564564 0.597332 0.629227 0.658623
0.496313 0.458518 0.460432 0.462483 0.464682 0.466941 0.469321 0.471761 0.47423 0.476879 0.479375 0.481923 0.484621 0.488241 0.494471 0.507785 0.529951 0.559606 0.592708 0.625511 0.656031
0.493382 0.458444 0.460389 0.46248 0.464718 0.467084 0.469427 0.471904 0.474407 0.477098 0.479612 0.482149 0.484726 0.48815 0.493377 0.505032 0.525544 0.55434 0.587613 0.621276 0.65294
0.49046 0.45838 0.460358 0.462487 0.464765 0.46717 0.469543 0.472058 0.474596 0.477331 0.479868 0.482403 0.484879 0.488141 0.492569 0.5025 0.521145 0.54878 0.582015 0.616468 0.649291
0.487547 0.458326 0.460336 0.462503 0.46482 0.467266 0.469668 0.472222 0.474796 0.477577 0.48014 0.482682 0.485075 0.488211 0.492151 0.500248 0.516821 0.542952 0.575885 0.611027 0.645017
0.484643 0.458281 0.460324 0.462529 0.464884 0.46737 0.469803 0.472395 0.475006 0.477834 0.480428 0.482985 0.485314 0.488356 0.491909 0.498342 0.512662 0.536902 0.569197 0.604881 0.640035
0.481747 0.458246 0.460321 0.462563 0.464957 0.467481 0.469946 0.472577 0.475226 0.478102 0.48073 0.483309 0.485592 0.488572 0.491806 0.496863 0.508776 0.530706 0.561935 0.597951 0.634248
0.47886 0.458219 0.460326 0.462605 0.465037 0.4676 0.470097 0.472768 0.475455 0.478381 0.481045 0.483653 0.485906 0.488854 0.491836 0.495995 0.505298 0.524477 0.5541 0.590149 0.627536
0.475982 0.4582 0.460339 0.462654 0.465124 0.467726 0.470255 0.47317 0.475693 0.478668 0.481372 0.484015 0.486254 0.489196 0.491993 0.495579 0.502392 0.518389 0.545731 0.581379 0.619752
0.473113 0.458187 0.460359 0.462709 0.465217 0.467857 0.47042 0.473381 0.475937 0.478963 0.48171 0.484393 0.486631 0.489591 0.492265 0.495414 0.500282 0.512694 0.536926 0.571544 0.610713
0.470252 0.458181 0.460385 0.462771 0.465316 0.467995 0.470591 0.473597 0.476446 0.479266 0.482056 0.484783 0.487034 0.490033 0.492639 0.495483 0.499306 0.507753 0.527895 0.560559 0.600189
0.467399 0.458181 0.460417 0.462838 0.46542 0.468137 0.470768 0.473819 0.476709 0.479574 0.48241 0.485185 0.48746 0.490514 0.4931 0.495761 0.498902 0.504113 0.519059 0.54839 0.587884
0.464555 0.458186 0.460454 0.46291 0.465529 0.468284 0.470949 0.474044 0.476976 0.479888 0.482771 0.485596 0.487904 0.491024 0.49363 0.496215 0.498951 0.502553 0.511248 0.535158 0.573409
0.46172 0.458196 0.460496 0.462986 0.465642 0.468434 0.471135 0.474274 0.477247 0.480206 0.483136 0.486013 0.488363 0.491554 0.49421 0.4968 0.499371 0.502145 0.506399 0.521463 0.556245
0.458893 0.45821 0.460541 0.463065 0.465758 0.468588 0.471324 0.474506 0.477521 0.480526 0.483504 0.486433 0.489305 0.492096 0.494817 0.497463 0.500039 0.502565 0.505211 0.51013 0.535677
0.456074 0.458228 0.46059 0.463148 0.465877 0.468744 0.471517 0.474741 0.477797 0.480849 0.483875 0.486855 0.489779 0.492639 0.495429 0.498148 0.500795 0.503371 0.505878 0.508318 0.510692


==> data_ZLA/MIX_a20_B165_g0.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0 1 0.342298 336.501 29.757 907.201 1070 424.254 335.789 162.797 -332.23 162.797 0.0273158 0.314982 0.105807 1.10728 0.018965 0.00835073 -0.161189 -0.137365 0.018965 0.00835073
0 0.983386 0.35252 347.246 32.067 914.954 1076.56 426.033 337.872 170.182 -332.715 161.601 0.0321021 0.319454 0.109611 1.11901 0.0216648 0.0104372 -0.161895 -0.138034 0.01855 0.00803584
0 0.967131 0.362593 357.903 34.4852 922.744 1083.23 427.887 339.996 177.109 -333.252 160.485 0.0370426 0.323772 0.113444 1.13127 0.0244194 0.0126232 -0.162681 -0.138779 0.0181685 0.00774795
0 0.951279 0.372527 368.483 37.0114 930.568 1090.02 429.814 342.157 183.652 -333.842 159.449 0.0421259 0.327947 0.117303 1.14404 0.027227 0.0148988 -0.163546 -0.1396 0.0178187 0.00748529
0 0.935863 0.382335 378.999 39.6451 938.424 1096.91 431.81 344.355 189.867 -334.482 158.488 0.0473418 0.33199 0.121187 1.15733 0.0300857 0.0172561 -0.164489 -0.140494 0.0174986 0.00724609
0 0.920906 0.392028 389.462 42.3857 946.31 1103.91 433.873 346.587 195.795 -335.172 157.6 0.0526812 0.335908 0.125094 1.1711 0.032993 0.0196881 -0.165509 -0.141462 0.0172062 0.00702867
0 0.906425 0.401617 399.884 45.2329 954.226 1111.01 436.001 348.851 201.472 -335.91 156.783 0.0581356 0.339712 0.129024 1.18536 0.0359465 0.0221891 -0.166604 -0.142501 0.0169398 0.00683138
0 0.892431 0.411113 410.276 48.1864 962.172 1118.2 438.19 351.146 206.922 -336.693 156.031 0.0636972 0.343409 0.132977 1.2001 0.0389434 0.0247537 -0.167772 -0.14361 0.0166974 0.00665268
0 0.878928 0.420528 420.651 51.2461 970.148 1125.49 440.439 353.471 212.168 -337.52 155.343 0.0693582 0.347006 0.136952 1.2153 0.0419812 0.0273771 -0.169012 -0.144787 0.0164774 0.00649109
0 0.865917 0.42987 431.019 54.4117 978.154 1132.87 442.744 355.825 217.228 -338.389 154.714 0.0751116 0.350511 0.140951 1.23095 0.045057 0.0300546 -0.17032 -0.14603 0.016278 0.00634521
0 0.853396 0.439151 441.391 57.6835 986.192 1140.33 445.103 358.206 222.117 -339.297 154.141 0.0809504 0.35393 0.144976 1.24705 0.0481681 0.0327823 -0.171695 -0.147337 0.0160977 0.00621371
0 0.84136 0.448379 451.777 61.0618 994.264 1147.88 447.515 360.614 226.847 -340.243 153.619 0.0868678 0.357271 0.149028 1.26358 0.0513118 0.035556 -0.173136 -0.148706 0.0159349 0.00609536
0 0.829801 0.457565 462.188 64.5469 1002.37 1155.52 449.976 363.048 231.431 -341.225 153.146 0.0928574 0.36054 0.153109 1.28054 0.0544854 0.038372 -0.174638 -0.150134 0.0157882 0.00598899
0 0.818709 0.466714 472.634 68.1395 1010.52 1163.23 452.485 365.509 235.877 -342.239 152.718 0.0989128 0.363743 0.157223 1.29791 0.057686 0.0412268 -0.176201 -0.15162 0.0156561 0.00589351
0 0.808072 0.475837 483.122 71.8405 1018.7 1171.03 455.04 367.995 240.193 -343.285 152.331 0.105028 0.366886 0.161372 1.31569 0.0609112 0.0441168 -0.177821 -0.153162 0.0155374 0.0058079
0 0.797879 0.48494 493.663 75.6507 1026.93 1178.91 457.639 370.506 244.387 -344.36 151.982 0.111197 0.369975 0.16556 1.33388 0.0641583 0.0470389 -0.179497 -0.154757 0.0154308 0.00573119
0 0.788115 0.49403 504.265 79.5714 1035.2 1186.87 460.28 373.042 248.466 -345.463 151.667 0.117415 0.373016 0.16979 1.35247 0.0674247 0.0499899 -0.181227 -0.156403 0.0153351 0.00566249
0 0.778767 0.503114 514.935 83.6038 1043.53 1194.91 462.962 375.604 252.436 -346.59 151.384 0.123675 0.376014 0.174067 1.37145 0.0707081 0.0529668 -0.183007 -0.158098 0.0152493 0.00560093
0 0.769819 0.512197 525.682 87.7494 1051.9 1203.03 465.683 378.192 256.301 -347.741 151.128 0.129973 0.378974 0.178394 1.39081 0.0740061 0.0559669 -0.184835 -0.15984 0.0151721 0.00554573
0 0.761256 0.521287 536.513 92.0097 1060.33 1211.23 468.443 380.805 260.067 -348.913 150.897 0.136304 0.381901 0.182776 1.41056 0.0773166 0.0589874 -0.18671 -0.161626 0.0151027 0.00549613
0 0.753062 0.530387 547.436 96.3865 1068.82 1219.51 471.239 383.444 263.738 -350.104 150.688 0.142663 0.3848 0.187218 1.43069 0.0806373 0.0620259 -0.188629 -0.163455 0.01504 0.00545141
0 0.745223 0.539503 558.457 100.882 1077.37 1227.87 474.07 386.11 267.319 -351.312 150.498 0.149046 0.387675 0.191724 1.45119 0.0839662 0.06508 -0.190589 -0.165324 0.0149832 0.0054109
0 0.737722 0.548639 569.582 105.497 1085.99 1236.31 476.936 388.802 270.812 -352.536 150.324 0.155449 0.390531 0.1963 1.47206 0.0873016 0.0681474 -0.192588 -0.167231 0.0149312 0.00537394
0 0.730543 0.557801 580.819 110.234 1094.67 1244.84 479.835 391.521 274.223 -353.774 150.163 0.161868 0.39337 0.20095 1.49329 0.0906416 0.0712261 -0.194624 -0.169174 0.0148834 0.00533993
0 0.723671 0.566991 592.173 115.095 1103.43 1253.44 482.766 394.267 277.553 -355.024 150.013 0.168299 0.396197 0.20568 1.51489 0.0939846 0.0743143 -0.196694 -0.17115 0.0148388 0.00530826
0 0.717091 0.576214 603.651 120.083 1112.26 1262.13 485.728 397.041 280.807 -356.284 149.871 0.174739 0.399016 0.210497 1.53685 0.097329 0.07741 -0.198796 -0.173157 0.0147967 0.00527839
0 0.710787 0.585474 615.258 125.199 1121.17 1270.91 488.72 399.844 283.988 -357.552 149.735 0.181185 0.401828 0.215404 1.55916 0.100674 0.0805117 -0.200926 -0.175192 0.0147563 0.00524975
0 0.704745 0.594773 626.999 130.445 1130.16 1279.76 491.741 402.675 287.097 -358.827 149.601 0.187635 0.404636 0.220408 1.58182 0.104017 0.0836178 -0.203083 -0.177252 0.0147169 0.00522182
0 0.698949 0.604114 638.879 135.824 1139.24 1288.71 494.79 405.535 290.139 -360.106 149.468 0.194085 0.407444 0.225515 1.60483 0.107358 0.086727 -0.205263 -0.179336 0.0146777 0.00519411
0 0.693387 0.613501 650.905 141.338 1148.4 1297.73 497.866 408.424 293.115 -361.389 149.334 0.200534 0.410254 0.230732 1.62818 0.110696 0.0898379 -0.207464 -0.18144 0.0146381 0.00516612
0 0.688043 0.622935 663.081 146.989 1157.65 1306.84 500.967 411.342 296.028 -362.672 149.195 0.206979 0.413067 0.236063 1.65186 0.114029 0.0929496 -0.209682 -0.183562 0.0145974 0.00513738
0 0.682904 0.63242 675.411 152.78 1166.99 1316.04 504.094 414.291 298.881 -363.955 149.051 0.213419 0.415885 0.241517 1.67587 0.117358 0.0960609 -0.211915 -0.185699 0.014555 0.00510743
0 0.677957 0.641957 687.9 158.711 1176.42 1325.32 507.244 417.27 301.675 -365.235 148.897 0.219851 0.418711 0.247098 1.70021 0.12068 0.0991709 -0.214159 -0.187847 0.0145102 0.00507584
0 0.673189 0.651549 700.553 164.787 1185.95 1334.68 510.418 420.28 304.413 -366.511 148.734 0.226275 0.421546 0.252814 1.72487 0.123996 0.102279 -0.216412 -0.190003 0.0144624 0.00504218
0 0.668587 0.661197 713.374 171.008 1195.58 1344.13 513.613 423.321 307.097 -367.781 148.557 0.232689 0.42439 0.258672 1.74985 0.127305 0.105384 -0.218669 -0.192165 0.014411 0.00500604
0 0.66414 0.670904 726.367 177.376 1205.3 1353.67 516.828 426.392 309.729 -369.043 148.366 0.239092 0.427245 0.264679 1.77513 0.130606 0.108485 -0.220928 -0.194329 0.0143555 0.00496704
0 0.659836 0.680671 739.538 183.895 1215.13 1363.29 520.063 429.496 312.311 -370.295 148.159 0.245482 0.430113 0.270842 1.80071 0.1339 0.111583 -0.223184 -0.19649 0.0142953 0.00492479
0 0.655663 0.690499 752.889 190.566 1225.06 1373 523.317 432.63 314.844 -371.535 147.932 0.25186 0.432993 0.277167 1.82658 0.137185 0.114676 -0.225434 -0.198647 0.0142298 0.00487896
0 0.65161 0.70039 766.424 197.391 1235.1 1382.78 526.588 435.797 317.331 -372.762 147.685 0.258224 0.435887 0.283664 1.85273 0.140461 0.117764 -0.227673 -0.200795 0.0141587 0.00482919
0 0.647667 0.710345 780.149 204.372 1245.24 1392.66 529.876 438.996 319.773 -373.973 147.416 0.264574 0.438796 0.290338 1.87916 0.143728 0.120846 -0.229899 -0.20293 0.0140813 0.00477517
0 0.643824 0.720367 794.067 211.512 1255.49 1402.61 533.178 442.227 322.171 -375.166 147.122 0.27091 0.441719 0.2972 1.90586 0.146987 0.123923 -0.232107 -0.205048 0.0139972 0.0047166
0 0.640069 0.730455 808.182 218.811 1265.85 1412.65 536.495 445.491 324.528 -376.34 146.801 0.27723 0.444657 0.304255 1.93282 0.150236 0.126994 -0.234292 -0.207145 0.013906 0.00465321
0 0.636394 0.740612 822.498 226.273 1276.32 1422.77 539.825 448.787 326.844 -377.492 146.453 0.283535 0.44761 0.311514 1.96003 0.153476 0.130058 -0.236451 -0.209217 0.0138073 0.00458476
0 0.632788 0.750838 837.018 233.898 1286.9 1432.98 543.166 452.117 329.122 -378.62 146.075 0.289823 0.45058 0.318984 1.98748 0.156707 0.133117 -0.238578 -0.211259 0.0137006 0.00451101
0 0.629244 0.761136 851.748 241.69 1297.6 1443.26 546.518 455.479 331.361 -379.723 145.666 0.296097 0.453565 0.326674 2.01515 0.159928 0.136169 -0.240668 -0.213267 0.0135857 0.00443176
0 0.62575 0.771505 866.692 249.649 1308.4 1453.63 549.879 458.874 333.565 -380.798 145.223 0.302354 0.456566 0.334594 2.04305 0.16314 0.139214 -0.242718 -0.215236 0.0134621 0.00434685
0 0.6223 0.781948 881.853 257.778 1319.33 1464.07 553.249 462.303 335.734 -381.843 144.745 0.308595 0.459583 0.342752 2.07115 0.166342 0.142253 -0.244722 -0.217161 0.0133296 0.00425612
0 0.618884 0.792465 897.236 266.078 1330.36 1474.59 556.625 465.765 337.868 -382.855 144.23 0.31482 0.462616 0.351159 2.09945 0.169535 0.145285 -0.246674 -0.219037 0.013188 0.00415948
0 0.615494 0.803059 912.845 274.551 1341.52 1485.19 560.008 469.261 339.97 -383.834 143.677 0.32103 0.465665 0.359825 2.12793 0.17272 0.14831 -0.248569 -0.220859 0.0130368 0.00405683
0 0.612121 0.813729 928.685 283.199 1352.79 1495.87 563.394 472.791 342.041 -384.775 143.084 0.327223 0.468729 0.368759 2.15659 0.175894 0.151329 -0.250402 -0.222622 0.012876 0.00394814
0 0.608757 0.824479 944.76 292.024 1364.18 1506.62 566.785 476.355 344.081 -385.677 142.449 0.333401 0.471809 0.377973 2.1854 0.17906 0.154341 -0.252167 -0.224319 0.0127054 0.0038334
0 0.605395 0.835309 961.076 301.028 1375.68 1517.45 570.177 479.952 346.091 -386.537 141.771 0.339564 0.474905 0.387477 2.21436 0.182218 0.157347 -0.253858 -0.225945 0.0125248 0.00371263
0 0.602025 0.84622 977.638 310.211 1387.31 1528.36 573.57 483.585 348.073 -387.353 141.048 0.345711 0.478016 0.397283 2.24346 0.185366 0.160346 -0.255469 -0.227495 0.0123342 0.0035859
0 0.598641 0.857216 994.451 319.576 1399.05 1539.33 576.962 487.251 350.027 -388.121 140.278 0.351844 0.481142 0.407403 2.27267 0.188506 0.163338 -0.256992 -0.228961 0.0121333 0.00345333
0 0.595234 0.868297 1011.52 329.125 1410.92 1550.38 580.353 490.953 351.955 -388.84 139.46 0.357962 0.484282 0.417849 2.30198 0.191637 0.166324 -0.258423 -0.230337 0.0119223 0.00331507
0 0.591796 0.879465 1028.85 338.859 1422.91 1561.5 583.74 494.689 353.857 -389.506 138.592 0.364065 0.487437 0.428633 2.33138 0.194761 0.169304 -0.259753 -0.231618 0.0117012 0.00317133
0 0.588319 0.890722 1046.45 348.779 1435.01 1572.69 587.123 498.46 355.734 -390.116 137.673 0.370154 0.490606 0.439769 2.36085 0.197876 0.172278 -0.260976 -0.232795 0.0114699 0.00302234
0 0.584794 0.902072 1064.32 358.888 1447.24 1583.95 590.5 502.267 357.586 -390.668 136.701 0.37623 0.493789 0.451271 2.39038 0.200983 0.175246 -0.262084 -0.233861 0.0112286 0.00286842
0 0.581213 0.913515 1082.48 369.187 1459.6 1595.27 593.869 506.109 359.415 -391.157 135.674 0.382292 0.496985 0.463152 2.41994 0.204083 0.178208 -0.26307 -0.23481 0.0109773 0.00270991
0 0.577568 0.925055 1100.92 379.677 1472.07 1606.66 597.23 509.987 361.221 -391.58 134.59 0.388341 0.500195 0.475428 2.44953 0.207176 0.181165 -0.263925 -0.235634 0.0107164 0.00254724
0 0.573849 0.936694 1119.67 390.36 1484.67 1618.12 600.58 513.901 363.006 -391.934 133.448 0.394377 0.503416 0.488114 2.47912 0.210261 0.184116 -0.264641 -0.236323 0.010446 0.00238087
0 0.570048 0.948436 1138.71 401.238 1497.4 1629.64 603.918 517.852 364.769 -392.214 132.246 0.400401 0.506651 0.501225 2.50869 0.213339 0.187062 -0.26521 -0.236871 0.0101663 0.00221133
0 0.566155 0.960284 1158.07 412.312 1510.25 1641.23 607.243 521.839 366.511 -392.418 130.983 0.406413 0.509897 0.51478 2.53823 0.216411 0.190002 -0.265622 -0.237268 0.00987767 0.00203925
0 0.56216 0.972241 1177.75 423.583 1523.22 1652.88 610.553 525.863 368.233 -392.539 129.656 0.412414 0.513154 0.528794 2.56771 0.219476 0.192938 -0.265868 -0.237505 0.00958049 0.00186529
0 0.558052 0.984312 1197.76 435.053 1536.32 1664.58 613.846 529.924 369.936 -392.573 128.264 0.418404 0.516422 0.543287 2.59711 0.222535 0.195869 -0.265938 -0.237573 0.00927515 0.00169022
0 0.55382 0.9965 1218.12 446.724 1549.55 1676.35 617.12 534.023 371.62 -392.516 126.804 0.424384 0.519701 0.558277 2.62641 0.225588 0.198795 -0.265823 -0.237461 0.0089621 0.00151491
0 0.549453 1.00881 1238.83 458.597 1562.9 1688.18 620.373 538.161 373.286 -392.362 125.275 0.430353 0.52299 0.573786 2.65558 0.228635 0.201718 -0.26551 -0.23716 0.00864184 0.00134029
0 0.544938 1.02125 1259.91 470.673 1576.38 1700.06 623.605 542.336 374.934 -392.106 123.675 0.436313 0.526288 0.589832 2.68461 0.231677 0.204636 -0.264989 -0.236659 0.00831491 0.00116747
0 0.540262 1.03382 1281.37 482.955 1589.99 1711.99 626.812 546.551 376.565 -391.74 122.002 0.442264 0.529596 0.606439 2.71346 0.234714 0.20755 -0.264249 -0.235945 0.00798193 0.00099763
0 0.53541 1.04653 1303.22 495.442 1603.73 1723.98 629.992 550.805 378.18 -391.259 120.253 0.448206 0.532912 0.62363 2.74211 0.237746 0.21046 -0.263276 -0.235009 0.00764354 0.00083217
0 0.530367 1.05939 1325.49 508.137 1617.6 1736.03 633.144 555.1 379.778 -390.654 118.426 0.45414 0.536236 0.641429 2.77054 0.240773 0.213367 -0.262057 -0.233835 0.00730044 0.000672673
0 0.525116 1.0724 1348.18 521.041 1631.6 1748.12 636.265 559.435 381.361 -389.919 116.519 0.460067 0.539567 0.659862 2.7987 0.243796 0.216271 -0.26058 -0.232413 0.00695338 0.000521008
0 0.51964 1.08557 1371.33 534.155 1645.73 1760.26 639.352 563.811 382.928 -389.043 114.529 0.465987 0.542906 0.678956 2.82658 0.246814 0.219172 -0.258828 -0.230727 0.00660317 0.000379433
0 0.51392 1.09891 1394.93 547.481 1660 1772.45 642.404 568.229 384.481 -388.018 112.454 0.4719 0.54625 0.698739 2.85413 0.249829 0.222071 -0.256788 -0.228764 0.00625065 0.000250806
0 0.507934 1.11243 1419.03 561.02 1674.4 1784.69 645.416 572.689 386.02 -386.833 110.29 0.477808 0.549601 0.719242 2.88133 0.252841 0.224967 -0.254443 -0.226507 0.00589674 0.000139034
0 0.501662 1.12614 1443.65 574.774 1688.93 1796.96 648.387 577.193 387.545 -385.476 108.035 0.483711 0.552956 0.740496 2.90814 0.25585 0.227861 -0.251775 -0.223941 0.00554239 5.03049e-05
0 0.495092 1.14005 1468.8 588.742 1703.6 1809.28 651.313 581.741 389.057 -383.935 105.685 0.48961 0.556315 0.762537 2.93452 0.258856 0.230754 -0.248766 -0.221048 0.0051886 6.01701e-08
0 0.4882 1.15418 1494.52 602.927 1718.4 1821.64 654.191 586.334 390.556 -382.194 103.238 0.495505 0.559679 0.785401 2.96042 0.26186 0.233645 -0.245397 -0.21781 0.00483643 0
0 0.480899 1.16854 1520.86 617.33 1733.35 1834.04 657.017 590.973 392.043 -380.237 100.689 0.501397 0.563045 0.809126 2.98581 0.264862 0.236536 -0.241647 -0.214207 0.00448698 0
0 0.473145 1.18316 1547.85 631.952 1748.44 1846.47 659.787 595.658 393.518 -378.046 98.0353 0.507288 0.566413 0.833754 3.01064 0.267862 0.239426 -0.237494 -0.210218 0.00414142 0
0 0.464891 1.19806 1575.56 646.794 1763.66 1858.94 662.498 600.392 394.981 -375.6 95.2715 0.513177 0.569782 0.85933 3.03486 0.270861 0.242315 -0.232913 -0.205821 0.00380093 0
0 0.456083 1.21327 1604.03 661.857 1779.04 1871.43 665.143 605.176 396.433 -372.874 92.3934 0.519066 0.573151 0.885901 3.05842 0.27386 0.245205 -0.227879 -0.200992 0.00346675 0
0 0.446658 1.22881 1633.33 677.143 1794.56 1883.95 667.719 610.01 397.875 -369.841 89.3962 0.524955 0.57652 0.913519 3.08125 0.276859 0.248096 -0.222364 -0.195705 0.00314019 0
0 0.436545 1.24471 1663.53 692.653 1810.22 1896.5 670.221 614.896 399.307 -366.47 86.2743 0.530847 0.579887 0.942241 3.1033 0.279859 0.250988 -0.216338 -0.189933 0.00282255 0
0 0.425658 1.26102 1694.7 708.387 1826.04 1909.06 672.641 619.836 400.729 -362.722 83.0218 0.536741 0.58325 0.972127 3.12449 0.282859 0.253882 -0.209768 -0.183644 0.00251519 0
0 0.413902 1.27778 1726.96 724.346 1842.02 1921.65 674.973 624.832 402.141 -358.553 79.632 0.54264 0.58661 1.00324 3.14476 0.285861 0.256778 -0.202618 -0.176808 0.0022195 0
0 0.401161 1.29504 1760.41 740.532 1858.15 1934.25 677.21 629.885 403.546 -353.909 76.0977 0.548544 0.589964 1.03566 3.16403 0.288866 0.259678 -0.194847 -0.169387 0.00193689 0
0 0.387298 1.31286 1795.19 756.945 1874.44 1946.85 679.343 634.998 404.941 -348.727 72.4107 0.554455 0.593311 1.06947 3.1822 0.291874 0.262581 -0.186413 -0.161343 0.00166877 0
0 0.372151 1.33133 1831.46 773.586 1890.9 1959.47 681.363 640.174 406.33 -342.928 68.5619 0.560375 0.596649 1.10474 3.19919 0.294886 0.265489 -0.177266 -0.152634 0.00141655 0
0 0.355521 1.35052 1869.41 790.455 1907.54 1972.08 683.26 645.414 407.711 -336.412 64.5411 0.566306 0.599976 1.14159 3.21487 0.297903 0.268403 -0.167353 -0.143212 0.00118165 0
0 0.337169 1.37055 1909.29 807.554 1924.35 1984.68 685.021 650.722 409.085 -329.054 60.3366 0.57225 0.603291 1.18011 3.22914 0.300927 0.271324 -0.15661 -0.133025 0.000965417 0
0 0.316795 1.39156 1951.39 824.882 1941.34 1997.27 686.632 656.103 410.454 -320.689 55.935 0.57821 0.60659 1.22045 3.24184 0.303958 0.274252 -0.144968 -0.122016 0.000769159 0
0 0.294028 1.41371 1996.08 842.439 1958.52 2009.84 688.078 661.559 411.818 -311.097 51.321 0.584187 0.60987 1.26272 3.25284 0.306997 0.27719 -0.132345 -0.11012 0.000594075 0
0 0.268394 1.43721 2043.82 860.224 1975.91 2022.38 689.339 667.096 413.178 -299.97 46.4768 0.590186 0.613129 1.30711 3.26194 0.310048 0.280139 -0.118645 -0.0972653 0.000441214 0
0 0.239281 1.46235 2095.21 878.238 1993.5 2034.88 690.393 672.72 414.534 -286.855 41.3812 0.596211 0.616363 1.35379 3.26895 0.313111 0.2831 -0.103754 -0.0833729 0.000311409 0
0 0.205885 1.48948 2151.04 896.478 2011.32 2047.33 691.215 678.437 415.888 -271.048 36.0094 0.602265 0.619567 1.40298 3.27363 0.316189 0.286077 -0.0875295 -0.0683572 0.000205181 0
0 0.167119 1.51909 2212.37 914.943 2029.38 2059.71 691.77 684.254 417.24 -251.336 30.3311 0.608355 0.622735 1.45496 3.27567 0.319284 0.289071 -0.0697884 -0.0521319 0.000122603 0
0 0.121484 1.55185 2280.67 933.627 2047.69 2072 692.02 690.183 418.594 -225.299 24.3094 0.614488 0.625861 1.51002 3.27475 0.322401 0.292087 -0.050268 -0.0346332 6.31034e-05 0
0 0.0668365 1.58871 2358.03 952.525 2066.29 2084.19 691.914 696.236 419.949 -186.451 17.898 0.620672 0.628935 1.56857 3.27043 0.325544 0.295128 -0.0284911 -0.0159366 2.5171e-05 0
0 -7.45391e-13 1.63109 2447.53 971.628 2085.2 2096.24 691.388 702.426 421.31 11.0379 11.0379 0.626918 0.631947 1.6311 3.26217 0.328718 0.2982 5.89227e-06 0 5.89227e-06 0


==> data_ZLA/MIX_a20_B165_g0_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
535.0885 2.0581408 10788.087 0.2817091 2.4501243 5.6116304 0.023960884 8.9317198 4243.1444
526.26911 2.0581584 10806.79 0.28122395 2.4501093 5.6275246 0.024200971 9.099344 4230.8768
517.44973 2.0580937 10825.767 0.28072217 2.4499666 5.6439821 0.02444895 9.2750783 4218.4771
508.63034 2.0579423 10845.022 0.28020313 2.4496895 5.6610302 0.024705188 9.4594566 4205.9448
499.81095 2.0576988 10864.562 0.27966608 2.4492703 5.6786996 0.024970075 9.6530742 4193.2708
490.99157 2.0573582 10884.393 0.27911034 2.4487016 5.6970217 0.025244027 9.8565658 4180.4446
482.17218 2.0569147 10904.522 0.27853507 2.4479748 5.7160315 0.025527481 10.070633 4167.4636
473.35279 2.0563623 10924.955 0.27793945 2.447081 5.7357661 0.025820929 10.296052 4154.3179
464.5334 2.0556945 10945.7 0.2773226 2.446011 5.7562647 0.026124873 10.533655 4140.9989
455.71402 2.0549042 10966.764 0.27668354 2.4447544 5.777571 0.02643986 10.784376 4127.4961
446.89463 2.053984 10988.154 0.27602128 2.4433003 5.7997312 0.026766463 11.049221 4113.8034
438.07524 2.0529259 11009.878 0.27533473 2.4416374 5.822795 0.027105324 11.329323 4099.9081
429.25586 2.0517212 11031.944 0.27462277 2.439753 5.846817 0.027457109 11.625915 4085.7997
420.43647 2.0503606 11054.36 0.27388412 2.4376339 5.8718559 0.027822532 11.94037 4071.4644
411.61708 2.048834 11077.135 0.27311752 2.4352656 5.8979752 0.028202393 12.274217 4056.8925
402.79769 2.0471309 11100.277 0.27232156 2.4326331 5.9252438 0.028597515 12.629138 4042.0696
393.97831 2.0452391 11123.795 0.27149471 2.4297192 5.9537383 0.029008824 13.007044 4026.9782
385.15892 2.0431462 11147.697 0.27063536 2.4265063 5.9835406 0.029437296 13.410037 4011.603
376.33953 2.0408386 11171.994 0.26974177 2.4229753 6.0147407 0.02988399 13.84049 3995.9271
367.52015 2.0383014 11196.695 0.26881208 2.4191052 6.0474373 0.030350068 14.301069 3979.9328
358.70076 2.0355182 11221.809 0.26784426 2.4148733 6.0817395 0.030836787 14.794784 3963.5941
349.88137 2.0324715 11247.347 0.26683611 2.4102552 6.1177664 0.031345515 15.325044 3946.8931
341.27883 2.0292278 11272.674 0.2658117 2.4053536 6.1546944 0.031864359 15.881149 3930.2288
332.88779 2.0257864 11297.784 0.26477111 2.4001688 6.1925448 0.032393422 16.4645 3913.592
324.70307 2.0221467 11322.673 0.26371445 2.3947014 6.2313394 0.032932816 17.076588 3896.976
316.71959 2.0183083 11347.332 0.26264188 2.3889525 6.2711001 0.033482637 17.718972 3880.3749
308.93239 2.0142709 11371.758 0.26155349 2.382923 6.3118499 0.034042985 18.39333 3863.7808
301.33666 2.010034 11395.943 0.2604494 2.3766136 6.3536134 0.034613965 19.101438 3847.1865
293.92769 2.0055976 11419.883 0.25932978 2.3700259 6.3964136 0.035195671 19.845167 3830.5831
286.70088 2.0009612 11443.571 0.25819471 2.3631609 6.4402768 0.035788187 20.626522 3813.9661
279.65175 1.9961253 11467.005 0.25704433 2.3560204 6.4852277 0.036391598 21.447608 3797.3251
272.77595 1.9910894 11490.178 0.25587875 2.3486057 6.5312938 0.037005998 22.310693 3780.6555
266.0692 1.9858538 11513.086 0.25469813 2.3409185 6.5785022 0.037631447 23.218157 3763.947
259.52734 1.9804188 11535.723 0.25350261 2.332961 6.6268807 0.038268046 24.172555 3747.1944
253.14634 1.9747849 11558.086 0.25229236 2.3247353 6.6764575 0.03891583 25.17656 3730.3903
246.92222 1.968952 11580.167 0.25106752 2.3162431 6.727264 0.039574876 26.233068 3713.5246
240.85113 1.9629208 11601.962 0.24982826 2.3074866 6.7793303 0.040245262 27.345141 3696.5927
234.92932 1.9566919 11623.467 0.24857475 2.2984687 6.8326872 0.040927008 28.515998 3679.5857
229.15311 1.9502663 11644.677 0.24730717 2.2891919 6.8873668 0.041620174 29.749097 3662.4967
223.51891 1.9436442 11665.586 0.24602567 2.2796585 6.9434035 0.042324787 31.048126 3645.3154
218.02324 1.9368268 11686.191 0.24473046 2.2698716 7.0008307 0.043040893 32.416982 3628.0374
212.6627 1.929815 11706.487 0.24342172 2.2598341 7.059684 0.043768503 33.859829 3610.6501
207.43395 1.92261 11726.47 0.24209963 2.2495491 7.1199993 0.044507628 35.381097 3593.1508
202.33377 1.9152129 11746.136 0.24076441 2.2390198 7.1818134 0.045258294 36.985496 3575.5283
197.35898 1.907625 11765.479 0.23941624 2.2282496 7.245165 0.046020471 38.678045 3557.7744
192.50651 1.8998478 11784.498 0.23805535 2.2172419 7.310093 0.046794151 40.464085 3539.8829
187.77335 1.8918827 11803.188 0.23668194 2.2060005 7.3766373 0.047579325 42.349322 3521.8425
183.15656 1.8837313 11821.545 0.23529623 2.1945291 7.44484 0.048375945 44.339817 3503.6464
178.65328 1.8753955 11839.565 0.23389846 2.1828315 7.5147425 0.049183973 46.442021 3485.2851
174.26073 1.8668767 11857.245 0.23248883 2.1709114 7.5863906 0.050003362 48.662879 3466.7504
169.97617 1.8581773 11874.582 0.23106759 2.1587733 7.6598277 0.050834034 51.009703 3448.0343
165.79696 1.8492988 11891.573 0.22963498 2.146421 7.7351007 0.05167592 53.490342 3429.1254
161.72051 1.8402436 11908.214 0.22819122 2.133859 7.812257 0.052528923 56.113174 3410.015
157.74428 1.8310143 11924.503 0.22673662 2.1210922 7.8913436 0.053392942 58.887046 3390.6947
153.86582 1.8216126 11940.437 0.22527138 2.1081244 7.9724126 0.05426785 61.821526 3371.1555
150.08271 1.8120411 11956.013 0.22379578 2.0949604 8.0555155 0.055153534 64.926774 3351.3878
146.39262 1.8023024 11971.229 0.22231009 2.0816051 8.1407037 0.056049831 68.213574 3331.3772
142.79326 1.792399 11986.081 0.22081455 2.068063 8.2280331 0.056956587 71.693527 3311.1224
139.2824 1.7823335 12000.569 0.21930946 2.0543391 8.3175591 0.057873643 75.378998 3290.6067
135.85786 1.772109 12014.69 0.21779509 2.0404384 8.4093387 0.058800789 79.283114 3269.8211
132.51752 1.7617279 12028.442 0.2162717 2.0263656 8.5034324 0.059737837 83.420058 3248.7547
129.25931 1.7511935 12041.822 0.21473961 2.0121263 8.5998987 0.060684553 87.804759 3227.3999
126.0812 1.7405087 12054.831 0.21319907 1.9977252 8.6988015 0.061640709 92.453383 3205.7408
122.98124 1.7296765 12067.465 0.21165038 1.9831676 8.800205 0.062606032 97.383082 3183.7699
119.9575 1.7186999 12079.724 0.21009382 1.9684585 8.9041763 0.063580272 102.61227 3161.4718
117.0081 1.7075825 12091.605 0.20852972 1.9536036 9.0107807 0.064563135 108.1605 3138.8382
114.13122 1.6963272 12103.108 0.20695835 1.9386077 9.1200905 0.06555432 114.04886 3115.8568
111.32507 1.6849376 12114.233 0.20538 1.9234765 9.2321762 0.066553484 120.29974 3092.5127
108.58792 1.6734169 12124.98 0.20379491 1.908215 9.3471134 0.067560293 126.93726 3068.7963
105.91806 1.6617686 12135.351 0.2022034 1.8928289 9.4649766 0.068574395 133.98706 3044.6903
103.31385 1.6499961 12145.343 0.20060574 1.8773232 9.5858456 0.069595403 141.47674 3020.1844
100.77367 1.6381031 12154.957 0.19900227 1.8617035 9.7098004 0.070622907 149.43566 2995.264
98.295944 1.626093 12164.193 0.19739327 1.8459751 9.8369238 0.071656497 157.89538 2969.9142
95.879139 1.6139694 12173.049 0.19577903 1.8301433 9.9673025 0.072695717 166.88969 2944.1225
93.521755 1.601736 12181.526 0.19415987 1.8142134 10.101024 0.073740126 176.45483 2917.87
91.222333 1.5893962 12189.623 0.19253607 1.7981905 10.238181 0.074789225 186.62953 2891.1434
88.979446 1.5769537 12197.342 0.19090793 1.7820801 10.378867 0.075842541 197.45537 2863.9224
86.791706 1.564412 12204.681 0.18927574 1.765887 10.523179 0.076899534 208.97697 2836.1997
84.657755 1.5517749 12211.641 0.18763979 1.7496167 10.671217 0.077959671 221.24209 2807.9443
82.576272 1.539046 12218.223 0.18600037 1.7332741 10.823084 0.079022383 234.30192 2779.1517
80.545967 1.5262287 12224.426 0.18435774 1.7168641 10.97889 0.080087093 248.21162 2749.7934
78.565581 1.5133267 12230.251 0.1827122 1.7003917 11.138743 0.081153184 263.0301 2719.8486
76.633886 1.5003435 12235.7 0.181064 1.6838617 11.302759 0.082220051 278.82096 2689.3024
74.749686 1.4872825 12240.772 0.17941341 1.6672787 11.471058 0.08328703 295.65228 2658.1318
72.911813 1.4741473 12245.468 0.17776068 1.6506475 11.643762 0.084353479 313.59732 2626.3125
71.119128 1.4609411 12249.79 0.17610606 1.6339724 11.820999 0.085418686 332.73485 2593.8207
69.37052 1.4476675 12253.737 0.17444981 1.6172582 12.002902 0.086481951 353.14932 2560.6268
67.664905 1.4343297 12257.312 0.17279214 1.6005088 12.189607 0.087542531 374.93206 2526.7127
66.001226 1.4209309 12260.514 0.17113328 1.5837286 12.381259 0.088599702 398.18118 2492.041
64.378451 1.4074741 12263.346 0.16947344 1.5669214 12.578009 0.089652658 423.00245 2456.5856
62.795576 1.3939625 12265.808 0.16781283 1.5500913 12.78001 0.090700638 449.50966 2420.311
61.251619 1.3803991 12267.903 0.16615162 1.5332419 12.987425 0.091742796 477.82578 2383.1845
59.745624 1.3667868 12269.63 0.16449002 1.5163769 13.200422 0.092778313 508.08322 2345.1703
58.276656 1.3531284 12270.991 0.16282819 1.4994998 13.419178 0.0938063 540.42488 2306.2273
56.843806 1.3394266 12271.989 0.16116629 1.4826138 13.643878 0.094825912 575.00558 2266.3077
55.446186 1.3256839 12272.624 0.15950445 1.4657221 13.874716 0.095836247 611.99252 2225.3741
54.082929 1.3119029 12272.899 0.15784279 1.4488274 14.111895 0.096836351 651.56655 2183.3649
52.75319 1.2980856 12272.815 0.15618143 1.4319326 14.355629 0.097825318 693.92398 2140.2293
51.456145 1.2842346 12272.374 0.15452047 1.4150404 14.606141 0.098802193 739.27675 2095.9102
50.190992 1.2703518 12271.578 0.15285998 1.3981531 14.863668 0.099765923 787.8551 2050.333
48.956944 1.2564391 12270.43 0.15120003 1.3812728 15.128458 0.10071556 839.90952 2003.4248
47.753238 1.2424984 12268.932 0.14954066 1.3644017 15.400774 0.10165008 895.71165 1955.101
46.579128 1.2285313 12267.087 0.1478819 1.3475416 15.680893 0.10256842 955.55759 1905.269
45.433885 1.2145394 12264.897 0.14622375 1.330694 15.969109 0.10346949 1019.7692 1853.8826
44.316801 1.200524 12262.366 0.14456621 1.3138606 16.265735 0.10435229 1088.6985 1800.6865
43.227182 1.1864863 12259.498 0.14290922 1.2970423 16.571102 0.10521562 1162.7291 1745.614
42.164354 1.1724272 12256.299 0.1412527 1.2802403 16.885563 0.10605845 1242.2815 1688.5117
41.127658 1.1583476 12252.776 0.13959654 1.2634553 17.209493 0.10687958 1327.8152 1629.186
40.116451 1.1442484 12248.935 0.13794063 1.246688 17.543294 0.10767786 1419.8341 1567.4264
39.130106 1.13013 12244.78 0.13628487 1.2299387 17.887395 0.10845219 1518.8926 1503.1646
38.168013 1.1159927 12240.318 0.13462908 1.2132077 18.242256 0.10920131 1625.5995 1435.7622
37.229575 1.1018369 12235.556 0.1329731 1.196495 18.608368 0.10992409 1740.6269 1365.0763
36.31421 1.0876617 12230.503 0.13131664 1.1797996 18.986284 0.11061937 1864.7226 1290.6828
35.421351 1.0734668 12225.167 0.12965941 1.1631204 19.37659 0.11128593 1998.7141 1211.4892
34.550445 1.0592525 12219.561 0.12800122 1.146458 19.779892 0.11192264 2143.5073 1125.8257
33.700953 1.0450214 12213.701 0.12634211 1.1298149 20.196782 0.11252829 2300.0853 1029.8855
32.872346 1.0307754 12207.601 0.12468205 1.1131931 20.627899 0.11310159 2469.5369 918.02847
32.064113 1.0165061 12201.27 0.12301985 1.0965827 21.074234 0.11364144 2653.1941 824.92404
31.275751 1.0021958 12194.718 0.12135314 1.0799627 21.537214 0.11414739 2852.7188 818.1283
30.506773 0.98783005 12187.979 0.11967978 1.0633163 22.018385 0.11461931 3070.0091 817.32955
29.756702 0.97344994 12181.142 0.11800376 1.0466905 22.517674 0.11505675 3306.3915 817.39012


==> data_ZLA/MIX_a20_B165_g10.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.1 1 0.429345 433.256 63.2388 966.332 1156.4 443.114 364.752 190.068 -330.795 190.068 0.0475176 0.381827 0.176909 1.23732 0.0301817 0.0173359 -0.159109 -0.135392 0.0301817 0.0173359
0.1 0.9837 0.437933 443.022 66.3132 973.639 1163.41 445.143 367.072 195.478 -331.279 189.138 0.0523866 0.384888 0.181832 1.25125 0.0328331 0.0195535 -0.159808 -0.136055 0.0297405 0.0169695
0.1 0.967835 0.446454 452.775 69.4594 980.951 1170.45 447.199 369.4 200.685 -331.784 188.255 0.0573598 0.387844 0.186779 1.26542 0.0355273 0.0218325 -0.16054 -0.136749 0.0293263 0.0166263
0.1 0.952416 0.454913 462.522 72.677 988.267 1177.52 449.28 371.737 205.707 -332.309 187.419 0.0624294 0.390704 0.19175 1.27983 0.0382615 0.024168 -0.161304 -0.137473 0.0289372 0.0163046
0.1 0.937446 0.463315 472.267 75.9659 995.588 1184.61 451.387 374.082 210.558 -332.853 186.626 0.0675883 0.393474 0.196747 1.29446 0.0410327 0.0265556 -0.162097 -0.138225 0.0285713 0.0160027
0.1 0.922927 0.471667 482.018 79.3259 1002.92 1191.73 453.517 376.436 215.251 -333.415 185.873 0.0728293 0.396163 0.201772 1.30932 0.0438381 0.0289912 -0.16292 -0.139005 0.0282269 0.0157191
0.1 0.908856 0.479973 491.779 82.7571 1010.25 1198.87 455.669 378.797 219.798 -333.993 185.157 0.0781461 0.398775 0.206826 1.32439 0.0466751 0.031471 -0.163769 -0.139811 0.0279021 0.0154521
0.1 0.895231 0.48824 501.557 86.2599 1017.59 1206.04 457.844 381.167 224.207 -334.587 184.477 0.0835324 0.401319 0.211911 1.33968 0.0495409 0.0339915 -0.164644 -0.140642 0.0275955 0.0152006
0.1 0.882043 0.496471 511.356 89.8345 1024.95 1213.24 460.039 383.545 228.488 -335.196 183.828 0.0889821 0.403798 0.21703 1.35518 0.052433 0.0365491 -0.165544 -0.141495 0.0273055 0.0149631
0.1 0.869286 0.504672 521.183 93.4816 1032.32 1220.47 462.254 385.932 232.647 -335.817 183.209 0.0944895 0.40622 0.222187 1.37088 0.0553488 0.0391408 -0.166466 -0.142371 0.0270307 0.0147384
0.1 0.856951 0.512848 531.042 97.2019 1039.7 1227.72 464.489 388.328 236.691 -336.451 182.618 0.100049 0.40859 0.227382 1.3868 0.058286 0.0417634 -0.16741 -0.143267 0.0267698 0.0145254
0.1 0.845026 0.521002 540.94 100.996 1047.1 1235.01 466.743 390.734 240.627 -337.095 182.051 0.105656 0.410912 0.232621 1.40291 0.0612422 0.0444141 -0.168374 -0.144182 0.0265214 0.0143229
0.1 0.833502 0.52914 550.881 104.865 1054.52 1242.33 469.015 393.15 244.46 -337.75 181.507 0.111306 0.413193 0.237906 1.41923 0.0642153 0.0470903 -0.169357 -0.145115 0.0262844 0.01413
0.1 0.822366 0.537265 560.87 108.811 1061.97 1249.67 471.305 395.576 248.194 -338.413 180.984 0.116992 0.415435 0.24324 1.43575 0.0672031 0.0497893 -0.170357 -0.146065 0.0260575 0.0139457
0.1 0.811606 0.545382 570.912 112.833 1069.44 1257.06 473.613 398.014 251.834 -339.084 180.478 0.122712 0.417645 0.248628 1.45246 0.0702036 0.0525087 -0.171372 -0.14703 0.0258398 0.0137691
0.1 0.801209 0.553494 581.013 116.935 1076.94 1264.47 475.938 400.463 255.384 -339.762 179.989 0.128461 0.419825 0.254073 1.46938 0.0732149 0.0552463 -0.172402 -0.148008 0.0256301 0.0135992
0.1 0.791161 0.561606 591.176 121.116 1084.48 1271.93 478.28 402.925 258.849 -340.445 179.513 0.134235 0.421981 0.25958 1.48649 0.0762353 0.0579998 -0.173444 -0.148999 0.0254275 0.0134353
0.1 0.781451 0.56972 601.407 125.378 1092.05 1279.42 480.638 405.4 262.231 -341.133 179.05 0.14003 0.424115 0.265152 1.5038 0.0792629 0.0607673 -0.174498 -0.150001 0.025231 0.0132766
0.1 0.772063 0.57784 611.711 129.724 1099.66 1286.95 483.013 407.889 265.535 -341.825 178.596 0.145843 0.426231 0.270795 1.52131 0.0822963 0.0635469 -0.175561 -0.151012 0.0250398 0.0131223
0.1 0.762986 0.58597 622.092 134.154 1107.31 1294.52 485.404 410.392 268.762 -342.519 178.151 0.151671 0.428333 0.276511 1.53901 0.0853339 0.0663369 -0.176633 -0.152031 0.0248529 0.0129717
0.1 0.754205 0.594113 632.554 138.67 1115 1302.13 487.811 412.91 271.917 -343.214 177.711 0.15751 0.430424 0.282306 1.55691 0.0883743 0.0691355 -0.177711 -0.153057 0.0246695 0.0128241
0.1 0.745707 0.602272 643.103 143.274 1122.74 1309.79 490.234 415.443 275.002 -343.91 177.276 0.163358 0.432505 0.288185 1.57501 0.0914164 0.0719413 -0.178793 -0.154087 0.0244888 0.0126789
0.1 0.737478 0.610449 653.742 147.967 1130.53 1317.5 492.671 417.993 278.019 -344.604 176.844 0.169212 0.434581 0.294152 1.5933 0.0944588 0.0747528 -0.179879 -0.15512 0.02431 0.0125355
0.1 0.729507 0.618649 664.476 152.751 1138.38 1325.24 495.124 420.56 280.972 -345.297 176.412 0.175069 0.436653 0.300212 1.61178 0.0975004 0.0775688 -0.180965 -0.156154 0.0241324 0.0123932
0.1 0.721779 0.626873 675.309 157.629 1146.27 1333.04 497.591 423.145 283.862 -345.986 175.98 0.180928 0.438723 0.306369 1.63046 0.10054 0.080388 -0.182051 -0.157188 0.0239554 0.0122515
0.1 0.714282 0.635124 686.246 162.6 1154.23 1340.89 500.072 425.747 286.693 -346.67 175.545 0.186787 0.440794 0.31263 1.64932 0.103578 0.0832094 -0.183134 -0.158219 0.023778 0.0121098
0.1 0.707003 0.643406 697.291 167.668 1162.24 1348.78 502.567 428.368 289.465 -347.35 175.105 0.192644 0.442867 0.318999 1.66837 0.106612 0.0860318 -0.184212 -0.159246 0.0235999 0.0119676
0.1 0.699931 0.651719 708.447 172.834 1170.32 1356.73 505.076 431.008 292.181 -348.022 174.659 0.198496 0.444944 0.325481 1.68761 0.109641 0.0888545 -0.185283 -0.160267 0.0234201 0.0118244
0.1 0.693053 0.660067 719.72 178.099 1178.45 1364.72 507.598 433.668 294.844 -348.685 174.206 0.204343 0.447026 0.332081 1.70704 0.112666 0.0916766 -0.186346 -0.161279 0.0232383 0.0116797
0.1 0.686357 0.668452 731.112 183.465 1186.66 1372.77 510.132 436.348 297.454 -349.34 173.744 0.210183 0.449116 0.338806 1.72664 0.115686 0.0944972 -0.187397 -0.162281 0.0230537 0.011533
0.1 0.679832 0.676876 742.629 188.934 1194.93 1380.87 512.679 439.048 300.015 -349.983 173.27 0.216015 0.451213 0.345659 1.74643 0.118699 0.0973157 -0.188434 -0.163269 0.0228657 0.0113839
0.1 0.673467 0.685341 754.273 194.508 1203.27 1389.03 515.237 441.769 302.527 -350.614 172.784 0.221837 0.45332 0.352648 1.76639 0.121706 0.100132 -0.189455 -0.164243 0.0226739 0.011232
0.1 0.66725 0.69385 766.05 200.188 1211.68 1397.24 517.807 444.512 304.993 -351.231 172.284 0.22765 0.455437 0.359777 1.78652 0.124706 0.102944 -0.190457 -0.165199 0.0224777 0.0110769
0.1 0.66117 0.702404 777.962 205.975 1220.17 1405.5 520.387 447.277 307.413 -351.833 171.769 0.233451 0.457565 0.367052 1.80682 0.127698 0.105753 -0.191438 -0.166135 0.0222765 0.0109181
0.1 0.655218 0.711005 790.015 211.872 1228.73 1413.82 522.978 450.064 309.79 -352.419 171.236 0.239241 0.459705 0.37448 1.82729 0.130683 0.108558 -0.192396 -0.167048 0.0220699 0.0107554
0.1 0.649382 0.719656 802.211 217.879 1237.36 1422.19 525.578 452.873 312.125 -352.986 170.685 0.245018 0.461857 0.382066 1.84791 0.133661 0.111358 -0.193326 -0.167935 0.0218574 0.0105884
0.1 0.643653 0.728357 814.556 223.998 1246.07 1430.62 528.187 455.705 314.419 -353.533 170.113 0.250783 0.464022 0.389816 1.8687 0.13663 0.114153 -0.194227 -0.168795 0.0216386 0.0104167
0.1 0.63802 0.737112 827.052 230.232 1254.86 1439.1 530.804 458.561 316.674 -354.059 169.52 0.256534 0.4662 0.397736 1.88963 0.139591 0.116943 -0.195095 -0.169623 0.021413 0.0102401
0.1 0.632474 0.745921 839.704 236.58 1263.74 1447.64 533.429 461.439 318.892 -354.562 168.904 0.262271 0.468392 0.405833 1.9107 0.142543 0.119728 -0.195927 -0.170418 0.0211803 0.0100583
0.1 0.627006 0.754787 852.515 243.045 1272.69 1456.23 536.061 464.342 321.072 -355.04 168.263 0.267994 0.470599 0.414114 1.93191 0.145487 0.122507 -0.19672 -0.171175 0.02094 0.00987107
0.1 0.621605 0.763711 865.491 249.627 1281.72 1464.88 538.699 467.268 323.217 -355.491 167.595 0.273703 0.472819 0.422584 1.95326 0.148423 0.12528 -0.197471 -0.171892 0.0206919 0.0096782
0.1 0.616264 0.772695 878.635 256.329 1290.84 1473.58 541.342 470.219 325.328 -355.914 166.9 0.279397 0.475054 0.431251 1.97473 0.15135 0.128047 -0.198177 -0.172566 0.0204355 0.00947948
0.1 0.610972 0.781742 891.952 263.152 1300.04 1482.34 543.991 473.194 327.406 -356.306 166.176 0.285077 0.477304 0.440122 1.99632 0.154268 0.130809 -0.198833 -0.173193 0.0201707 0.00927477
0.1 0.605721 0.790852 905.445 270.097 1309.32 1491.15 546.643 476.194 329.452 -356.667 165.422 0.290742 0.479569 0.449203 2.01803 0.157178 0.133564 -0.199437 -0.173769 0.0198971 0.00906391
0.1 0.600502 0.800028 919.12 277.164 1318.7 1500.01 549.299 479.219 331.466 -356.993 164.635 0.296392 0.481848 0.458502 2.03983 0.16008 0.136313 -0.199984 -0.174292 0.0196145 0.00884683
0.1 0.595306 0.809271 932.98 284.357 1328.16 1508.93 551.957 482.269 333.451 -357.282 163.814 0.302028 0.484142 0.468026 2.06174 0.162972 0.139055 -0.200471 -0.174757 0.0193227 0.00862344
0.1 0.590125 0.818585 947.031 291.675 1337.7 1517.91 554.617 485.345 335.407 -357.533 162.959 0.307649 0.48645 0.477783 2.08373 0.165857 0.141792 -0.200894 -0.175161 0.0190215 0.0083937
0.1 0.584949 0.827969 961.277 299.12 1347.34 1526.93 557.278 488.445 337.334 -357.743 162.066 0.313255 0.488773 0.48778 2.10581 0.168733 0.144522 -0.201249 -0.1755 0.0187108 0.00815762
0.1 0.579771 0.837428 975.724 306.694 1357.06 1536.01 559.938 491.572 339.234 -357.91 161.136 0.318847 0.491111 0.498027 2.12795 0.1716 0.147247 -0.201531 -0.175769 0.0183904 0.00791523
0.1 0.574581 0.846962 990.376 314.397 1366.88 1545.14 562.598 494.724 341.108 -358.032 160.166 0.324425 0.493462 0.508529 2.15016 0.17446 0.149965 -0.201736 -0.175965 0.0180604 0.00766661
0.1 0.569371 0.856574 1005.24 322.231 1376.78 1554.32 565.255 497.903 342.957 -358.105 159.156 0.329988 0.495828 0.519297 2.17243 0.177311 0.152677 -0.20186 -0.176084 0.0177206 0.00741185
0.1 0.564132 0.866267 1020.32 330.196 1386.78 1563.55 567.91 501.107 344.781 -358.128 158.102 0.335538 0.498208 0.530339 2.19473 0.180155 0.155383 -0.201898 -0.17612 0.017371 0.00715111
0.1 0.558856 0.876042 1035.62 338.294 1396.86 1572.83 570.561 504.338 346.58 -358.097 157.004 0.341074 0.500601 0.541664 2.21707 0.182991 0.158083 -0.201845 -0.17607 0.0170117 0.00688459
0.1 0.553533 0.885903 1051.15 346.527 1407.04 1582.16 573.207 507.596 348.357 -358.009 155.861 0.346597 0.503008 0.55328 2.23944 0.185819 0.160778 -0.201697 -0.175928 0.0166428 0.00661252
0.1 0.548153 0.895852 1066.92 354.894 1417.32 1591.53 575.848 510.88 350.111 -357.862 154.671 0.352107 0.505427 0.565198 2.26181 0.18864 0.163466 -0.201448 -0.175691 0.0162643 0.00633518
0.1 0.542709 0.905892 1082.93 363.398 1427.69 1600.96 578.482 514.192 351.843 -357.652 153.431 0.357604 0.50786 0.577427 2.28419 0.191454 0.16615 -0.201094 -0.175352 0.0158764 0.0060529
0.1 0.537189 0.916027 1099.18 372.039 1438.15 1610.43 581.108 517.53 353.554 -357.375 152.141 0.363088 0.510305 0.589976 2.30656 0.194261 0.168827 -0.200628 -0.174907 0.0154793 0.00576606
0.1 0.531585 0.926258 1115.7 380.819 1448.7 1619.95 583.725 520.896 355.244 -357.029 150.799 0.368561 0.512762 0.602857 2.3289 0.197061 0.1715 -0.200046 -0.174351 0.0150732 0.0054751
0.1 0.525886 0.936591 1132.48 389.738 1459.36 1629.51 586.332 524.289 356.915 -356.61 149.403 0.374022 0.51523 0.616079 2.35122 0.199854 0.174167 -0.199341 -0.173678 0.0146585 0.0051805
0.1 0.520081 0.947027 1149.53 398.797 1470.11 1639.12 588.928 527.71 358.566 -356.112 147.951 0.379471 0.517711 0.629654 2.37348 0.202641 0.17683 -0.198508 -0.172882 0.0142353 0.0048828
0.1 0.514159 0.957573 1166.87 407.998 1480.95 1648.77 591.512 531.158 360.199 -355.533 146.442 0.384909 0.520202 0.643594 2.39568 0.205421 0.179488 -0.197541 -0.171958 0.0138042 0.00458262
0.1 0.508109 0.968231 1184.49 417.342 1491.9 1658.46 594.082 534.635 361.813 -354.866 144.874 0.390337 0.522703 0.657908 2.41781 0.208196 0.182141 -0.196432 -0.1709 0.0133655 0.00428061
0.1 0.501918 0.979006 1202.42 426.829 1502.94 1668.2 596.638 538.139 363.41 -354.109 143.245 0.395754 0.525215 0.672611 2.43986 0.210965 0.184789 -0.195177 -0.169701 0.0129196 0.00397753
0.1 0.495574 0.989903 1220.67 436.46 1514.08 1677.97 599.177 541.672 364.99 -353.254 141.553 0.401162 0.527737 0.687713 2.46179 0.213728 0.187434 -0.193767 -0.168356 0.0124671 0.00367416
0.1 0.489063 1.00093 1239.23 446.237 1525.32 1687.79 601.699 545.234 366.553 -352.297 139.795 0.406561 0.530268 0.703228 2.48362 0.216486 0.190074 -0.192196 -0.166857 0.0120085 0.00337142
0.1 0.48237 1.01208 1258.14 456.16 1536.66 1697.64 604.203 548.824 368.101 -351.231 137.971 0.41195 0.532808 0.71917 2.50531 0.219239 0.192711 -0.190457 -0.165198 0.0115445 0.00307025
0.1 0.475481 1.02338 1277.4 466.231 1548.1 1707.53 606.686 552.444 369.632 -350.05 136.078 0.417331 0.535356 0.735551 2.52684 0.221987 0.195344 -0.188542 -0.163373 0.0110757 0.00277174
0.1 0.468379 1.03482 1297.02 476.45 1559.64 1717.46 609.148 556.092 371.149 -348.746 134.113 0.422704 0.537913 0.752386 2.54822 0.224731 0.197974 -0.186443 -0.161372 0.0106028 0.00247705
0.1 0.461046 1.04642 1317.03 486.819 1571.29 1727.42 611.587 559.77 372.651 -347.313 132.074 0.42807 0.540476 0.769689 2.56941 0.22747 0.2006 -0.184153 -0.15919 0.0101265 0.00218746
0.1 0.453464 1.05817 1337.43 497.337 1583.03 1737.41 614.001 563.478 374.139 -345.74 129.959 0.433429 0.543047 0.787476 2.5904 0.230206 0.203224 -0.181663 -0.156819 0.00964779 0.00190438
0.1 0.445613 1.0701 1358.25 508.006 1594.89 1747.44 616.389 567.215 375.613 -344.02 127.765 0.438782 0.545624 0.805762 2.61117 0.232937 0.205844 -0.178965 -0.15425 0.00916742 0.0016294
0.1 0.43747 1.0822 1379.52 518.828 1606.85 1757.49 618.749 570.982 377.073 -342.141 125.49 0.444128 0.548206 0.824564 2.6317 0.235665 0.208463 -0.176049 -0.151476 0.00868635 0.00136426
0.1 0.429013 1.09449 1401.24 529.802 1618.91 1767.58 621.08 574.78 378.521 -340.093 123.131 0.44947 0.550794 0.843897 2.65197 0.238391 0.211079 -0.172906 -0.148488 0.00820556 0.00111097
0.1 0.420215 1.10698 1423.44 540.929 1631.08 1777.69 623.378 578.608 379.957 -337.863 120.684 0.454807 0.553387 0.863779 2.67197 0.241113 0.213694 -0.169527 -0.145277 0.00772609 0.000871824
0.1 0.41105 1.11968 1446.16 552.211 1643.36 1787.83 625.643 582.467 381.38 -335.437 118.147 0.46014 0.555983 0.884227 2.69167 0.243833 0.216307 -0.165902 -0.141835 0.00724903 0.000649561
0.1 0.401489 1.13261 1469.41 563.648 1655.75 1798 627.873 586.357 382.792 -332.801 115.517 0.465469 0.558583 0.90526 2.71104 0.246551 0.218919 -0.162021 -0.138153 0.00677554 0.000447554
0.1 0.3915 1.14578 1493.24 575.241 1668.25 1808.18 630.066 590.278 384.192 -329.936 112.789 0.470796 0.561185 0.926895 2.73008 0.249267 0.22153 -0.157873 -0.134222 0.00630682 0.000270249
0.1 0.381053 1.1592 1517.66 586.991 1680.87 1818.39 632.219 594.231 385.582 -326.824 109.961 0.476121 0.56379 0.949152 2.74874 0.251981 0.22414 -0.153448 -0.130032 0.00584414 0.000124204
0.1 0.370119 1.17288 1542.72 598.897 1693.6 1828.62 634.33 598.215 386.961 -323.443 107.028 0.481445 0.566395 0.972049 2.76702 0.254695 0.22675 -0.148734 -0.125574 0.0053888 2.18444e-05
0.1 0.3587 1.18685 1568.45 610.962 1706.44 1838.86 636.398 602.23 388.33 -319.767 103.985 0.486769 0.569001 0.995606 2.78489 0.257408 0.229361 -0.143721 -0.120839 0.00494219 0
0.1 0.346666 1.20113 1594.9 623.185 1719.4 1849.12 638.419 606.278 389.69 -315.769 100.829 0.492093 0.571606 1.01984 2.80232 0.260121 0.231972 -0.138396 -0.115817 0.00450571 0
0.1 0.33393 1.21576 1622.17 635.567 1732.48 1859.39 640.392 610.357 391.04 -311.414 97.5549 0.497419 0.57421 1.04477 2.81929 0.262835 0.234584 -0.13275 -0.110501 0.00408083 0
0.1 0.320426 1.23077 1650.29 648.109 1745.68 1869.66 642.315 614.467 392.382 -306.666 94.1569 0.502747 0.576812 1.07042 2.83579 0.265549 0.237198 -0.12677 -0.104881 0.00366907 0
0.1 0.306084 1.24619 1679.35 660.811 1759.01 1879.95 644.185 618.609 393.715 -301.479 90.6296 0.508078 0.57941 1.09679 2.85178 0.268264 0.239813 -0.120445 -0.0989511 0.00327197 0
0.1 0.290828 1.26205 1709.42 673.675 1772.47 1890.24 646 622.782 395.04 -295.801 86.9671 0.513413 0.582004 1.12391 2.86724 0.270982 0.242431 -0.113767 -0.0927048 0.0028911 0
0.1 0.274575 1.2784 1740.58 686.701 1786.05 1900.53 647.759 626.985 396.357 -289.568 83.163 0.518754 0.584592 1.15179 2.88217 0.273702 0.245053 -0.106726 -0.0861385 0.00252805 0
0.1 0.257236 1.29527 1772.93 699.888 1799.76 1910.82 649.461 631.217 397.667 -282.705 79.2103 0.524102 0.587174 1.18042 2.89654 0.276425 0.247677 -0.0993156 -0.0792516 0.00218443 0
0.1 0.238719 1.31271 1806.57 713.239 1813.62 1921.1 651.104 635.478 398.97 -275.117 75.1017 0.529458 0.589748 1.20981 2.91036 0.279152 0.250306 -0.0915317 -0.0720478 0.00186182 0
0.1 0.218935 1.33078 1841.6 726.754 1827.61 1931.38 652.69 639.764 400.267 -266.69 70.8291 0.534823 0.592312 1.23994 2.92363 0.281883 0.25294 -0.0833754 -0.0645374 0.00156179 0
0.1 0.197799 1.34951 1878.13 740.434 1841.74 1941.64 654.22 644.073 401.558 -257.277 66.3844 0.540199 0.594866 1.27079 2.93637 0.284619 0.25558 -0.0748545 -0.0567401 0.00128582 0
0.1 0.175252 1.36896 1916.26 754.278 1856.02 1951.89 655.7 648.401 402.844 -246.688 61.7587 0.545586 0.597407 1.3023 2.94862 0.287361 0.258225 -0.0659873 -0.0486899 0.00103531 0
0.1 0.151275 1.38915 1956.07 768.29 1870.45 1962.11 657.137 652.741 404.124 -234.674 56.9431 0.550988 0.599936 1.33436 2.96048 0.290109 0.260878 -0.0568084 -0.0404426 0.000811502 0
0.1 0.12594 1.41011 1997.6 782.47 1885.03 1972.31 658.548 657.085 405.399 -220.895 51.9286 0.556403 0.602449 1.36684 2.97208 0.292865 0.263538 -0.047378 -0.0320878 0.000615426 0
0.1 0.0994781 1.43178 2040.79 796.821 1899.78 1982.48 659.958 661.417 406.67 -204.871 46.7071 0.561835 0.604947 1.39949 2.98367 0.295629 0.266206 -0.0377972 -0.0237699 0.000447807 0
0.1 0.0724273 1.45403 2085.36 811.348 1914.69 1992.62 661.408 665.716 407.937 -185.892 41.2723 0.567283 0.607429 1.43188 2.99565 0.2984 0.268883 -0.0282356 -0.0157262 0.000308955 0
0.1 0.0458988 1.47654 2130.65 826.056 1929.76 2002.73 662.975 669.946 409.2 -162.844 35.6215 0.572747 0.609894 1.46333 3.0087 0.301179 0.271568 -0.0189816 -0.00836332 0.00019862 0
0.1 0.0221375 1.49859 2175.23 840.958 1944.99 2012.82 664.791 674.044 410.458 -133.83 29.76 0.578225 0.612345 1.49259 3.02409 0.303965 0.27426 -0.0105359 -0.00243594 0.000115805 0
0.1 0.00643244 1.51843 2215.48 856.079 1960.37 2022.88 667.168 677.865 411.71 -94.5911 23.7095 0.583711 0.614789 1.51679 3.04473 0.306755 0.276956 -0.00372008 -0 5.8544e-05 0
0.1 0.000697396 1.5353 2249.76 871.431 1975.89 2032.95 670.19 681.381 412.954 -44.5117 17.517 0.589195 0.617234 1.53514 3.07145 0.309544 0.279651 -0.000387577 -0 2.35963e-05 0
0.1 -2.61315e-16 1.55065 2281.04 886.997 1991.53 2043.04 673.535 684.752 414.187 11.217 11.217 0.594669 0.61969 1.55065 3.10129 0.312327 0.282342 6.18434e-06 0 6.18434e-06 0


==> data_ZLA/MIX_a20_B165_g100.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
1 1 0.750482 867.391 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.989899 0.75179 869.426 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.979798 0.753098 871.461 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.969697 0.754406 873.497 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.959596 0.755713 875.532 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.949495 0.757021 877.567 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.939394 0.758329 879.603 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.929293 0.759637 881.638 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.919192 0.760945 883.673 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.909091 0.762252 885.708 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.89899 0.76356 887.744 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.888889 0.764868 889.779 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.878788 0.766176 891.814 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.868687 0.767484 893.85 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.858586 0.768791 895.885 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.848485 0.770099 897.92 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.838384 0.771407 899.955 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.828283 0.772715 901.991 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.818182 0.774022 904.026 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.808081 0.77533 906.061 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.79798 0.776638 908.097 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.787879 0.777946 910.132 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.777778 0.779254 912.167 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.767677 0.780561 914.202 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.757576 0.781869 916.238 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.747475 0.783177 918.273 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.737374 0.784485 920.308 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.727273 0.785793 922.344 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.717172 0.7871 924.379 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.707071 0.788408 926.414 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.69697 0.789716 928.449 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.686869 0.791024 930.485 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.676768 0.792331 932.52 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.666667 0.793639 934.555 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.656566 0.794947 936.591 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.646465 0.796255 938.626 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.636364 0.797563 940.661 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.626263 0.79887 942.696 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.616162 0.800178 944.732 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.606061 0.801486 946.767 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.59596 0.802794 948.802 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.585859 0.804102 950.838 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.575758 0.805409 952.873 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.565657 0.806717 954.908 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.555556 0.808025 956.943 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.545455 0.809333 958.979 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.535354 0.810641 961.014 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.525253 0.811948 963.049 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.515152 0.813256 965.085 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.505051 0.814564 967.12 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.494949 0.815872 969.155 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.484848 0.817179 971.19 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.474747 0.818487 973.226 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.464646 0.819795 975.261 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.454545 0.821103 977.296 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.444444 0.822411 979.332 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.434343 0.823718 981.367 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.424242 0.825026 983.402 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.414141 0.826334 985.437 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.40404 0.827642 987.473 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.393939 0.82895 989.508 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.383838 0.830257 991.543 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.373737 0.831565 993.579 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.363636 0.832873 995.614 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.353535 0.834181 997.649 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.343434 0.835488 999.684 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.333333 0.836796 1001.72 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.323232 0.838104 1003.76 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.313131 0.839412 1005.79 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.30303 0.84072 1007.83 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.292929 0.842027 1009.86 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.282828 0.843335 1011.9 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.272727 0.844643 1013.93 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.262626 0.845951 1015.97 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.252525 0.847259 1018 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.242424 0.848566 1020.04 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.232323 0.849874 1022.07 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.222222 0.851182 1024.11 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.212121 0.85249 1026.14 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.20202 0.853797 1028.18 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.191919 0.855105 1030.21 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.181818 0.856413 1032.25 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.171717 0.857721 1034.28 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.161616 0.859029 1036.32 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.151515 0.860336 1038.35 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.141414 0.861644 1040.39 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.131313 0.862952 1042.43 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.121212 0.86426 1044.46 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.111111 0.865568 1046.5 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.10101 0.866875 1048.53 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.0909091 0.868183 1050.57 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.0808081 0.869491 1052.6 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.0707071 0.870799 1054.64 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.0606061 0.872106 1056.67 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.0505051 0.873414 1058.71 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.040404 0.874722 1060.74 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.030303 0.87603 1062.78 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.020202 0.877338 1064.81 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0.010101 0.878645 1066.85 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171
1 0 0.879953 1068.88 300.571 1257.08 1556.28 509.823 523.229 299.204 13.4061 299.204 0.214156 0.536327 0.879964 1.7599 0.117738 0.0964171 1.05676e-05 0 0.117738 0.0964171


==> data_ZLA/MIX_a20_B165_g100_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
328.12378 2.1729205 11681.798 0.27466566 2.5960906 5.9888544 0.031464091 13.320401 5505.7919
327.88723 2.1729199 11682.401 0.2746514 2.5960897 5.9894267 0.031473962 13.328049 5504.0962
327.65068 2.1729191 11683.005 0.27463712 2.5960885 5.9899995 0.031483851 13.335714 5502.3968
327.41413 2.1729178 11683.607 0.2746228 2.5960866 5.9905733 0.031493737 13.34339 5500.6974
327.17757 2.1729162 11684.209 0.27460845 2.5960841 5.991148 0.031503637 13.351082 5498.9972
326.94102 2.1729141 11684.809 0.27459407 2.5960811 5.9917235 0.031513542 13.358788 5497.2954
326.70447 2.1729119 11685.41 0.27457967 2.5960777 5.9922993 0.031523447 13.366502 5495.5926
326.46792 2.1729092 11686.01 0.27456523 2.5960737 5.9928761 0.031533364 13.374233 5493.8888
326.23137 2.1729063 11686.61 0.27455077 2.5960692 5.9934536 0.031543294 13.381979 5492.1833
325.99482 2.1729028 11687.209 0.27453627 2.596064 5.9940321 0.031553232 13.389742 5490.4771
325.75827 2.1728991 11687.807 0.27452175 2.5960585 5.9946108 0.031563162 13.397508 5488.7696
325.52171 2.172895 11688.405 0.27450719 2.5960523 5.9951908 0.031573114 13.405298 5487.061
325.28516 2.1728906 11689.002 0.27449261 2.5960457 5.9957711 0.031583062 13.413094 5485.3512
325.04861 2.1728857 11689.598 0.27447798 2.5960383 5.9963527 0.031593024 13.420911 5483.6401
324.81206 2.1728804 11690.194 0.27446333 2.5960304 5.9969347 0.031602994 13.428739 5481.9284
324.57551 2.1728748 11690.789 0.27444865 2.596022 5.9975176 0.031612962 13.436578 5480.2147
324.33896 2.1728689 11691.384 0.27443393 2.596013 5.9981012 0.031622943 13.444436 5478.5007
324.10241 2.1728625 11691.978 0.27441919 2.5960034 5.9986856 0.031632926 13.452303 5476.7858
323.86585 2.1728557 11692.571 0.27440441 2.5959933 5.999271 0.031642924 13.46019 5475.0692
323.6293 2.1728486 11693.164 0.27438959 2.5959825 5.9998571 0.031652923 13.468089 5473.3512
323.39275 2.1728411 11693.756 0.27437476 2.5959713 6.0004436 0.031662922 13.475997 5471.6333
323.1562 2.1728331 11694.348 0.27435988 2.5959593 6.0010314 0.031672942 13.483928 5469.9134
322.91982 2.1728248 11694.938 0.27434498 2.5959468 6.0016194 0.031682957 13.491864 5468.1942
322.68362 2.1728161 11695.527 0.27433007 2.5959336 6.0022077 0.031692965 13.499806 5466.4748
322.44758 2.172807 11696.115 0.27431513 2.5959201 6.0027961 0.031702979 13.507759 5464.7562
322.21172 2.1727975 11696.702 0.27430016 2.5959058 6.0033852 0.031712988 13.51572 5463.0374
321.97604 2.1727875 11697.287 0.27428517 2.5958908 6.003975 0.031723004 13.523695 5461.3186
321.74052 2.1727772 11697.872 0.27427017 2.5958753 6.0045647 0.031733015 13.531673 5459.6004
321.50518 2.1727666 11698.456 0.27425514 2.5958594 6.0051545 0.03174302 13.539659 5457.8822
321.27001 2.1727554 11699.038 0.27424007 2.5958426 6.0057453 0.031753032 13.547661 5456.1649
321.03501 2.1727439 11699.619 0.274225 2.5958252 6.0063363 0.031763041 13.555667 5454.4469
320.80018 2.172732 11700.199 0.2742099 2.5958074 6.0069276 0.031773053 13.563683 5452.7297
320.56553 2.1727197 11700.778 0.27419478 2.5957889 6.007519 0.031783057 13.571706 5451.0128
320.33104 2.1727068 11701.355 0.27417963 2.5957695 6.0081114 0.03179306 13.579739 5449.2961
320.09673 2.1726936 11701.932 0.27416446 2.5957498 6.0087038 0.031803064 13.587781 5447.5799
319.86259 2.17268 11702.507 0.27414926 2.5957292 6.0092968 0.031813071 13.595835 5445.8636
319.62862 2.1726659 11703.081 0.27413404 2.5957081 6.0098901 0.031823075 13.603897 5444.148
319.39483 2.1726515 11703.654 0.2741188 2.5956864 6.0104836 0.03183308 13.611966 5442.4323
319.1612 2.1726365 11704.226 0.27410352 2.595664 6.0110779 0.031843086 13.62005 5440.7176
318.92774 2.172621 11704.796 0.27408822 2.5956407 6.0116727 0.03185309 13.628144 5439.0028
318.69446 2.1726055 11705.365 0.27407292 2.5956173 6.0122671 0.031863084 13.636236 5437.2883
318.46134 2.1725892 11705.933 0.27405757 2.5955929 6.0128625 0.031873087 13.644347 5435.5746
318.2284 2.1725724 11706.499 0.2740422 2.5955677 6.0134586 0.031883087 13.652467 5433.861
317.99562 2.1725554 11707.065 0.2740268 2.5955421 6.0140545 0.03189308 13.660592 5432.1481
317.76302 2.1725376 11707.629 0.27401137 2.5955155 6.0146515 0.03190308 13.668734 5430.4353
317.53059 2.1725197 11708.192 0.27399594 2.5954886 6.015248 0.031913076 13.676878 5428.7227
317.29832 2.1725011 11708.754 0.27398045 2.5954607 6.0158458 0.031923071 13.685038 5427.011
317.06623 2.1724823 11709.314 0.27396495 2.5954323 6.0164434 0.031933066 13.693206 5425.2994
316.83431 2.1724629 11709.873 0.27394943 2.5954033 6.0170416 0.031943058 13.701382 5423.5886
316.60255 2.1724429 11710.431 0.27393387 2.5953733 6.0176406 0.031953056 13.709573 5421.8784
316.37097 2.1724226 11710.987 0.2739183 2.5953427 6.0182397 0.031963044 13.717768 5420.1683
316.13955 2.1724016 11711.542 0.27390267 2.5953112 6.0188398 0.031973037 13.725982 5418.4588
315.90831 2.1723803 11712.096 0.27388704 2.5952793 6.0194398 0.031983031 13.734201 5416.75
315.67723 2.1723586 11712.648 0.27387138 2.5952467 6.0200402 0.031993015 13.742426 5415.0415
315.44632 2.1723362 11713.199 0.27385568 2.5952131 6.0206414 0.032003004 13.750669 5413.3336
315.21558 2.1723135 11713.749 0.27383996 2.595179 6.0212427 0.032012984 13.758914 5411.6264
314.98501 2.1722901 11714.297 0.27382421 2.5951439 6.0218448 0.032022977 13.767179 5409.9195
314.75461 2.1722664 11714.844 0.27380843 2.5951083 6.0224471 0.032032955 13.775447 5408.2134
314.52438 2.172242 11715.389 0.27379261 2.5950717 6.0230503 0.032042947 13.783735 5406.5079
314.29432 2.172217 11715.933 0.27377676 2.5950343 6.0236541 0.032052926 13.79203 5404.8027
314.06442 2.1721918 11716.475 0.2737609 2.5949963 6.0242578 0.032062907 13.800331 5403.0983
313.83469 2.172166 11717.016 0.273745 2.5949576 6.0248621 0.032072889 13.808646 5401.3945
313.60513 2.1721396 11717.556 0.27372907 2.594918 6.025467 0.032082869 13.816974 5399.6913
313.37574 2.1721127 11718.095 0.2737131 2.5948777 6.0260724 0.032092844 13.825312 5397.9887
313.14651 2.1720853 11718.631 0.27369711 2.5948365 6.0266783 0.032102818 13.833658 5396.287
312.91746 2.1720572 11719.166 0.27368108 2.5947945 6.0272848 0.032112798 13.842021 5394.586
312.68857 2.1720288 11719.7 0.27366502 2.5947517 6.0278917 0.032122762 13.850389 5392.8854
312.45985 2.1719996 11720.232 0.27364892 2.5947079 6.0284994 0.032132738 13.858777 5391.186
312.23129 2.1719699 11720.763 0.27363279 2.5946635 6.0291075 0.032142708 13.867173 5389.4866
312.00291 2.1719398 11721.292 0.27361665 2.5946182 6.0297158 0.032152674 13.875575 5387.7884
311.77469 2.1719089 11721.82 0.27360045 2.5945719 6.0303252 0.03216265 13.884 5386.091
311.54663 2.1718777 11722.346 0.27358423 2.5945251 6.0309345 0.032172614 13.892427 5384.3941
311.31875 2.1718457 11722.87 0.27356796 2.594477 6.031545 0.032182578 13.900874 5382.6985
311.09103 2.1718131 11723.393 0.27355166 2.5944282 6.032156 0.032192545 13.909331 5381.0027
310.86347 2.1717801 11723.914 0.27353533 2.5943786 6.0327672 0.032202514 13.9178 5379.309
310.63609 2.1717464 11724.434 0.27351897 2.5943281 6.033379 0.03221247 13.926277 5377.6153
310.40887 2.171712 11724.952 0.27350255 2.5942765 6.0339919 0.032222428 13.934775 5375.9234
310.18181 2.171677 11725.468 0.27348612 2.5942241 6.0346049 0.032232388 13.94328 5374.2322
309.95493 2.1716414 11725.982 0.27346964 2.5941707 6.0352188 0.032242343 13.9518 5372.5414
309.7282 2.1716052 11726.495 0.27345312 2.5941164 6.0358332 0.032252303 13.960335 5370.8516
309.50165 2.1715684 11727.006 0.27343656 2.5940612 6.036448 0.032262251 13.968879 5369.1624
309.27526 2.1715309 11727.516 0.27341996 2.594005 6.0370638 0.032272207 13.97744 5367.4751
309.04903 2.1714926 11728.023 0.27340332 2.5939476 6.0376803 0.032282156 13.986014 5365.7879
308.82297 2.1714538 11728.529 0.27338665 2.5938894 6.0382971 0.032292112 13.994605 5364.1023
308.59708 2.1714143 11729.032 0.27336993 2.5938301 6.0389148 0.032302056 14.003205 5362.4173
308.37135 2.1713742 11729.534 0.27335317 2.5937699 6.0395329 0.032312001 14.011819 5360.7337
308.14579 2.1713331 11730.034 0.27333635 2.5937084 6.0401524 0.03232195 14.020455 5359.0512
307.92039 2.1712917 11730.533 0.27331952 2.5936462 6.0407716 0.032331889 14.029096 5357.3687
307.69515 2.1712492 11731.029 0.27330261 2.5935825 6.0413926 0.032341836 14.037762 5355.6885
307.47008 2.1712061 11731.523 0.27328568 2.593518 6.0420137 0.032351776 14.046438 5354.0094
307.24518 2.1711624 11732.016 0.2732687 2.5934526 6.0426351 0.03236171 14.055125 5352.3315
307.02044 2.1711177 11732.506 0.27325166 2.5933854 6.0432584 0.032371653 14.063838 5350.6542
306.79586 2.1710725 11732.995 0.27323459 2.5933177 6.0438814 0.032381584 14.072556 5348.9786
306.57145 2.1710264 11733.481 0.27321746 2.5932486 6.0445055 0.032391515 14.081293 5347.3044
306.34721 2.1709794 11733.965 0.27320028 2.5931781 6.0451307 0.032401443 14.090048 5345.6312
306.12312 2.1709317 11734.447 0.27318306 2.5931067 6.0457564 0.032411376 14.09882 5343.9595
305.8992 2.1708829 11734.926 0.27316576 2.5930336 6.0463837 0.032421307 14.107616 5342.2889
305.67545 2.1708336 11735.404 0.27314844 2.5929597 6.0470108 0.032431225 14.116415 5340.6197
305.45186 2.1707832 11735.879 0.27313104 2.5928842 6.0476395 0.032441158 14.125246 5338.9521
305.22843 2.1707321 11736.352 0.2731136 2.5928075 6.0482686 0.032451078 14.134086 5337.2858
305.00516 2.1706798 11736.822 0.27309607 2.5927291 6.0488996 0.032461003 14.142955 5335.621
304.78206 2.1706268 11737.291 0.27307851 2.5926497 6.0495306 0.032470916 14.151833 5333.9578
304.55912 2.1705727 11737.756 0.27306089 2.5925688 6.0501629 0.032480832 14.160733 5332.2961
304.33635 2.1705177 11738.219 0.2730432 2.5924863 6.0507962 0.032490742 14.169651 5330.6358
304.11374 2.1704617 11738.679 0.27302544 2.5924024 6.0514305 0.032500661 14.178594 5328.9776
303.89129 2.1704046 11739.137 0.27300761 2.5923168 6.052066 0.032510577 14.187561 5327.3208
303.669 2.1703463 11739.591 0.27298971 2.5922295 6.052703 0.032520485 14.196547 5325.6657
303.44688 2.170287 11740.043 0.27297174 2.5921406 6.0533407 0.032530387 14.205553 5324.0128
303.22491 2.1702265 11740.493 0.27295369 2.59205 6.0539799 0.032540297 14.214589 5322.3615
303.00312 2.1701647 11740.938 0.27293557 2.5919575 6.0546204 0.032550204 14.223647 5320.7121
302.78148 2.1701018 11741.381 0.27291736 2.5918632 6.0552619 0.032560104 14.232728 5319.0649
302.56 2.1700373 11741.82 0.27289905 2.5917667 6.0559053 0.032570007 14.241843 5317.4195
302.33869 2.1699715 11742.255 0.27288065 2.591668 6.0565503 0.032579902 14.25098 5315.7765
302.11754 2.1699042 11742.687 0.27286215 2.5915673 6.0571967 0.032589796 14.260149 5314.1358
301.89655 2.1698353 11743.115 0.27284355 2.5914641 6.0578448 0.032599696 14.269353 5312.4976
301.67572 2.1697646 11743.538 0.27282481 2.5913581 6.0584953 0.032609586 14.278592 5310.8618
301.45506 2.169692 11743.957 0.27280596 2.5912495 6.0591474 0.032619478 14.287865 5309.2289
301.23455 2.1696173 11744.371 0.27278696 2.5911376 6.059802 0.03262937 14.297185 5307.5989
301.01421 2.1695401 11744.778 0.27276779 2.591022 6.0604596 0.032639261 14.306554 5305.9721
300.79403 2.1694596 11745.178 0.27274838 2.5909014 6.0611213 0.032649153 14.31599 5304.3491
300.57401 2.1693747 11745.567 0.27272867 2.5907743 6.0617875 0.032659045 14.32551 5302.7318


==> data_ZLA/MIX_a20_B165_g100_result_old.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
328.12378 2.1729205 11681.798 0.27466566 2.5960906 5.9888544 0.031464091 13.320401 2812.7265
327.88717 2.1729198 11682.402 0.27465139 2.5960897 5.989427 0.031473967 13.328053 2812.2445
327.65057 2.172919 11683.005 0.2746371 2.5960883 5.99 0.031483854 13.335719 2811.7598
327.41397 2.1729178 11683.607 0.27462279 2.5960865 5.9905738 0.031493749 13.343397 2811.2689
327.17736 2.1729162 11684.209 0.27460844 2.5960842 5.9911484 0.031503647 13.351089 2810.7709
326.94076 2.1729141 11684.81 0.27459405 2.5960811 5.9917242 0.031513552 13.358797 2810.2773
326.70415 2.172912 11685.411 0.27457965 2.5960778 5.9923 0.031523462 13.366512 2809.7778
326.46755 2.1729091 11686.011 0.2745652 2.5960736 5.9928773 0.031533392 13.374252 2809.2758
326.23094 2.1729063 11686.611 0.27455075 2.5960693 5.9934545 0.031543312 13.381991 2808.7754
325.99434 2.1729027 11687.21 0.27453623 2.5960639 5.9940334 0.031553249 13.389758 2808.2619
325.75773 2.1728991 11687.809 0.27452171 2.5960585 5.9946122 0.031563192 13.39753 2807.7566
325.52113 2.172895 11688.406 0.27450716 2.5960523 5.995192 0.031573132 13.405313 2807.2427
325.28452 2.1728905 11689.004 0.27449255 2.5960455 5.995773 0.031583095 13.41312 2806.731
325.04792 2.1728856 11689.6 0.27447794 2.5960382 5.9963544 0.031593053 13.420934 2806.2073
324.81132 2.1728804 11690.196 0.27446328 2.5960304 5.9969366 0.03160302 13.428762 2805.6869
324.57471 2.1728748 11690.791 0.2744486 2.5960219 5.9975197 0.031612991 13.436604 2805.1693
324.33811 2.1728688 11691.386 0.27443388 2.5960129 5.9981034 0.031622973 13.444461 2804.6411
324.1015 2.1728624 11691.98 0.27441913 2.5960034 5.9986881 0.031632965 13.452335 2804.1104
323.8649 2.1728558 11692.574 0.27440435 2.5959933 5.9992731 0.031642958 13.460218 2803.5785
323.62829 2.1728484 11693.167 0.27438952 2.5959823 5.9998597 0.031652966 13.468125 2803.0468
323.39169 2.172841 11693.759 0.27437469 2.5959711 6.0004465 0.031662976 13.476036 2802.5049
323.15508 2.172833 11694.35 0.27435981 2.5959591 6.0010343 0.031672989 13.483966 2801.9651
322.91865 2.1728248 11694.941 0.27434492 2.5959468 6.0016221 0.031683009 13.491903 2801.4231
322.68239 2.1728161 11695.53 0.27432999 2.5959337 6.0022104 0.031693017 13.499846 2800.8749
322.44631 2.1728068 11696.118 0.27431503 2.5959198 6.0027999 0.031703036 13.507808 2800.3316
322.21039 2.1727974 11696.705 0.27430007 2.5959056 6.0033887 0.031713051 13.51577 2799.7777
321.97465 2.1727876 11697.291 0.27428509 2.5958909 6.0039779 0.031723052 13.523734 2799.2261
321.73909 2.1727772 11697.876 0.27427007 2.5958753 6.0045682 0.031733075 13.531723 2798.6727
321.50369 2.1727665 11698.459 0.27425505 2.5958592 6.0051584 0.031743088 13.539711 2798.1107
321.26847 2.1727553 11699.042 0.27423997 2.5958423 6.0057494 0.0317531 13.547715 2797.5538
321.03342 2.1727438 11699.623 0.2742249 2.5958251 6.0063404 0.031763108 13.555721 2796.9914
320.79854 2.172732 11700.203 0.27420981 2.5958074 6.0069314 0.03177312 13.563736 2796.4235
320.56383 2.1727195 11700.782 0.27419467 2.5957886 6.0075236 0.031783125 13.571763 2795.8584
320.32929 2.1727067 11701.36 0.27417952 2.5957694 6.0081159 0.03179314 13.579801 2795.2866
320.09493 2.1726936 11701.937 0.27416435 2.5957498 6.008708 0.031803138 13.587839 2794.7147
319.86074 2.1726799 11702.512 0.27414914 2.5957292 6.0093013 0.03181315 13.595897 2794.1393
319.62672 2.1726659 11703.086 0.27413393 2.5957081 6.0098947 0.031823156 13.603959 2793.5618
319.39287 2.1726513 11703.659 0.27411867 2.5956862 6.0104887 0.031833165 13.612036 2792.9827
319.15919 2.1726365 11704.231 0.2741034 2.5956639 6.0110827 0.031843163 13.620114 2792.399
318.92568 2.172621 11704.801 0.27408809 2.5956407 6.0116776 0.031853171 13.62821 2791.8116
318.69234 2.1726052 11705.37 0.27407276 2.5956169 6.0122729 0.031863174 13.636312 2791.2209
318.45918 2.172589 11705.938 0.27405743 2.5955927 6.0128679 0.031873172 13.644419 2790.6344
318.22618 2.1725721 11706.505 0.27404203 2.5955673 6.0134646 0.031883184 13.65255 2790.0413
317.99336 2.1725552 11707.071 0.27402665 2.5955419 6.0140601 0.031893175 13.66067 2789.4462
317.7607 2.1725373 11707.634 0.2740112 2.595515 6.0146579 0.031903188 13.668823 2788.8501
317.52822 2.1725195 11708.198 0.27399577 2.5954883 6.0152543 0.031913176 13.676962 2788.2487
317.2959 2.172501 11708.76 0.27398029 2.5954604 6.0158519 0.031923173 13.685122 2787.6491
317.06376 2.172482 11709.32 0.27396479 2.595432 6.0164499 0.031933175 13.693294 2787.0429
316.83178 2.1724626 11709.879 0.27394926 2.5954028 6.0170483 0.031943167 13.701472 2786.4344
316.59998 2.1724427 11710.437 0.2739337 2.595373 6.0176471 0.031953165 13.709663 2785.8294
316.36834 2.1724223 11710.993 0.27391811 2.5953423 6.0182468 0.031963162 13.717865 2785.2182
316.13687 2.1724015 11711.548 0.27390251 2.5953111 6.0188463 0.03197316 13.726076 2784.5992
315.90558 2.1723801 11712.102 0.27388685 2.595279 6.0194469 0.031983146 13.734297 2783.9833
315.67445 2.1723581 11712.654 0.27387118 2.595246 6.020048 0.031993133 13.742528 2783.3638
315.44349 2.1723358 11713.206 0.27385547 2.5952125 6.020649 0.032003124 13.750771 2782.7438
315.2127 2.1723132 11713.755 0.27383976 2.5951785 6.0212503 0.032013117 13.759021 2782.1197
314.98208 2.1722898 11714.304 0.273824 2.5951434 6.0218526 0.032023101 13.767284 2781.4973
314.75163 2.172266 11714.85 0.27380822 2.5951077 6.0224553 0.032033089 13.775558 2780.8656
314.52135 2.1722417 11715.396 0.2737924 2.5950713 6.0230581 0.032043078 13.783843 2780.2382
314.29123 2.1722169 11715.94 0.27377656 2.595034 6.0236617 0.032053058 13.792137 2779.6045
314.06129 2.1721915 11716.483 0.27376069 2.594996 6.0242658 0.032063036 13.80044 2778.9694
313.83151 2.1721656 11717.024 0.27374478 2.594957 6.0248706 0.032073024 13.808762 2778.3297
313.6019 2.1721393 11717.564 0.27372885 2.5949175 6.0254754 0.032083005 13.817088 2777.6934
313.37246 2.1721123 11718.102 0.27371288 2.5948771 6.026081 0.032092983 13.825428 2777.0495
313.14318 2.1720849 11718.639 0.27369687 2.5948359 6.0266872 0.032102961 13.83378 2776.4057
312.91408 2.1720569 11719.175 0.27368084 2.5947939 6.0272936 0.032112936 13.842141 2775.7591
312.68514 2.1720284 11719.708 0.27366479 2.5947511 6.0279007 0.032122924 13.850519 2775.1139
312.45637 2.1719991 11720.24 0.27364868 2.5947072 6.0285088 0.032132893 13.858905 2774.4651
312.22776 2.1719696 11720.771 0.27363256 2.5946629 6.0291165 0.032142866 13.8673 2773.812
311.99932 2.1719393 11721.3 0.27361639 2.5946175 6.0297256 0.032152834 13.875709 2773.1588
311.77106 2.1719085 11721.828 0.2736002 2.5945714 6.0303346 0.032162802 13.884129 2772.4985
311.54295 2.1718772 11722.354 0.27358397 2.5945243 6.0309444 0.032172782 13.892567 2771.842
311.31502 2.1718451 11722.879 0.27356769 2.5944762 6.0315551 0.032182744 13.901013 2771.1798
311.08725 2.1718126 11723.402 0.2735514 2.5944275 6.0321659 0.032192709 13.909469 2770.5172
310.85965 2.1717795 11723.923 0.27353506 2.5943778 6.0327775 0.032202679 13.917943 2769.8525
310.63221 2.1717456 11724.442 0.27351868 2.594327 6.0333899 0.032212643 13.926428 2769.1855
310.40494 2.1717113 11724.96 0.27350227 2.5942756 6.0340025 0.032222604 13.934922 2768.5196
310.17784 2.1716764 11725.477 0.27348583 2.5942232 6.0346157 0.032232564 13.943431 2767.8487
309.9509 2.1716405 11725.991 0.27346932 2.5941694 6.0352304 0.032242529 13.95196 2767.1751
309.72413 2.1716046 11726.504 0.27345283 2.5941155 6.0358439 0.032252477 13.960485 2766.4991
309.49753 2.1715678 11727.016 0.27343626 2.5940602 6.0364591 0.032262436 13.969035 2765.8256
309.27109 2.1715301 11727.525 0.27341966 2.5940038 6.0370752 0.032272395 13.9776 2765.1471
309.04481 2.171492 11728.033 0.27340301 2.5939466 6.0376916 0.032282347 13.986177 2764.4683
308.81871 2.1714531 11728.538 0.27338633 2.5938883 6.0383089 0.032292292 13.994764 2763.7873
308.59276 2.1714136 11729.042 0.27336961 2.593829 6.0389265 0.032302245 14.003369 2763.1084
308.36699 2.1713734 11729.544 0.27335284 2.5937687 6.039545 0.032312197 14.011988 2762.4205
308.14137 2.1713324 11730.044 0.27333603 2.5937074 6.0401642 0.032322146 14.020623 2761.734
307.91593 2.1712907 11730.543 0.27331918 2.5936448 6.0407842 0.032332087 14.02927 2761.0495
307.69064 2.1712484 11731.039 0.27330228 2.5935814 6.0414048 0.032342024 14.03793 2760.3638
307.46553 2.1712054 11731.534 0.27328534 2.5935169 6.0420258 0.032351969 14.046607 2759.6723
307.24057 2.1711615 11732.026 0.27326835 2.5934511 6.042648 0.032361912 14.055304 2758.9837
307.01579 2.1711169 11732.517 0.27325132 2.5933843 6.0432707 0.032371847 14.064009 2758.2917
306.79116 2.1710716 11733.005 0.27323423 2.5933163 6.0438944 0.032381799 14.072741 2757.6011
306.5667 2.1710254 11733.491 0.2732171 2.5932471 6.0445187 0.032391724 14.081477 2756.907
306.34241 2.1709784 11733.975 0.27319992 2.5931767 6.0451439 0.032401658 14.090235 2756.2121
306.11828 2.1709307 11734.457 0.27318268 2.5931051 6.0457699 0.032411593 14.099011 2755.5193
305.89431 2.1708819 11734.937 0.27316539 2.593032 6.0463972 0.032421526 14.107806 2754.8209
305.67051 2.1708324 11735.414 0.27314804 2.5929578 6.0470251 0.032431454 14.116618 2754.1255
305.44687 2.1707823 11735.89 0.27313066 2.5928827 6.0476531 0.032441376 14.12544 2753.4289
305.22339 2.1707309 11736.363 0.2731132 2.5928057 6.0482829 0.0324513 14.134287 2752.7336
305.00008 2.1706788 11736.833 0.27309569 2.5927276 6.0489134 0.032461223 14.143151 2752.0345
304.77693 2.1706257 11737.301 0.27307812 2.592648 6.0495449 0.032471148 14.152035 2751.3355
304.55395 2.1705715 11737.767 0.27306048 2.5925668 6.0501775 0.032481061 14.160938 2750.6381
304.33113 2.1705165 11738.23 0.27304279 2.5924845 6.0508108 0.03249098 14.169862 2749.9385
304.10847 2.1704603 11738.69 0.27302502 2.5924003 6.0514456 0.032500894 14.178806 2749.2423
303.88597 2.1704032 11739.148 0.27300719 2.5923148 6.0520812 0.032510808 14.187773 2748.546
303.66364 2.1703449 11739.603 0.27298927 2.5922274 6.0527183 0.032520724 14.196766 2747.8503
303.44147 2.1702856 11740.055 0.27297131 2.5921385 6.0533561 0.032530629 14.205772 2747.1556
303.21946 2.1702248 11740.503 0.27295324 2.5920475 6.0539961 0.032540539 14.214813 2746.4611
302.99761 2.1701633 11740.949 0.27293512 2.5919552 6.054636 0.032550443 14.223867 2745.7674
302.77593 2.1701002 11741.392 0.2729169 2.5918608 6.055278 0.032560347 14.232953 2745.0711
302.55441 2.1700356 11741.831 0.27289858 2.5917641 6.0559218 0.032570252 14.242071 2744.3835
302.33305 2.1699697 11742.266 0.27288018 2.5916654 6.0565669 0.032580156 14.251215 2743.6939
302.11185 2.1699025 11742.698 0.27286168 2.5915647 6.0572132 0.032590052 14.260384 2743.0066
301.89082 2.1698334 11743.126 0.27284305 2.5914612 6.057862 0.032599948 14.269593 2742.3232
301.66994 2.1697627 11743.549 0.27282433 2.5913554 6.0585122 0.03260985 14.278833 2741.6459
301.44923 2.1696901 11743.969 0.27280546 2.5912467 6.0591645 0.03261974 14.288111 2740.9676
301.22868 2.1696152 11744.382 0.27278645 2.5911345 6.0598197 0.032629629 14.297432 2740.2969
301.00829 2.1695378 11744.789 0.27276725 2.5910185 6.0604779 0.032639527 14.306811 2739.6341
300.78806 2.1694575 11745.189 0.27274786 2.5908983 6.0611387 0.032649417 14.316241 2738.9737
300.56799 2.1693713 11745.581 0.27272793 2.5907693 6.0618124 0.032659406 14.325863 2738.32


==> data_ZLA/MIX_a20_B165_g10_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
469.85474 2.083822 11067.854 0.27801448 2.4751625 5.7430517 0.026117709 10.400572 4478.7302
463.89786 2.0838146 11082.437 0.27764768 2.4751182 5.7559324 0.026316983 10.549394 4464.2125
457.94099 2.0837568 11097.176 0.27727122 2.4749965 5.7691612 0.026521247 10.7037 4449.5232
451.98412 2.0836464 11112.074 0.27688482 2.4747944 5.7827512 0.02673067 10.863766 4434.6552
446.02725 2.0834815 11127.134 0.27648818 2.4745089 5.7967155 0.026945441 11.029883 4419.5986
440.07037 2.0832594 11142.357 0.276081 2.4741363 5.8110684 0.027165748 11.202364 4404.3494
434.1135 2.0829778 11157.746 0.27566294 2.4736732 5.8258253 0.027391793 11.381543 4388.8989
428.15663 2.0826343 11173.305 0.27523368 2.473116 5.8410015 0.02762378 11.567773 4373.2405
422.19976 2.0822257 11189.035 0.27479282 2.4724601 5.8566153 0.027861947 11.761454 4357.3633
416.24288 2.0817493 11204.939 0.27434002 2.4717017 5.8726836 0.028106518 11.962981 4341.2581
410.28601 2.0812023 11221.019 0.27387489 2.4708367 5.8892251 0.028357739 12.1728 4324.919
404.32914 2.0805811 11237.279 0.27339699 2.46986 5.9062602 0.028615868 12.391383 4308.3342
398.37227 2.0798826 11253.72 0.27290591 2.468767 5.92381 0.028881182 12.619243 4291.4916
392.41539 2.0791031 11270.346 0.27240119 2.4675526 5.9418969 0.029153972 12.856927 4274.3835
386.45852 2.0782387 11287.159 0.27188235 2.4662112 5.9605447 0.029434532 13.105025 4256.9977
380.50165 2.0772857 11304.163 0.2713489 2.4647373 5.9797786 0.029723194 13.364175 4239.3182
374.54478 2.0762395 11321.359 0.27080029 2.4631247 5.999626 0.030020295 13.635071 4221.3376
368.5879 2.0750958 11338.751 0.27023597 2.4613671 6.0201153 0.030326193 13.918459 4203.038
362.63103 2.0738499 11356.342 0.26965538 2.4594581 6.0412763 0.030641267 14.215142 4184.4063
356.67416 2.0724968 11374.134 0.2690579 2.4573904 6.0631417 0.030965914 14.525994 4165.4292
350.71728 2.0710308 11392.131 0.26844284 2.4551561 6.0857472 0.031300575 14.851982 4146.0846
344.76041 2.0694465 11410.335 0.26780954 2.4527476 6.1091292 0.031645701 15.194142 4126.3595
338.90472 2.0677679 11428.434 0.26716853 2.4502022 6.1329089 0.03199561 15.547332 4106.5789
333.14848 2.0659949 11446.427 0.26651984 2.4475199 6.1570923 0.032350361 15.911957 4086.74
327.49001 2.0641269 11464.31 0.2658635 2.4447005 6.1816854 0.03270997 16.288409 4066.834
321.92765 2.0621639 11482.081 0.26519957 2.4417441 6.2066944 0.033074473 16.677114 4046.8603
316.45976 2.0601053 11499.737 0.26452807 2.4386507 6.2321258 0.03344391 17.078509 4026.815
311.08475 2.0579514 11517.276 0.26384906 2.4354208 6.257985 0.033818287 17.493032 4006.6913
305.80103 2.0557015 11534.696 0.26316258 2.4320543 6.284279 0.034197678 17.921179 3986.4867
300.60705 2.0533557 11551.994 0.26246866 2.4285514 6.3110142 0.034582071 18.363422 3966.1954
295.50129 2.0509137 11569.168 0.26176735 2.4249121 6.3381977 0.034971516 18.820281 3945.8114
290.48225 2.048375 11586.215 0.26105868 2.4211366 6.3658366 0.035366036 19.292287 3925.3342
285.54846 2.0457398 11603.133 0.26034267 2.4172252 6.3939377 0.035765676 19.780006 3904.7562
280.69847 2.0430078 11619.921 0.25961937 2.4131782 6.422508 0.036170444 20.283997 3884.0744
275.93085 2.0401787 11636.576 0.25888879 2.4089956 6.4515557 0.036580389 20.804885 3863.2813
271.24422 2.0372524 11653.095 0.25815098 2.4046777 6.481088 0.036995504 21.343273 3842.3764
266.63718 2.0342288 11669.477 0.25740599 2.4002249 6.5111124 0.037415847 21.89983 3821.3528
262.10839 2.0311076 11685.718 0.25665383 2.3956372 6.541638 0.037841442 22.475246 3800.2059
257.65653 2.027889 11701.817 0.25589458 2.3909155 6.5726712 0.0382723 23.07021 3778.932
253.28028 2.0245725 11717.772 0.25512824 2.3860595 6.6042219 0.038708444 23.685471 3757.5247
248.97835 2.0211582 11733.579 0.25435485 2.3810697 6.6362982 0.039149904 24.321804 3735.9834
244.7495 2.0176458 11749.237 0.25357445 2.3759466 6.6689088 0.039596698 24.980016 3714.2994
240.59247 2.0140355 11764.743 0.25278709 2.3706906 6.7020624 0.040048853 25.66094 3692.4697
236.50605 2.0103268 11780.095 0.25199279 2.3653017 6.735769 0.040506375 26.365452 3670.4857
232.48904 2.0065202 11795.291 0.25119159 2.359781 6.7700365 0.040969296 27.094466 3648.3477
228.54025 2.0026151 11810.328 0.25038353 2.3541283 6.804876 0.041437624 27.848932 3626.0483
224.65853 1.9986118 11825.204 0.24956864 2.3483445 6.8402963 0.041911383 28.62985 3603.5823
220.84275 1.9945101 11839.917 0.24874697 2.3424298 6.8763079 0.042390572 29.438246 3580.9434
217.09177 1.9903097 11854.464 0.24791851 2.3363843 6.9129221 0.042875227 30.275232 3558.1291
213.4045 1.9860112 11868.844 0.24708335 2.3302095 6.9501473 0.043365336 31.141896 3535.1322
209.77987 1.9816141 11883.055 0.24624149 2.323905 6.9879961 0.043860929 32.03946 3511.9493
206.21679 1.9771188 11897.092 0.245393 2.317472 7.0264781 0.044361999 32.969116 3488.5737
202.71423 1.9725249 11910.956 0.24453787 2.3109105 7.065606 0.044868557 33.932184 3465.0002
199.27117 1.9678327 11924.643 0.24367615 2.3042214 7.1053906 0.045380611 34.929997 3441.2227
195.88658 1.9630422 11938.152 0.24280787 2.2974052 7.1458441 0.045898163 35.963976 3417.2353
192.55948 1.9581533 11951.479 0.24193309 2.2904625 7.1869787 0.046421212 37.035568 3393.0328
189.28889 1.9531663 11964.623 0.24105182 2.283394 7.2288062 0.046949756 38.146318 3368.6087
186.07385 1.9480809 11977.583 0.24016407 2.2761999 7.2713409 0.047483788 39.297847 3343.9596
182.91342 1.9428976 11990.355 0.23926992 2.2688815 7.3145943 0.048023317 40.491821 3319.0749
179.80667 1.9376163 12002.938 0.23836937 2.261439 7.3585807 0.048568325 41.729999 3293.9518
176.75268 1.9322369 12015.328 0.23746246 2.2538731 7.4033142 0.04911882 43.014246 3268.5815
173.75057 1.9267598 12027.526 0.23654921 2.2461846 7.4488085 0.049674754 44.346449 3242.9611
170.79945 1.9211852 12039.528 0.23562969 2.2383745 7.4950775 0.050236154 45.728643 3217.076
167.89845 1.9155131 12051.332 0.23470389 2.2304431 7.5421369 0.050802972 47.162934 3190.9269
165.04672 1.9097436 12062.937 0.23377186 2.2223913 7.5900015 0.051375209 48.651532 3164.5076
162.24343 1.9038768 12074.339 0.23283363 2.2142197 7.6386875 0.051952823 50.196741 3137.8043
159.48775 1.897913 12085.538 0.23188921 2.2059291 7.6882111 0.052535818 51.801019 3110.8115
156.77888 1.8918524 12096.531 0.23093866 2.1975205 7.7385878 0.053124137 53.466865 3083.5215
154.11602 1.8856951 12107.316 0.22998198 2.1889945 7.7898353 0.053717777 55.196977 3055.9278
151.49838 1.8794413 12117.892 0.22901922 2.1803518 7.8419713 0.054316683 56.99413 3028.0204
148.92521 1.8730912 12128.255 0.22805039 2.1715933 7.8950136 0.05492083 58.861254 2999.789
146.39574 1.8666454 12138.406 0.22707555 2.1627202 7.9489788 0.055530164 60.801386 2971.2257
143.90924 1.8601034 12148.341 0.22609468 2.1537325 8.0038893 0.056144676 62.817842 2942.325
141.46496 1.853466 12158.059 0.22510784 2.1446318 8.0597615 0.056764297 64.91392 2913.074
139.0622 1.8467332 12167.557 0.22411504 2.1354185 8.1166174 0.057388969 67.09321 2883.461
136.70026 1.8399053 12176.835 0.22311629 2.1260934 8.1744774 0.058018662 69.359467 2853.4724
134.37843 1.8329826 12185.889 0.22211165 2.1166577 8.2333616 0.058653312 71.71656 2823.1029
132.09603 1.8259655 12194.719 0.22110114 2.1071123 8.293292 0.059292863 74.168614 2792.3364
129.8524 1.8188539 12203.323 0.22008475 2.0974576 8.3542924 0.059937238 76.720001 2761.1616
127.64688 1.8116484 12211.699 0.21906251 2.0876949 8.416385 0.060586375 79.375242 2729.5672
125.47882 1.8043493 12219.845 0.21803446 2.077825 8.4795935 0.061240226 82.139138 2697.5377
123.34759 1.7969568 12227.759 0.21700062 2.0678488 8.5439427 0.061898685 85.016679 2665.0604
121.25255 1.789471 12235.441 0.21596098 2.0577669 8.6094593 0.062561697 88.013268 2632.1161
119.1931 1.7818926 12242.888 0.21491556 2.0475805 8.6761683 0.063229169 91.134434 2598.693
117.16862 1.7742215 12250.099 0.21386439 2.0372903 8.7440976 0.063901022 94.386081 2564.7675
115.17853 1.7664585 12257.072 0.21280751 2.0268976 8.8132734 0.064577151 97.774327 2530.323
113.22224 1.7586035 12263.805 0.21174488 2.0164029 8.8837267 0.065257478 101.30581 2495.3446
111.29918 1.7506572 12270.299 0.21067655 2.0058073 8.9554858 0.065941897 104.98734 2459.8083
109.40879 1.7426195 12276.552 0.20960247 1.9951115 9.0285832 0.066630312 108.82628 2423.6909
107.5505 1.7344908 12282.563 0.20852265 1.9843164 9.1030509 0.067322623 112.8303 2386.9676
105.72377 1.726272 12288.332 0.20743715 1.9734235 9.1789187 0.068018699 117.00735 2349.6157
103.92807 1.7179627 12293.856 0.2063459 1.9624327 9.2562256 0.068718444 121.36622 2311.6029
102.16287 1.7095636 12299.134 0.20524895 1.9513456 9.3350039 0.069421709 125.91574 2272.902
100.42765 1.7010751 12304.167 0.2041463 1.940163 9.4152911 0.070128395 130.66559 2233.4747
98.721906 1.6924971 12308.951 0.2030379 1.9288852 9.4971277 0.070838387 135.626 2193.2966
97.045131 1.6838304 12313.487 0.2019238 1.9175139 9.5805504 0.071551519 140.80749 2152.3186
95.396836 1.675075 12317.773 0.20080396 1.9060492 9.6656033 0.072267685 146.22158 2110.5039
93.776537 1.6662314 12321.81 0.19967838 1.8944925 9.7523267 0.072986729 151.88018 2067.8012
92.183759 1.6572998 12325.594 0.19854705 1.8828443 9.8407666 0.073708504 157.79607 2024.1621
90.618034 1.6482807 12329.127 0.19740996 1.8711056 9.9309691 0.074432886 163.98281 1979.5322
89.078902 1.6391741 12332.408 0.19626706 1.859277 10.022984 0.075159711 170.45485 1933.8447
87.565912 1.6299804 12335.435 0.19511836 1.8473595 10.11686 0.07588882 177.22732 1887.0378
86.07862 1.6207 12338.21 0.19396381 1.8353537 10.21265 0.076620049 184.31648 1839.0349
84.61659 1.6113331 12340.731 0.19280339 1.8232606 10.31041 0.077353266 191.73963 1789.7537
83.179392 1.60188 12343 0.19163706 1.8110807 10.410197 0.078088303 199.5152 1739.0997
81.766604 1.5923409 12345.014 0.19046478 1.7988147 10.512071 0.078824985 207.66267 1686.9756
80.377812 1.5827159 12346.775 0.1892865 1.7864633 10.616097 0.079563155 216.20304 1633.2627
79.012609 1.5730058 12348.286 0.1881022 1.7740278 10.722336 0.080302632 225.15835 1577.8613
77.670594 1.5632101 12349.543 0.18691179 1.761508 10.830863 0.081043292 234.55272 1520.65
76.351372 1.5533295 12350.55 0.18571523 1.748905 10.941747 0.081784924 244.4113 1461.9284
75.054557 1.5433641 12351.308 0.18451245 1.7362195 11.055066 0.082527414 254.76147 1401.1469
73.779768 1.5333142 12351.819 0.18330338 1.7234521 11.170899 0.083270561 265.63225 1338.6644
72.526632 1.52318 12352.084 0.18208796 1.7106035 11.289331 0.084014247 277.05492 1274.9368
71.294779 1.5129616 12352.106 0.18086608 1.6976741 11.410452 0.084758319 289.06309 1212.7072
70.08385 1.5026592 12351.889 0.17963764 1.6846645 11.534359 0.085502675 301.69307 1155.2513
68.893488 1.4922736 12351.436 0.17840262 1.6715761 11.661145 0.086247147 314.98282 1109.8142
67.723344 1.4818059 12350.751 0.17716101 1.6584106 11.790905 0.086991582 328.97293 1081.6603
66.573074 1.4712563 12349.842 0.17591268 1.6451685 11.923752 0.087735911 343.70847 1064.7364
65.442342 1.4606206 12348.711 0.174657 1.631845 12.05986 0.088480371 359.2443 1052.392
64.330815 1.4498953 12347.37 0.17339333 1.6184359 12.19942 0.089225329 375.64098 1041.8042
63.238168 1.4390916 12345.841 0.17212265 1.6049555 12.342461 0.089970488 392.94339 1031.7692


==> data_ZLA/MIX_a20_B165_g15.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.15 1 0.473145 484.988 85.7929 1001 1206.35 454.348 382.239 205.358 -328.715 205.358 0.0620683 0.411077 0.22562 1.31732 0.038067 0.0240012 -0.156127 -0.132568 0.038067 0.0240012
0.15 0.98368 0.481057 494.38 89.0603 1007.86 1213.13 456.295 384.524 209.965 -329.052 204.44 0.0669438 0.413456 0.231067 1.33102 0.040687 0.0262567 -0.156608 -0.133023 0.0375588 0.0235658
0.15 0.967807 0.488925 503.777 92.3829 1014.72 1219.91 458.255 386.81 214.429 -329.399 203.555 0.0718933 0.415761 0.236539 1.34486 0.0433378 0.0285555 -0.157103 -0.133492 0.0370732 0.0231504
0.15 0.952378 0.496753 513.183 95.761 1021.59 1226.7 460.227 389.098 218.759 -329.754 202.701 0.0769107 0.417998 0.242039 1.35884 0.0460167 0.0308941 -0.157612 -0.133975 0.0366086 0.0227535
0.15 0.93739 0.504543 522.603 99.1951 1028.45 1233.49 462.211 391.388 222.964 -330.118 201.876 0.0819904 0.420173 0.247568 1.37295 0.0487213 0.0332691 -0.158134 -0.134469 0.0361633 0.0223738
0.15 0.922838 0.5123 532.04 102.686 1035.32 1240.29 464.207 393.68 227.05 -330.49 201.077 0.0871268 0.422291 0.25313 1.38719 0.0514492 0.0356776 -0.158669 -0.134976 0.0357359 0.0220099
0.15 0.908715 0.520028 541.499 106.233 1042.19 1247.1 466.215 395.976 231.023 -330.868 200.304 0.0923148 0.424357 0.258726 1.40157 0.0541982 0.0381166 -0.159214 -0.135492 0.0353251 0.0216607
0.15 0.895013 0.527729 550.982 109.838 1049.07 1253.93 468.234 398.275 234.891 -331.252 199.553 0.0975496 0.426377 0.264359 1.41608 0.0569661 0.0405835 -0.159769 -0.136018 0.0349295 0.0213248
0.15 0.881721 0.535408 560.494 113.502 1055.96 1260.76 470.264 400.579 238.658 -331.642 198.824 0.102827 0.428355 0.270032 1.43073 0.0597509 0.0430756 -0.160334 -0.136553 0.0345477 0.0210011
0.15 0.86883 0.543068 570.04 117.226 1062.87 1267.61 472.305 402.888 242.329 -332.036 198.113 0.108141 0.430294 0.275748 1.4455 0.0625506 0.0455907 -0.160906 -0.137096 0.0341787 0.0206887
0.15 0.856328 0.550712 579.622 121.01 1069.79 1274.48 474.357 405.202 245.908 -332.434 197.42 0.11349 0.432201 0.281511 1.46042 0.0653633 0.0481263 -0.161486 -0.137646 0.0338211 0.0203865
0.15 0.844204 0.558343 589.245 124.855 1076.72 1281.36 476.42 407.522 249.4 -332.835 196.742 0.118868 0.434077 0.287322 1.47546 0.0681873 0.0506804 -0.162071 -0.138201 0.033474 0.0200935
0.15 0.832446 0.565965 598.912 128.764 1083.68 1288.27 478.493 409.849 252.807 -333.239 196.078 0.124272 0.435927 0.293187 1.49064 0.071021 0.053251 -0.162662 -0.138761 0.0331363 0.0198088
0.15 0.821041 0.57358 608.629 132.736 1090.66 1295.19 480.578 412.184 256.135 -333.644 195.427 0.129699 0.437755 0.299108 1.50596 0.0738626 0.0558361 -0.163256 -0.139324 0.032807 0.0195316
0.15 0.809977 0.581193 618.398 136.774 1097.66 1302.14 482.674 414.527 259.386 -334.05 194.785 0.135145 0.439563 0.30509 1.52141 0.0767109 0.0584341 -0.163853 -0.139891 0.0324851 0.019261
0.15 0.79924 0.588805 628.223 140.879 1104.7 1309.11 484.78 416.878 262.563 -334.456 194.153 0.140607 0.441355 0.311135 1.537 0.0795643 0.0610432 -0.164451 -0.140458 0.0321696 0.0189961
0.15 0.788819 0.59642 638.109 145.052 1111.76 1316.11 486.896 419.24 265.669 -334.862 193.527 0.146084 0.443134 0.317248 1.55272 0.0824216 0.0636619 -0.16505 -0.141026 0.0318598 0.0187363
0.15 0.778699 0.60404 648.06 149.294 1118.86 1323.14 489.024 421.611 268.707 -335.265 192.908 0.15157 0.444901 0.323433 1.56859 0.0852816 0.0662888 -0.165647 -0.141593 0.0315547 0.0184809
0.15 0.768869 0.611669 658.078 153.607 1125.99 1330.19 491.162 423.994 271.68 -335.666 192.292 0.157066 0.44666 0.329694 1.58459 0.0881432 0.0689226 -0.166242 -0.142157 0.0312535 0.0182291
0.15 0.759315 0.61931 668.169 157.993 1133.17 1337.28 493.31 426.388 274.589 -336.063 191.679 0.162567 0.448413 0.336035 1.60072 0.0910054 0.0715619 -0.166833 -0.142718 0.0309554 0.0179802
0.15 0.750025 0.626963 678.336 162.452 1140.38 1344.4 495.469 428.794 277.438 -336.456 191.066 0.168073 0.450162 0.34246 1.617 0.0938671 0.0742056 -0.167418 -0.143274 0.0306597 0.0177337
0.15 0.740986 0.634634 688.583 166.986 1147.63 1351.55 497.638 431.214 280.228 -336.843 190.454 0.17358 0.451909 0.348973 1.63341 0.0967275 0.0768527 -0.167997 -0.143824 0.0303657 0.0174889
0.15 0.732186 0.642323 698.913 171.597 1154.93 1358.74 499.817 433.646 282.961 -337.224 189.839 0.179088 0.453656 0.355579 1.64996 0.0995858 0.0795022 -0.168568 -0.144366 0.0300726 0.0172452
0.15 0.723612 0.650034 709.331 176.286 1162.28 1365.96 502.006 436.092 285.64 -337.598 189.221 0.184594 0.455404 0.362282 1.66664 0.102441 0.0821531 -0.169128 -0.144898 0.0297798 0.0170021
0.15 0.715254 0.657769 719.84 181.055 1169.67 1373.22 504.205 438.553 288.267 -337.962 188.598 0.190098 0.457155 0.369087 1.68346 0.105293 0.0848047 -0.169677 -0.145419 0.0294866 0.016759
0.15 0.707097 0.66553 730.444 185.904 1177.12 1380.52 506.413 441.029 290.842 -338.317 187.968 0.195597 0.45891 0.375998 1.70042 0.108141 0.0874561 -0.170212 -0.145928 0.0291923 0.0165155
0.15 0.699132 0.673319 741.147 190.836 1184.62 1387.86 508.63 443.52 293.369 -338.662 187.331 0.201091 0.460671 0.383019 1.7175 0.110984 0.0901068 -0.170733 -0.146422 0.0288965 0.016271
0.15 0.691347 0.681139 751.953 195.851 1192.17 1395.23 510.857 446.027 295.849 -338.994 186.685 0.206578 0.462439 0.390155 1.73472 0.113822 0.0927559 -0.171236 -0.1469 0.0285984 0.0160251
0.15 0.683731 0.688992 762.865 200.952 1199.78 1402.65 513.092 448.551 298.283 -339.313 186.028 0.212057 0.464214 0.397412 1.75207 0.116654 0.0954031 -0.17172 -0.147361 0.0282976 0.0157773
0.15 0.676272 0.69688 773.887 206.139 1207.45 1410.11 515.336 451.091 300.672 -339.618 185.359 0.217528 0.465997 0.404793 1.76954 0.119481 0.0980477 -0.172183 -0.147801 0.0279935 0.0155272
0.15 0.668961 0.704805 785.023 211.414 1215.18 1417.61 517.587 453.649 303.019 -339.907 184.677 0.22299 0.46779 0.412304 1.78714 0.122301 0.100689 -0.172624 -0.148219 0.0276856 0.0152744
0.15 0.661786 0.712769 796.277 216.777 1222.97 1425.15 519.846 456.224 305.325 -340.18 183.98 0.228442 0.469593 0.419949 1.80485 0.125114 0.103327 -0.173039 -0.148614 0.0273734 0.0150186
0.15 0.654737 0.720775 807.653 222.232 1230.82 1432.73 522.113 458.817 307.591 -340.433 183.267 0.233882 0.471407 0.427733 1.82269 0.127921 0.105962 -0.173426 -0.148982 0.0270564 0.0147593
0.15 0.647804 0.728824 819.154 227.777 1238.73 1440.36 524.386 461.428 309.819 -340.667 182.537 0.239312 0.473231 0.435662 1.84064 0.13072 0.108592 -0.173784 -0.149322 0.0267342 0.0144963
0.15 0.640977 0.736918 830.784 233.416 1246.71 1448.03 526.666 464.058 312.009 -340.88 181.788 0.24473 0.475068 0.44374 1.85871 0.133512 0.111218 -0.17411 -0.149632 0.0264064 0.0142293
0.15 0.634247 0.745059 842.547 239.149 1254.75 1455.74 528.952 466.707 314.163 -341.07 181.018 0.250136 0.476917 0.451973 1.87688 0.136296 0.113839 -0.174401 -0.149909 0.0260725 0.0139579
0.15 0.627604 0.753249 854.447 244.977 1262.87 1463.5 531.243 469.375 316.283 -341.236 180.227 0.255529 0.478778 0.460365 1.89515 0.139073 0.116456 -0.174656 -0.150151 0.0257322 0.0136819
0.15 0.621038 0.76149 866.489 250.901 1271.05 1471.3 533.539 472.063 318.368 -341.376 179.414 0.26091 0.480652 0.468923 1.91353 0.141843 0.119067 -0.174871 -0.150356 0.0253852 0.0134011
0.15 0.614541 0.769785 878.675 256.923 1279.29 1479.15 535.839 474.77 320.421 -341.489 178.576 0.266277 0.482538 0.477652 1.932 0.144604 0.121673 -0.175044 -0.15052 0.0250311 0.0131153
0.15 0.608102 0.778134 891.01 263.044 1287.61 1487.04 538.144 477.497 322.442 -341.572 177.712 0.271632 0.484438 0.486556 1.95056 0.147358 0.124274 -0.175172 -0.150642 0.0246697 0.0128243
0.15 0.601714 0.786541 903.499 269.265 1296 1494.97 540.452 480.244 324.433 -341.624 176.821 0.276973 0.486351 0.495643 1.9692 0.150104 0.126869 -0.175253 -0.150719 0.0243006 0.012528
0.15 0.595366 0.795006 916.145 275.586 1304.47 1502.94 542.762 483.012 326.394 -341.644 175.902 0.282301 0.488278 0.504917 1.98792 0.152842 0.129459 -0.175283 -0.150747 0.0239237 0.0122262
0.15 0.589051 0.803533 928.954 282.009 1313 1510.96 545.075 485.8 328.326 -341.629 174.954 0.287616 0.490218 0.514384 2.00672 0.155573 0.132043 -0.175259 -0.150725 0.0235387 0.0119188
0.15 0.582759 0.812122 941.928 288.536 1321.61 1519.02 547.389 488.609 330.23 -341.577 173.974 0.292918 0.492171 0.524051 2.02559 0.158296 0.134622 -0.17518 -0.150649 0.0231455 0.0116059
0.15 0.576482 0.820777 955.074 295.167 1330.29 1527.13 549.704 491.44 332.108 -341.486 172.962 0.298206 0.494137 0.533923 2.04452 0.161011 0.137195 -0.17504 -0.150517 0.0227438 0.0112874
0.15 0.570211 0.829498 968.396 301.902 1339.05 1535.27 552.019 494.291 333.959 -341.355 171.916 0.303481 0.496116 0.544007 2.0635 0.163718 0.139763 -0.174838 -0.150324 0.0223337 0.0109632
0.15 0.563937 0.83829 981.898 308.744 1347.88 1543.46 554.333 497.163 335.785 -341.18 170.834 0.308743 0.498109 0.554308 2.08253 0.166418 0.142325 -0.17457 -0.150069 0.0219149 0.0106335
0.15 0.557652 0.847153 995.587 315.693 1356.79 1551.69 556.647 500.057 337.586 -340.96 169.716 0.313991 0.500115 0.564833 2.10161 0.16911 0.144881 -0.174232 -0.149749 0.0214875 0.0102983
0.15 0.551347 0.856091 1009.47 322.749 1365.78 1559.96 558.958 502.973 339.363 -340.692 168.56 0.319227 0.502133 0.57559 2.12072 0.171795 0.147432 -0.173822 -0.149358 0.0210514 0.00995776
0.15 0.545012 0.865105 1023.54 329.915 1374.85 1568.28 561.267 505.91 341.117 -340.374 167.365 0.324451 0.504164 0.586583 2.13986 0.174473 0.149978 -0.173335 -0.148896 0.0206066 0.00961202
0.15 0.53864 0.874198 1037.82 337.191 1383.99 1576.63 563.573 508.869 342.849 -340.003 166.128 0.329662 0.506208 0.597821 2.15902 0.177144 0.152518 -0.172769 -0.148357 0.0201532 0.00926128
0.15 0.53222 0.883373 1052.31 344.577 1393.22 1585.02 565.875 511.851 344.559 -339.575 164.849 0.33486 0.508264 0.609311 2.17819 0.179808 0.155053 -0.172118 -0.147739 0.0196913 0.00890579
0.15 0.525745 0.892633 1067.01 352.075 1402.52 1593.45 568.171 514.854 346.248 -339.089 163.526 0.340047 0.510331 0.621058 2.19737 0.182465 0.157582 -0.17138 -0.147037 0.0192211 0.00854583
0.15 0.519203 0.901981 1081.93 359.685 1411.9 1601.92 570.463 517.88 347.916 -338.541 162.158 0.345222 0.512411 0.633071 2.21654 0.185115 0.160107 -0.170551 -0.146249 0.0187426 0.00818173
0.15 0.512587 0.911419 1097.08 367.409 1421.37 1610.43 572.747 520.928 349.565 -337.928 160.743 0.350386 0.514502 0.645357 2.2357 0.187759 0.162626 -0.169626 -0.14537 0.0182561 0.00781387
0.15 0.505885 0.920951 1112.47 375.248 1430.91 1618.98 575.024 523.998 351.194 -337.246 159.279 0.355538 0.516604 0.657924 2.25484 0.190397 0.165141 -0.168601 -0.144397 0.0177618 0.00744268
0.15 0.499089 0.93058 1128.1 383.201 1440.54 1627.56 577.294 527.091 352.805 -336.492 157.765 0.36068 0.518717 0.670779 2.27395 0.193028 0.167651 -0.167473 -0.143326 0.01726 0.00706863
0.15 0.492187 0.94031 1143.98 391.271 1450.25 1636.18 579.554 530.207 354.397 -335.662 156.199 0.365811 0.520841 0.68393 2.29302 0.195654 0.170157 -0.166236 -0.142152 0.0167512 0.00669226
0.15 0.485168 0.950145 1160.11 399.457 1460.05 1644.83 581.804 533.346 355.972 -334.752 154.579 0.370931 0.522974 0.697386 2.31205 0.198273 0.172658 -0.164887 -0.140872 0.0162355 0.00631415
0.15 0.478022 0.960089 1176.52 407.761 1469.92 1653.52 584.043 536.508 357.529 -333.756 152.904 0.376042 0.525118 0.711154 2.33101 0.200887 0.175155 -0.163421 -0.139481 0.0157135 0.00593495
0.15 0.470736 0.970145 1193.21 416.184 1479.89 1662.24 586.271 539.692 359.07 -332.672 151.173 0.381144 0.527271 0.725243 2.34991 0.203496 0.177647 -0.161833 -0.137975 0.0151856 0.00555536
0.15 0.463299 0.98032 1210.18 424.725 1489.94 1671 588.486 542.9 360.595 -331.493 149.382 0.386236 0.529433 0.739661 2.36872 0.2061 0.180136 -0.160118 -0.136349 0.0146523 0.00517616
0.15 0.455698 0.990616 1227.45 433.387 1500.07 1679.79 590.687 546.131 362.104 -330.214 147.531 0.391319 0.531604 0.754417 2.38745 0.208698 0.182621 -0.158273 -0.1346 0.0141143 0.00479819
0.15 0.44792 1.00104 1245.03 442.17 1510.29 1688.6 592.874 549.385 363.598 -328.83 145.617 0.396394 0.533784 0.769521 2.40608 0.211292 0.185102 -0.15629 -0.132723 0.013572 0.00442236
0.15 0.43995 1.0116 1262.93 451.074 1520.6 1697.45 595.045 552.662 365.077 -327.334 143.638 0.401462 0.535971 0.78498 2.4246 0.213881 0.18758 -0.154167 -0.130713 0.0130262 0.00404966
0.15 0.431773 1.02229 1281.17 460.1 1530.99 1706.33 597.2 555.962 366.542 -325.72 141.593 0.406521 0.538166 0.800804 2.44299 0.216466 0.190055 -0.151897 -0.128565 0.0124776 0.00368119
0.15 0.423375 1.03314 1299.75 469.25 1541.48 1715.23 599.336 559.286 367.993 -323.98 139.478 0.411574 0.540368 0.817002 2.46126 0.219047 0.192527 -0.149476 -0.126275 0.011927 0.0033181
0.15 0.414738 1.04413 1318.7 478.523 1552.05 1724.16 601.454 562.634 369.431 -322.106 137.293 0.41662 0.542576 0.833584 2.47937 0.221624 0.194996 -0.146897 -0.123838 0.0113751 0.00296167
0.15 0.405845 1.05528 1338.03 487.921 1562.71 1733.12 603.553 566.005 370.855 -320.09 135.034 0.42166 0.544791 0.850558 2.49733 0.224197 0.197462 -0.144156 -0.12125 0.0108228 0.0026133
0.15 0.396678 1.06661 1357.75 497.444 1573.47 1742.1 605.63 569.399 372.267 -317.922 132.699 0.426694 0.547011 0.867934 2.51513 0.226768 0.199926 -0.141248 -0.118505 0.010271 0.00227451
0.15 0.387218 1.0781 1377.89 507.093 1584.32 1751.11 607.685 572.817 373.666 -315.593 130.286 0.431723 0.549236 0.885722 2.53274 0.229335 0.202388 -0.138166 -0.1156 0.00972077 0.00194698
0.15 0.377443 1.08978 1398.46 516.869 1595.26 1760.14 609.718 576.258 375.054 -313.091 127.792 0.436747 0.551467 0.90393 2.55016 0.231899 0.204848 -0.134905 -0.112529 0.00917308 0.00163258
0.15 0.367333 1.10166 1419.49 526.772 1606.29 1769.19 611.726 579.723 376.43 -310.403 125.213 0.441768 0.553701 0.922567 2.56738 0.234461 0.207307 -0.13146 -0.109288 0.00862902 0.00133341
0.15 0.356865 1.11374 1440.99 536.803 1617.42 1778.25 613.709 583.21 377.795 -307.515 122.549 0.446784 0.555939 0.941642 2.58438 0.23702 0.209764 -0.127826 -0.105873 0.00808973 0.00105189
0.15 0.346015 1.12604 1462.99 546.962 1628.64 1787.34 615.666 586.721 379.149 -304.414 119.794 0.451798 0.55818 0.961164 2.60116 0.239578 0.21222 -0.123997 -0.102279 0.00755639 0.000790828
0.15 0.334759 1.13856 1485.52 557.25 1639.97 1796.44 617.596 590.254 380.492 -301.081 116.947 0.456809 0.560423 0.981139 2.61769 0.242134 0.214675 -0.119968 -0.0985041 0.00703026 0.000553692
0.15 0.323073 1.15132 1508.6 567.669 1651.39 1805.56 619.497 593.81 381.826 -297.497 114.003 0.461818 0.562668 1.00157 2.63399 0.244689 0.21713 -0.115735 -0.0945438 0.00651262 0.000344957
0.15 0.310936 1.16433 1532.26 578.217 1662.91 1814.7 621.37 597.389 383.15 -293.642 110.96 0.466827 0.564914 1.02248 2.65002 0.247243 0.219584 -0.111294 -0.0903958 0.00600483 0.000171052
0.15 0.29833 1.17761 1556.53 588.897 1674.53 1823.84 623.213 600.989 384.464 -289.491 107.813 0.471834 0.567161 1.04385 2.66579 0.249796 0.222039 -0.10664 -0.0860583 0.00550828 4.33529e-05
0.15 0.285281 1.19115 1581.42 599.707 1686.25 1832.99 625.025 604.61 385.769 -285.016 104.559 0.476842 0.569408 1.06569 2.68129 0.252349 0.224493 -0.101771 -0.0815308 0.00502439 0
0.15 0.271692 1.20499 1606.98 610.65 1698.08 1842.16 626.807 608.251 387.066 -280.187 101.193 0.481851 0.571653 1.08801 2.69651 0.254902 0.226949 -0.0966853 -0.0768137 0.00455466 0
0.15 0.257466 1.21916 1633.29 621.725 1710.02 1851.32 628.559 611.912 388.354 -274.967 97.7121 0.486861 0.573898 1.11079 2.71146 0.257455 0.229406 -0.0913819 -0.0719095 0.00410059 0
0.15 0.242567 1.23367 1660.37 632.933 1722.06 1860.5 630.281 615.591 389.634 -269.316 94.111 0.491874 0.576139 1.13404 2.72613 0.26001 0.231864 -0.0858622 -0.0668228 0.00366372 0
0.15 0.226967 1.24855 1688.28 644.276 1734.21 1869.67 631.974 619.288 390.906 -263.184 90.3854 0.496889 0.578378 1.15773 2.74054 0.262565 0.234324 -0.08013 -0.0615612 0.00324559 0
0.15 0.210642 1.26381 1717.05 655.753 1746.47 1878.85 633.639 622.999 392.171 -256.515 86.5304 0.501909 0.580613 1.18186 2.7547 0.265122 0.236787 -0.074192 -0.0561362 0.00284776 0
0.15 0.19358 1.27947 1746.73 667.365 1758.85 1888.02 635.279 626.722 393.429 -249.243 82.5412 0.506933 0.582844 1.20638 2.76863 0.267681 0.239252 -0.0680591 -0.0505642 0.00247176 0
0.15 0.175782 1.29554 1777.35 679.114 1771.34 1897.19 636.899 630.456 394.68 -241.287 78.4128 0.511962 0.585069 1.23126 2.78237 0.270243 0.241719 -0.0617475 -0.0448683 0.00211911 0
0.15 0.157276 1.31203 1808.92 691 1783.95 1906.36 638.504 634.195 395.925 -232.552 74.1405 0.516997 0.587288 1.25644 2.79597 0.272807 0.24419 -0.0552808 -0.0390802 0.00179124 0
0.15 0.138126 1.32894 1841.45 703.025 1796.68 1915.52 640.102 637.935 397.163 -222.919 69.7193 0.522039 0.589501 1.28185 2.8095 0.275374 0.246665 -0.048692 -0.0332433 0.00148951 0
0.15 0.11845 1.34625 1874.91 715.191 1809.53 1924.66 641.704 641.669 398.395 -212.245 65.1451 0.527088 0.591707 1.30737 2.82307 0.277945 0.249143 -0.0420271 -0.0274169 0.00121513 0
0.15 0.098443 1.36392 1909.23 727.499 1822.51 1933.8 643.326 645.39 399.621 -200.35 60.414 0.532144 0.593905 1.33286 2.83681 0.280519 0.251625 -0.0353496 -0.0216814 0.000969138 0
0.15 0.0784153 1.38187 1944.26 739.951 1835.6 1942.93 644.989 649.087 400.841 -187.006 55.5235 0.537208 0.596095 1.35812 2.85093 0.283097 0.254111 -0.0287463 -0.016147 0.000752307 0
0.15 0.0588379 1.39997 1979.75 752.552 1848.83 1952.04 646.722 652.745 402.055 -171.921 50.4727 0.542279 0.598279 1.38289 2.86568 0.285678 0.256601 -0.0223359 -0.0109649 0.000565097 0
0.15 0.0404083 1.41803 2015.3 765.306 1862.18 1961.14 648.567 656.344 403.264 -154.716 45.2632 0.547356 0.600456 1.40678 2.88144 0.288262 0.259095 -0.0162787 -0.00634571 0.000407543 0
0.15 0.0241388 1.43573 2050.3 778.218 1875.65 1970.23 650.58 659.861 404.466 -134.887 39.9005 0.552438 0.602629 1.42929 2.89873 0.290848 0.261591 -0.0107876 -0.00259141 0.000279156 0
0.15 0.011552 1.4526 2083.77 791.298 1889.24 1979.32 652.845 663.255 405.662 -111.699 34.3954 0.557522 0.6048 1.44966 2.91832 0.293434 0.264088 -0.00612573 -0.000209142 0.000178803 0
0.15 0.00481214 1.46794 2114.28 804.555 1902.94 1988.42 655.487 666.473 406.849 -84.1089 28.7682 0.562602 0.606974 1.46677 2.94138 0.296019 0.266583 -0.0026153 -0 0.000104605 0
0.15 0.00130883 1.48244 2143.22 817.983 1916.74 1997.53 658.334 669.601 408.028 -53.9512 23.0384 0.567675 0.609155 1.48215 2.96637 0.298599 0.269076 -0.000690182 -0 5.37103e-05 0
0.15 0.000119409 1.49633 2171.05 831.578 1930.65 2006.66 661.329 672.667 409.198 -21.8777 17.2174 0.572738 0.611347 1.49632 2.99278 0.301175 0.271563 -4.59903e-05 -0 2.2405e-05 0
0.15 1.96965e-16 1.50997 2198.48 845.338 1944.65 2015.82 664.398 675.71 410.358 11.3121 11.3121 0.57779 0.613549 1.50997 3.01993 0.303744 0.274046 6.34342e-06 0 6.34342e-06 0


==> data_ZLA/MIX_a20_B165_g15_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
439.90723 2.0981434 11198.411 0.27666167 2.4922413 5.8043627 0.027237581 11.115029 4528.5915
435.14662 2.0981215 11210.808 0.27635285 2.4921821 5.8155471 0.027413364 11.249467 4513.5231
430.38601 2.0980617 11223.315 0.27603704 2.4920651 5.8269884 0.027592879 11.388115 4498.2799
425.6254 2.0979627 11235.93 0.27571408 2.4918882 5.838695 0.027776243 11.531149 4482.8588
420.86479 2.0978231 11248.658 0.27538378 2.4916497 5.8506746 0.027963558 11.678756 4467.2543
416.10418 2.0976412 11261.498 0.27504595 2.491347 5.8629369 0.028154942 11.831135 4451.4579
411.34357 2.0974157 11274.452 0.27470041 2.4909783 5.8754905 0.028350532 11.988498 4435.4663
406.58296 2.0971448 11287.52 0.27434693 2.4905408 5.8883456 0.028550445 12.151068 4419.2699
401.82235 2.0968268 11300.704 0.27398531 2.4900324 5.9015122 0.028754824 12.319082 4402.8622
397.06174 2.0964601 11314.006 0.27361533 2.4894504 5.9150008 0.028963795 12.492786 4386.2358
392.30113 2.0960428 11327.427 0.27323675 2.4887922 5.9288224 0.029177527 12.672454 4369.3838
387.54052 2.0955729 11340.967 0.27284934 2.4880549 5.9429887 0.029396155 12.858358 4352.2973
382.77991 2.0950483 11354.628 0.27245283 2.4872357 5.9575123 0.029619853 13.05081 4334.968
378.0193 2.094467 11368.412 0.27204701 2.4863317 5.9724053 0.029848771 13.250112 4317.3874
373.25869 2.0938268 11382.319 0.27163156 2.4853396 5.9876818 0.030083098 13.456615 4299.5461
368.49808 2.0931252 11396.351 0.2712062 2.4842559 6.0033562 0.030323014 13.670682 4281.4326
363.73747 2.0923598 11410.509 0.27077065 2.4830771 6.0194434 0.030568713 13.892697 4263.0399
358.97686 2.0915283 11424.794 0.2703246 2.4818001 6.0359583 0.030820391 14.123065 4244.3522
354.21625 2.0906274 11439.208 0.2698677 2.4804203 6.0529189 0.031078266 14.36224 4225.3632
349.45564 2.0896549 11453.751 0.26939967 2.4789344 6.0703412 0.03134255 14.610671 4206.0575
344.69503 2.0886074 11468.425 0.26892011 2.4773378 6.0882444 0.031613474 14.868873 4186.4253
339.93442 2.0874821 11483.231 0.26842866 2.4756263 6.1066478 0.03189128 15.137383 4166.4501
335.23956 2.0862925 11497.962 0.26793198 2.4738211 6.1253074 0.032172248 15.412845 4146.4009
330.60954 2.0850387 11512.618 0.26743008 2.4719223 6.1442258 0.032456392 15.695456 4126.2767
326.04347 2.0837205 11527.196 0.266923 2.4699299 6.163406 0.032743717 15.985407 4106.0734
321.54045 2.0823377 11541.696 0.26641076 2.467844 6.1828507 0.033034242 16.282904 4085.7865
317.09963 2.0808898 11556.114 0.26589336 2.4656641 6.2025636 0.033327995 16.588173 4065.4145
312.72015 2.079377 11570.451 0.26537083 2.4633905 6.2225476 0.033624974 16.901424 4044.9505
308.40114 2.0777989 11584.704 0.26484318 2.461023 6.2428063 0.033925216 17.222894 4024.3935
304.14179 2.0761553 11598.872 0.26431045 2.4585616 6.2633425 0.034228723 17.552815 4003.7388
299.94127 2.074446 11612.952 0.26377262 2.4560061 6.2841606 0.034535508 17.891431 3982.9854
295.79875 2.072671 11626.946 0.26322974 2.453357 6.3052627 0.034845594 18.238995 3962.1272
291.71345 2.0708299 11640.849 0.26268181 2.4506137 6.3266536 0.03515899 18.595768 3941.1592
287.68458 2.0689224 11654.661 0.26212883 2.4477763 6.3483366 0.035475729 18.96203 3920.0792
283.71134 2.0669489 11668.381 0.26157086 2.4448453 6.3703143 0.035795796 19.338032 3898.885
279.79298 2.0649083 11682.007 0.26100783 2.4418197 6.3925927 0.036119234 19.724101 3877.5693
275.92874 2.0628011 11695.538 0.26043981 2.4387002 6.4151744 0.036446042 20.120512 3856.1321
272.11787 2.0606268 11708.973 0.25986679 2.4354867 6.4380636 0.036776239 20.527582 3834.5678
268.35963 2.0583854 11722.309 0.2592888 2.4321791 6.4612644 0.03710984 20.945627 3812.8734
264.65329 2.0560766 11735.545 0.25870585 2.4287774 6.484781 0.037446855 21.374981 3791.0439
260.99814 2.0537001 11748.681 0.25811791 2.4252814 6.5086181 0.037787304 21.815996 3769.0754
257.39348 2.0512558 11761.713 0.25752504 2.4216913 6.5327798 0.038131193 22.269016 3746.9612
253.8386 2.0487437 11774.642 0.25692724 2.4180072 6.5572704 0.038478543 22.734413 3724.7024
250.33281 2.0461634 11787.465 0.25632451 2.4142292 6.5820945 0.038829363 23.212568 3702.2928
246.87545 2.0435147 11800.18 0.25571686 2.4103569 6.6072572 0.039183666 23.703875 3679.7248
243.46583 2.0407975 11812.787 0.2551043 2.4063905 6.6327632 0.039541461 24.208744 3657.0001
240.1033 2.0380115 11825.283 0.25448682 2.4023299 6.6586177 0.039902771 24.727611 3634.1098
236.78722 2.0351567 11837.669 0.25386446 2.3981756 6.6848248 0.040267597 25.260893 3611.0523
233.51693 2.0322327 11849.94 0.2532372 2.393927 6.7113907 0.040635957 25.809065 3587.8204
230.29181 2.0292394 11862.097 0.25260506 2.3895844 6.7383204 0.041007862 26.372595 3564.4088
227.11123 2.0261769 11874.139 0.25196805 2.3851482 6.7656184 0.04138329 26.95194 3540.8187
223.97458 2.0230445 11886.062 0.25132614 2.3806176 6.7932918 0.0417623 27.547659 3517.0391
220.88125 2.0198423 11897.867 0.25067937 2.3759933 6.8213457 0.042144886 28.160258 3493.0662
217.83064 2.0165701 11909.55 0.25002774 2.371275 6.8497855 0.04253104 28.790267 3468.9008
214.82217 2.0132277 11921.112 0.24937124 2.3664631 6.8786173 0.042920792 29.438277 3444.5289
211.85524 2.009815 11932.55 0.24870988 2.3615573 6.9078472 0.043314141 30.104861 3419.952
208.92929 2.0063316 11943.864 0.24804364 2.3565577 6.9374819 0.043711097 30.79064 3395.1609
206.04375 2.0027774 11955.05 0.24737254 2.3514643 6.9675278 0.044111656 31.49624 3370.1492
203.19807 1.9991523 11966.11 0.24669659 2.3462774 6.9979908 0.044515835 32.222319 3344.9163
200.39168 1.9954562 11977.039 0.24601578 2.3409969 7.0288778 0.044923646 32.969562 3319.455
197.62406 1.9916886 11987.838 0.24533008 2.3356227 7.0601964 0.04533507 33.73868 3293.7557
194.89466 1.9878496 11998.504 0.24463953 2.3301551 7.0919528 0.045750143 34.530415 3267.8164
192.20295 1.9839388 12009.037 0.2439441 2.324594 7.1241552 0.046168851 35.345532 3241.6277
189.54842 1.9799563 12019.435 0.2432438 2.3189395 7.1568102 0.046591202 36.184827 3215.1847
186.93055 1.9759015 12029.696 0.2425386 2.3131915 7.1899266 0.047017203 37.049142 3188.4804
184.34884 1.9717746 12039.819 0.24182854 2.3073504 7.2235105 0.047446843 37.939307 3161.5081
181.80279 1.9675754 12049.803 0.24111358 2.301416 7.2575712 0.047880141 38.856249 3134.2626
179.29189 1.9633034 12059.645 0.24039372 2.2953885 7.2921168 0.048317082 39.800888 3106.7309
176.81568 1.9589588 12069.346 0.23966896 2.289268 7.3271552 0.048757672 40.774193 3078.9092
174.37366 1.9545412 12078.903 0.23893929 2.2830545 7.3626957 0.049201915 41.77718 3050.7895
171.96538 1.9500504 12088.315 0.23820468 2.2767479 7.3987474 0.049649818 42.81092 3022.3636
169.59035 1.9454862 12097.58 0.23746514 2.2703484 7.4353193 0.050101346 43.87647 2993.6262
167.24812 1.9408486 12106.698 0.23672066 2.2638562 7.4724206 0.050556525 44.974999 2964.56
164.93825 1.9361373 12115.666 0.23597124 2.2572714 7.5100608 0.051015361 46.107695 2935.1655
162.66027 1.9313521 12124.485 0.23521682 2.2505937 7.5482508 0.051477812 47.2758 2905.424
160.41376 1.9264928 12133.151 0.23445744 2.2438236 7.5870001 0.051943898 48.480591 2875.3302
158.19827 1.9215592 12141.663 0.23369306 2.2369609 7.6263198 0.052413621 49.723447 2844.8729
156.01338 1.9165512 12150.022 0.23292366 2.2300058 7.6662204 0.05288695 51.005753 2814.0409
153.85867 1.9114686 12158.224 0.23214924 2.2229584 7.706713 0.053363887 52.328965 2782.8201
151.73372 1.9063112 12166.269 0.23136977 2.2158187 7.7478093 0.053844429 53.694644 2751.2003
149.63811 1.9010789 12174.156 0.23058525 2.208587 7.7895206 0.054328566 55.104372 2719.1694
147.57145 1.8957713 12181.883 0.22979563 2.201263 7.8318605 0.054816281 56.55984 2686.7166
145.53332 1.8903884 12189.449 0.22900091 2.1938471 7.87484 0.055307559 58.062768 2653.8215
143.52335 1.8849301 12196.853 0.22820108 2.1863395 7.9184722 0.055802403 59.614986 2620.4708
141.54114 1.8793959 12204.093 0.2273961 2.1787399 7.9627715 0.05630078 61.218408 2586.65
139.5863 1.8737861 12211.169 0.22658596 2.1710489 8.0077501 0.05680269 62.875006 2552.3425
137.65847 1.8681 12218.079 0.22577062 2.1632661 8.0534238 0.057308106 64.586899 2517.5264
135.75726 1.8623378 12224.822 0.22495008 2.1553919 8.0998058 0.057817025 66.356241 2482.1915
133.8823 1.8564991 12231.397 0.22412428 2.1474262 8.1469121 0.058329431 68.185352 2446.3099
132.03324 1.8505838 12237.803 0.22329321 2.1393692 8.1947579 0.0588453 70.076604 2409.8624
130.20972 1.8445918 12244.039 0.22245685 2.1312211 8.2433591 0.059364599 72.032485 2372.8278
128.41138 1.8385225 12250.103 0.22161514 2.1229816 8.292734 0.059887334 74.055684 2335.179
126.63789 1.8323765 12255.996 0.22076809 2.1146516 8.3428965 0.060413474 76.148865 2296.8922
124.88888 1.8261529 12261.716 0.21991563 2.1062303 8.3938673 0.060942995 78.314992 2257.9385
123.16403 1.8198518 12267.261 0.21905776 2.0977185 8.4456628 0.061475884 80.557053 2218.2917
121.463 1.8134733 12272.632 0.21819443 2.0891161 8.498302 0.06201211 82.878223 2177.9201
119.78547 1.8070168 12277.828 0.21732559 2.0804231 8.5518058 0.062551664 85.281901 2136.7903
118.1311 1.8004822 12282.847 0.21645122 2.0716396 8.6061939 0.063094503 87.771534 2094.8682
116.49958 1.7938695 12287.689 0.21557127 2.0627658 8.6614874 0.063640618 90.350854 2052.1184
114.8906 1.7871784 12292.353 0.2146857 2.0538019 8.7177079 0.06418998 93.023703 2008.5076
113.30383 1.7804088 12296.839 0.21379448 2.044748 8.7748775 0.06474257 95.794178 1964.0007
111.73899 1.7735606 12301.147 0.21289755 2.0356043 8.8330198 0.065298359 98.666543 1918.5676
110.19575 1.7666337 12305.277 0.21199486 2.0263708 8.8921593 0.065857321 101.64534 1872.1835
108.67383 1.7596276 12309.228 0.21108635 2.0170476 8.9523215 0.066419442 104.73536 1824.825
107.17293 1.7525425 12313.002 0.21017198 2.0076352 9.0135318 0.066984688 107.94159 1776.5137
105.69275 1.7453781 12316.598 0.2092517 1.9981334 9.075818 0.067553036 111.26931 1727.2778
104.23302 1.7381342 12320.015 0.20832544 1.9885424 9.1392087 0.068124493 114.7242 1677.2157
102.79345 1.7308106 12323.254 0.20739314 1.9788622 9.2037342 0.068699025 118.31215 1626.5456
101.37376 1.7234076 12326.316 0.20645478 1.9690937 9.2694223 0.0692766 122.03928 1575.6503
99.973682 1.7159246 12329.201 0.20551026 1.9592363 9.3363082 0.06985724 125.91235 1525.2233
98.592938 1.708362 12331.909 0.20455957 1.9492909 9.4044221 0.070440896 129.93816 1476.4442
97.231263 1.7007196 12334.444 0.20360263 1.9392576 9.4737993 0.071027585 134.12418 1431.1054
95.888394 1.6929972 12336.803 0.20263937 1.9291365 9.5444773 0.071617288 138.47819 1391.3151
94.564072 1.6851945 12338.991 0.20166969 1.9189276 9.6164955 0.072210046 143.00868 1358.6149
93.258041 1.6773121 12341.01 0.20069355 1.9086319 9.6898917 0.072805852 147.72434 1332.9119
91.970046 1.6693499 12342.86 0.19971091 1.8982497 9.7647066 0.073404731 152.63443 1312.8271
90.699841 1.6613094 12344.547 0.19872184 1.8877832 9.8409726 0.074006635 157.74817 1296.6784
89.447178 1.6531904 12346.073 0.19772623 1.8772326 9.9187364 0.074611606 163.07613 1283.015
88.211817 1.6449891 12347.441 0.19672352 1.8665929 9.9980853 0.075220024 168.63235 1270.7672
86.993516 1.636701 12348.66 0.19571303 1.8558592 10.079121 0.075832351 174.43259 1259.1822
85.792042 1.6283377 12349.746 0.19469585 1.8450461 10.161816 0.076448298 180.48406 1247.8333


==> data_ZLA/MIX_a20_B165_g20.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.2 1 0.516068 537.869 111.326 1037.11 1257.96 465.5 400.891 220.857 -324.376 220.857 0.0794193 0.436649 0.284257 1.39897 0.0473532 0.0320661 -0.150025 -0.126794 0.0473532 0.0320661
0.2 0.98347 0.523389 546.937 114.647 1043.44 1264.28 467.273 403.068 224.745 -324.495 219.87 0.0842051 0.438446 0.29016 1.41174 0.0498983 0.0343068 -0.15019 -0.12695 0.0467209 0.0315112
0.2 0.967382 0.53068 556.019 118.012 1049.77 1270.6 469.052 405.244 228.53 -324.616 218.904 0.0890369 0.440197 0.296092 1.42459 0.052462 0.0365749 -0.150358 -0.127109 0.0461081 0.0309741
0.2 0.951727 0.537943 565.118 121.421 1056.11 1276.92 470.837 407.42 232.217 -324.739 217.959 0.0939106 0.441906 0.302055 1.43751 0.0550426 0.038868 -0.15053 -0.127272 0.0455134 0.0304536
0.2 0.936497 0.545181 574.236 124.875 1062.45 1283.24 472.627 409.596 235.811 -324.864 217.032 0.098822 0.443578 0.308051 1.45052 0.0576381 0.0411839 -0.150704 -0.127436 0.0449355 0.0299485
0.2 0.921683 0.552396 583.375 128.376 1068.8 1289.56 474.423 411.773 239.317 -324.991 216.123 0.103767 0.445215 0.314084 1.46361 0.0602469 0.0435205 -0.15088 -0.127602 0.0443731 0.0294576
0.2 0.907273 0.559591 592.54 131.923 1075.15 1295.88 476.226 413.951 242.737 -325.118 215.23 0.108743 0.446822 0.320155 1.47679 0.0628674 0.0458759 -0.151056 -0.127769 0.0438252 0.0289799
0.2 0.893256 0.566769 601.732 135.518 1081.52 1302.21 478.034 416.131 246.077 -325.245 214.351 0.113746 0.448402 0.326268 1.49005 0.0654981 0.048248 -0.151233 -0.127937 0.0432904 0.0285143
0.2 0.879622 0.573933 610.955 139.163 1087.9 1308.55 479.849 418.314 249.339 -325.371 213.485 0.118773 0.449958 0.332426 1.50339 0.0681376 0.0506353 -0.15141 -0.128104 0.0427679 0.0280599
0.2 0.866357 0.581084 620.213 142.857 1094.29 1314.9 481.671 420.501 252.527 -325.497 212.63 0.123821 0.451494 0.338631 1.51683 0.0707845 0.0530361 -0.151586 -0.12827 0.0422564 0.0276158
0.2 0.85345 0.588226 629.507 146.602 1100.7 1321.26 483.499 422.692 255.643 -325.621 211.786 0.128886 0.453011 0.344888 1.53035 0.0734375 0.0554489 -0.151759 -0.128434 0.0417549 0.0271809
0.2 0.840889 0.59536 638.842 150.4 1107.13 1327.63 485.334 424.888 258.691 -325.743 210.95 0.133968 0.454512 0.351198 1.54397 0.0760954 0.0578722 -0.151929 -0.128595 0.0412626 0.0267545
0.2 0.82866 0.602491 648.221 154.251 1113.58 1334.01 487.176 427.089 261.672 -325.861 210.122 0.139062 0.456001 0.357566 1.55768 0.0787572 0.0603046 -0.152096 -0.128752 0.0407785 0.0263358
0.2 0.816751 0.609619 657.646 158.157 1120.06 1340.41 489.024 429.296 264.591 -325.977 209.3 0.144167 0.457479 0.363994 1.57148 0.0814218 0.062745 -0.152257 -0.128905 0.0403017 0.0259239
0.2 0.805149 0.616748 667.122 162.119 1126.56 1346.83 490.88 431.511 267.448 -326.088 208.482 0.14928 0.458948 0.370486 1.58537 0.0840883 0.0651921 -0.152413 -0.129052 0.0398312 0.0255181
0.2 0.793843 0.62388 676.651 166.137 1133.09 1353.27 492.743 433.732 270.247 -326.194 207.668 0.154401 0.460411 0.377046 1.59936 0.0867557 0.0676449 -0.152561 -0.129193 0.0393664 0.0251176
0.2 0.782818 0.631018 686.238 170.214 1139.65 1359.73 494.612 435.962 272.989 -326.294 206.856 0.159526 0.461869 0.383677 1.61344 0.0894233 0.0701023 -0.152702 -0.129326 0.0389064 0.0247219
0.2 0.772064 0.638164 695.885 174.35 1146.24 1366.21 496.489 438.2 275.676 -326.387 206.045 0.164654 0.463324 0.390382 1.62762 0.0920901 0.0725635 -0.152833 -0.12945 0.0384504 0.0243301
0.2 0.761567 0.645319 705.595 178.546 1152.87 1372.71 498.373 440.447 278.31 -326.474 205.233 0.169783 0.464777 0.397165 1.64189 0.0947557 0.0750275 -0.152954 -0.129565 0.0379977 0.0239417
0.2 0.751316 0.652488 715.373 182.805 1159.53 1379.24 500.264 442.704 280.894 -326.551 204.419 0.174913 0.466231 0.40403 1.65626 0.0974192 0.0774935 -0.153064 -0.129669 0.0375476 0.0235561
0.2 0.741298 0.659672 725.222 187.126 1166.23 1385.79 502.161 444.972 283.428 -326.62 203.603 0.180041 0.467685 0.410981 1.67072 0.10008 0.0799608 -0.15316 -0.12976 0.0370993 0.0231727
0.2 0.731502 0.666873 735.144 191.511 1172.97 1392.37 504.066 447.249 285.915 -326.679 202.782 0.185166 0.469143 0.41802 1.68528 0.102738 0.0824287 -0.153243 -0.129838 0.0366524 0.0227909
0.2 0.721917 0.674093 745.144 195.962 1179.75 1398.98 505.977 449.539 288.357 -326.726 201.955 0.190288 0.470604 0.425152 1.69994 0.105392 0.0848965 -0.15331 -0.129901 0.036206 0.0224102
0.2 0.71253 0.681335 755.226 200.479 1186.57 1405.62 507.895 451.839 290.753 -326.761 201.122 0.195406 0.472069 0.432381 1.71469 0.108042 0.0873637 -0.153359 -0.129948 0.0357597 0.0220301
0.2 0.70333 0.688601 765.392 205.063 1193.43 1412.28 509.819 454.152 293.107 -326.784 200.281 0.200517 0.473541 0.43971 1.72953 0.110687 0.0898298 -0.153391 -0.129978 0.0353127 0.0216501
0.2 0.694308 0.695893 775.646 209.717 1200.35 1418.97 511.75 456.477 295.42 -326.792 199.43 0.205622 0.475019 0.447144 1.74446 0.113328 0.0922943 -0.153402 -0.129989 0.0348647 0.0212698
0.2 0.685451 0.703213 785.991 214.44 1207.3 1425.7 513.687 458.815 297.692 -326.785 198.569 0.21072 0.476504 0.454685 1.75949 0.115963 0.0947567 -0.153392 -0.129979 0.034415 0.0208888
0.2 0.67675 0.710564 796.432 219.234 1214.31 1432.45 515.629 461.166 299.926 -326.761 197.696 0.215809 0.477997 0.462338 1.7746 0.118593 0.0972166 -0.153359 -0.129948 0.0339632 0.0205065
0.2 0.668193 0.717946 806.971 224.1 1221.37 1439.24 517.577 463.531 302.122 -326.72 196.81 0.220891 0.479499 0.470108 1.7898 0.121217 0.0996736 -0.153301 -0.129893 0.0335087 0.0201227
0.2 0.659771 0.725363 817.613 229.039 1228.48 1446.06 519.531 465.909 304.281 -326.66 195.91 0.225962 0.48101 0.477996 1.80509 0.123835 0.102128 -0.153217 -0.129814 0.0330511 0.019737
0.2 0.651474 0.732817 828.361 234.052 1235.64 1452.91 521.49 468.302 306.406 -326.581 194.995 0.231025 0.48253 0.486009 1.82046 0.126447 0.104578 -0.153105 -0.129707 0.03259 0.0193491
0.2 0.643291 0.740309 839.218 239.139 1242.85 1459.8 523.453 470.709 308.496 -326.479 194.063 0.236077 0.484061 0.49415 1.83591 0.129052 0.107025 -0.152963 -0.129573 0.0321249 0.0189586
0.2 0.635214 0.747841 850.188 244.303 1250.12 1466.72 525.422 473.131 310.553 -326.356 193.113 0.241119 0.485602 0.502422 1.85143 0.131651 0.109468 -0.152789 -0.129408 0.0316556 0.0185653
0.2 0.627233 0.755416 861.276 249.544 1257.44 1473.67 527.394 475.569 312.578 -326.208 192.144 0.24615 0.487154 0.51083 1.86704 0.134244 0.111907 -0.152581 -0.129212 0.0311815 0.018169
0.2 0.619338 0.763035 872.484 254.863 1264.82 1480.65 529.37 478.021 314.572 -326.034 191.155 0.25117 0.488716 0.519379 1.88272 0.136829 0.114341 -0.152338 -0.128982 0.0307025 0.0177693
0.2 0.61152 0.770701 883.817 260.261 1272.25 1487.67 531.349 480.489 316.536 -325.834 190.145 0.256179 0.49029 0.528072 1.89846 0.139408 0.116771 -0.152057 -0.128716 0.0302181 0.0173661
0.2 0.60377 0.778415 895.278 265.738 1279.74 1494.73 533.332 482.973 318.471 -325.605 189.111 0.261177 0.491876 0.536913 1.91428 0.14198 0.119197 -0.151737 -0.128413 0.0297282 0.0169593
0.2 0.59608 0.78618 906.872 271.297 1287.29 1501.81 535.317 485.472 320.378 -325.346 188.054 0.266163 0.493472 0.545908 1.93015 0.144546 0.121618 -0.151375 -0.128071 0.0292324 0.0165486
0.2 0.58844 0.793997 918.602 276.936 1294.91 1508.93 537.305 487.988 322.257 -325.055 186.972 0.271138 0.495081 0.555059 1.94609 0.147104 0.124034 -0.150969 -0.127687 0.0287305 0.016134
0.2 0.580841 0.801869 930.473 282.659 1302.58 1516.09 539.294 490.52 324.109 -324.73 185.863 0.276101 0.496701 0.564372 1.96208 0.149656 0.126445 -0.150517 -0.12726 0.0282224 0.0157153
0.2 0.573275 0.809798 942.489 288.464 1310.31 1523.28 541.284 493.069 325.936 -324.371 184.726 0.281052 0.498332 0.573851 1.97812 0.1522 0.128852 -0.150018 -0.126787 0.0277078 0.0152926
0.2 0.565734 0.817785 954.655 294.354 1318.1 1530.5 543.276 495.634 327.738 -323.974 183.561 0.285992 0.499976 0.5835 1.99421 0.154738 0.131253 -0.149468 -0.126267 0.0271867 0.0148658
0.2 0.558208 0.825833 966.974 300.328 1325.96 1537.76 545.268 498.216 329.515 -323.538 182.365 0.290919 0.501631 0.593325 2.01034 0.157269 0.13365 -0.148865 -0.125698 0.0266589 0.0144349
0.2 0.550689 0.833945 979.451 306.389 1333.88 1545.05 547.26 500.815 331.269 -323.06 181.138 0.295836 0.503297 0.603329 2.02651 0.159794 0.136042 -0.148207 -0.125076 0.0261244 0.014
0.2 0.543169 0.842122 992.092 312.536 1341.87 1552.37 549.251 503.431 333 -322.54 179.879 0.300741 0.504975 0.613517 2.04271 0.162312 0.138429 -0.147492 -0.1244 0.025583 0.0135611
0.2 0.535639 0.850367 1004.9 318.77 1349.91 1559.72 551.242 506.064 334.708 -321.974 178.585 0.305634 0.506665 0.623893 2.05894 0.164823 0.140811 -0.146717 -0.123668 0.0250349 0.0131184
0.2 0.52809 0.858682 1017.88 325.092 1358.03 1567.11 553.231 508.714 336.395 -321.36 177.255 0.310516 0.508365 0.634464 2.0752 0.167328 0.143189 -0.145879 -0.122877 0.02448 0.0126719
0.2 0.520515 0.867069 1031.04 331.503 1366.21 1574.53 555.217 511.382 338.061 -320.696 175.889 0.315387 0.510077 0.645232 2.09147 0.169826 0.145561 -0.144977 -0.122025 0.0239184 0.0122219
0.2 0.512903 0.875532 1044.39 338.004 1374.45 1581.98 557.201 514.067 339.707 -319.979 174.485 0.320248 0.5118 0.656204 2.10776 0.172318 0.147929 -0.144007 -0.121109 0.0233502 0.0117687
0.2 0.505248 0.884072 1057.92 344.595 1382.77 1589.47 559.182 516.77 341.333 -319.207 173.042 0.325097 0.513533 0.667384 2.12405 0.174804 0.150292 -0.142967 -0.120128 0.0227755 0.0113124
0.2 0.49754 0.892693 1071.65 351.277 1391.15 1596.98 561.16 519.49 342.939 -318.377 171.558 0.329936 0.515278 0.678776 2.14035 0.177284 0.152651 -0.141855 -0.119078 0.0221944 0.0108534
0.2 0.489769 0.901398 1085.57 358.051 1399.59 1604.52 563.133 522.228 344.527 -317.486 170.031 0.334764 0.517032 0.690387 2.15664 0.179759 0.155005 -0.140666 -0.117957 0.0216072 0.0103921
0.2 0.481928 0.910188 1099.71 364.918 1408.11 1612.1 565.101 524.984 346.097 -316.53 168.461 0.339582 0.518797 0.70222 2.17293 0.182227 0.157355 -0.1394 -0.116763 0.0210141 0.00992877
0.2 0.474006 0.919068 1114.06 371.877 1416.69 1619.7 567.063 527.757 347.649 -315.507 166.846 0.344391 0.520571 0.714281 2.1892 0.18469 0.159701 -0.138053 -0.115494 0.0204154 0.00946394
0.2 0.465995 0.928041 1128.63 378.93 1425.35 1627.33 569.02 530.549 349.184 -314.413 165.184 0.349189 0.522356 0.726574 2.20545 0.187147 0.162043 -0.136622 -0.114146 0.0198115 0.00899808
0.2 0.457885 0.937109 1143.43 386.078 1434.08 1635 570.97 533.358 350.703 -313.245 163.474 0.353979 0.524149 0.739106 2.22167 0.189599 0.16438 -0.135104 -0.112717 0.0192026 0.00853173
0.2 0.449667 0.946277 1158.47 393.321 1442.87 1642.68 572.913 536.185 352.205 -311.998 161.714 0.358759 0.525952 0.75188 2.23786 0.192045 0.166713 -0.133497 -0.111204 0.0185892 0.00806548
0.2 0.44133 0.955548 1173.74 400.659 1451.74 1650.4 574.848 539.029 353.691 -310.668 159.904 0.36353 0.527763 0.764902 2.25402 0.194487 0.169043 -0.131798 -0.109606 0.0179717 0.00759998
0.2 0.432864 0.964925 1189.27 408.094 1460.68 1658.14 576.774 541.892 355.162 -309.252 158.04 0.368293 0.529583 0.778178 2.27012 0.196924 0.171369 -0.130003 -0.107919 0.0173506 0.00713593
0.2 0.424258 0.974413 1205.06 415.627 1469.69 1665.91 578.692 544.773 356.618 -307.744 156.122 0.373048 0.531412 0.791711 2.28617 0.199356 0.173692 -0.128111 -0.10614 0.0167265 0.00667409
0.2 0.415503 0.984017 1221.12 423.256 1478.77 1673.7 580.6 547.671 358.06 -306.139 154.148 0.377794 0.533248 0.805507 2.30217 0.201784 0.176011 -0.126117 -0.104269 0.0160999 0.00621529
0.2 0.406587 0.993739 1237.46 430.985 1487.93 1681.52 582.497 550.587 359.488 -304.432 152.115 0.382534 0.535092 0.81957 2.3181 0.204207 0.178327 -0.124019 -0.102301 0.0154714 0.0057604
0.2 0.397498 1.00359 1254.09 438.812 1497.17 1689.36 584.384 553.52 360.902 -302.618 150.023 0.387266 0.536943 0.833906 2.33396 0.206626 0.180639 -0.121815 -0.100234 0.0148418 0.0053104
0.2 0.388226 1.01356 1271.02 446.738 1506.47 1697.23 586.26 556.472 362.302 -300.69 147.87 0.391991 0.5388 0.848519 2.34974 0.209041 0.182949 -0.119502 -0.0980672 0.0142118 0.0048663
0.2 0.378758 1.02367 1288.26 454.765 1515.86 1705.12 588.124 559.44 363.69 -298.641 145.652 0.396709 0.540665 0.863413 2.36544 0.211453 0.185256 -0.117076 -0.0957971 0.013582 0.00442923
0.2 0.369082 1.03392 1305.82 462.892 1525.31 1713.02 589.975 562.427 365.066 -296.465 143.37 0.401422 0.542535 0.878592 2.38106 0.213861 0.187561 -0.114535 -0.0934219 0.0129534 0.00400036
0.2 0.359186 1.04431 1323.72 471.121 1534.85 1720.95 591.813 565.43 366.429 -294.154 141.02 0.406128 0.544411 0.894061 2.39657 0.216265 0.189863 -0.111877 -0.0909397 0.0123268 0.003581
0.2 0.349057 1.05486 1341.96 479.452 1544.46 1728.9 593.638 568.45 367.78 -291.698 138.6 0.410829 0.546293 0.909822 2.41199 0.218667 0.192163 -0.109099 -0.0883488 0.011703 0.00317254
0.2 0.338682 1.06556 1360.56 487.885 1554.16 1736.87 595.449 571.487 369.12 -289.091 136.108 0.415526 0.54818 0.925879 2.4273 0.221065 0.19446 -0.106199 -0.0856475 0.0110832 0.00277648
0.2 0.328049 1.07643 1379.54 496.421 1563.93 1744.85 597.245 574.541 370.448 -286.32 133.543 0.420217 0.550071 0.942235 2.4425 0.223461 0.196756 -0.103175 -0.0828348 0.0104682 0.00239448
0.2 0.317146 1.08746 1398.91 505.061 1573.78 1752.85 599.027 577.61 371.766 -283.376 130.901 0.424905 0.551967 0.95889 2.45758 0.225854 0.199051 -0.100025 -0.0799097 0.0098592 0.00202834
0.2 0.305959 1.09867 1418.68 513.805 1583.71 1760.87 600.794 580.696 373.074 -280.247 128.181 0.429588 0.553866 0.975847 2.47255 0.228245 0.201343 -0.096748 -0.0768717 0.00925723 0.00168007
0.2 0.294478 1.11007 1438.88 522.654 1593.72 1768.9 602.546 583.797 374.371 -276.92 125.38 0.434269 0.555768 0.993105 2.4874 0.230634 0.203635 -0.0933428 -0.073721 0.00866346 0.00135192
0.2 0.282692 1.12165 1459.5 531.608 1603.82 1776.94 604.283 586.913 375.658 -273.381 122.495 0.438946 0.557674 1.01066 2.50213 0.233021 0.205925 -0.0898091 -0.0704581 0.00807909 0.0010465
0.2 0.270592 1.13344 1480.58 540.668 1613.99 1785 606.005 590.044 376.935 -269.613 119.524 0.443621 0.559582 1.02852 2.51673 0.235407 0.208215 -0.0861468 -0.0670845 0.00750538 0.00076688
0.2 0.258172 1.14542 1502.12 549.834 1624.26 1793.07 607.712 593.188 378.203 -265.6 116.464 0.448294 0.561492 1.04667 2.53121 0.237791 0.210503 -0.0823569 -0.0636025 0.00694358 0.000516882
0.2 0.245431 1.15762 1524.15 559.107 1634.6 1801.15 609.404 596.344 379.463 -261.322 113.313 0.452966 0.563403 1.06511 2.54558 0.240174 0.212792 -0.078441 -0.0600154 0.00639504 0.000301626
0.2 0.232372 1.17003 1546.66 568.487 1645.04 1809.23 611.084 599.513 380.713 -256.757 110.067 0.457636 0.565316 1.08382 2.55983 0.242556 0.21508 -0.0744022 -0.0563278 0.00586109 0.000128928
0.2 0.219021 1.18265 1569.68 577.976 1655.56 1817.33 612.751 602.693 381.955 -251.883 106.724 0.462305 0.567229 1.10281 2.57398 0.244937 0.217368 -0.0702445 -0.0525458 0.00534312 1.49728e-05
0.2 0.205448 1.19549 1593.17 587.573 1666.17 1825.43 614.406 605.882 383.189 -246.671 103.282 0.466975 0.569143 1.12204 2.58804 0.247318 0.219657 -0.0659736 -0.0486775 0.00484252 0
0.2 0.191516 1.20856 1617.22 597.279 1676.87 1833.54 616.053 609.08 384.414 -241.091 99.7358 0.471644 0.571056 1.14151 2.60202 0.249699 0.221945 -0.0615973 -0.0447332 0.00436069 0
0.2 0.177214 1.22187 1641.83 607.094 1687.66 1841.65 617.693 612.283 385.632 -235.11 96.0843 0.476314 0.572969 1.16119 2.61594 0.25208 0.224235 -0.0571255 -0.0407258 0.00389905 0
0.2 0.16257 1.23544 1667.02 617.021 1698.54 1849.77 619.329 615.491 386.842 -228.688 92.3243 0.480985 0.574881 1.18106 2.62984 0.254461 0.226525 -0.0525712 -0.0366717 0.00345898 0
0.2 0.147622 1.24925 1692.77 627.059 1709.51 1857.88 620.966 618.701 388.045 -221.782 88.4531 0.485658 0.576791 1.20106 2.64374 0.256842 0.228816 -0.0479505 -0.0325909 0.00304185 0
0.2 0.132429 1.2633 1719.08 637.209 1720.58 1866 622.608 621.909 389.241 -214.34 84.4682 0.490331 0.578701 1.22116 2.65769 0.259224 0.231108 -0.043284 -0.0285087 0.00264896 0
0.2 0.117074 1.27757 1745.93 647.473 1731.74 1874.12 624.261 625.113 390.43 -206.306 80.3672 0.495007 0.580608 1.24129 2.67174 0.261606 0.233401 -0.038597 -0.024456 0.00228155 0
0.2 0.101669 1.29204 1773.28 657.853 1743 1882.24 625.934 628.308 391.612 -197.614 76.1484 0.499685 0.582513 1.2614 2.68597 0.263989 0.235695 -0.0339209 -0.0204708 0.00194077 0
0.2 0.0863624 1.30668 1801.06 668.348 1754.35 1890.36 627.636 631.49 392.787 -188.187 71.8104 0.504364 0.584417 1.28138 2.70044 0.266373 0.237991 -0.0292942 -0.0165998 0.0016276 0
0.2 0.0713485 1.32144 1829.19 678.963 1765.8 1898.47 629.379 634.653 393.955 -177.938 67.3525 0.509045 0.586319 1.30114 2.71528 0.268757 0.240288 -0.0247639 -0.0129001 0.0013429 0
0.2 0.0568757 1.33625 1857.54 689.697 1777.35 1906.59 631.175 637.79 395.117 -166.767 62.7748 0.513727 0.588219 1.32056 2.7306 0.271142 0.242585 -0.0203864 -0.00944145 0.00108726 0
0.2 0.0432554 1.35104 1885.95 700.554 1788.99 1914.71 633.044 640.893 396.272 -154.558 58.0788 0.518411 0.590119 1.33947 2.74655 0.273527 0.244884 -0.0162287 -0.0063092 0.000861038 0
0.2 0.0308707 1.36569 1914.21 711.536 1800.73 1922.83 635.005 643.953 397.421 -141.179 53.2672 0.523094 0.592019 1.3577 2.76333 0.275911 0.247182 -0.0123685 -0.0036087 0.00066426 0
0.2 0.0201904 1.38007 1942.03 722.647 1812.56 1930.95 637.083 646.96 398.562 -126.474 48.3444 0.527775 0.59392 1.37502 2.78115 0.278295 0.24948 -0.00889232 -0.00147644 0.000496575 0
0.2 0.0118488 1.39397 1969.03 733.89 1824.48 1939.08 639.313 649.897 399.696 -110.228 43.3173 0.532454 0.595824 1.39114 2.80034 0.280677 0.251777 -0.00588689 -0.000136217 0.0003572 0
0.2 0.00680407 1.40712 1994.64 745.272 1836.49 1947.22 641.75 652.741 400.822 -92.0937 38.1963 0.537127 0.597734 1.40555 2.8214 0.283056 0.254072 -0.00343312 -0 0.000244888 0
0.2 0.00342102 1.41991 2019.64 756.786 1848.59 1955.37 644.292 655.543 401.939 -72.8814 32.991 0.541793 0.599651 1.41916 2.84343 0.28543 0.256363 -0.00170152 -0 0.000157779 0
0.2 0.00135161 1.43242 2044.18 768.433 1860.77 1963.54 646.917 658.314 403.049 -52.7752 27.7062 0.54645 0.601577 1.43216 2.86626 0.2878 0.25865 -0.000646022 -0 9.34387e-05 0
0.2 0.000347749 1.44471 2068.37 780.212 1873.03 1971.73 649.611 661.061 404.15 -31.9036 22.3461 0.551098 0.603512 1.44467 2.88977 0.290165 0.260932 -0.000142683 -0 4.90101e-05 0
0.2 4.7187e-05 1.45687 2092.39 792.123 1885.36 1979.94 652.353 663.795 405.242 -10.4396 16.914 0.555735 0.605457 1.45687 2.91376 0.292525 0.26321 -4.98318e-06 -0 2.12405e-05 0
0.2 4.3273e-16 1.46901 2116.48 804.164 1897.78 1988.17 655.117 666.528 406.327 11.4114 11.4114 0.560362 0.607413 1.46901 2.93801 0.294879 0.265483 6.51213e-06 0 6.51213e-06 0


==> data_ZLA/MIX_a20_B165_g20_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
416.83594 2.11238 11306.237 0.27588251 2.5104811 5.849594 0.028147485 11.650325 4539.9477
413.0412 2.1123699 11316.563 0.27562948 2.5104468 5.858998 0.028297892 11.766498 4524.5593
409.24647 2.1123319 11326.96 0.27537152 2.51037 5.8685848 0.028450973 11.885725 4509.0101
405.45174 2.1122653 11337.429 0.27510856 2.5102499 5.878358 0.028606794 12.008105 4493.2892
401.657 2.1121691 11347.973 0.27484043 2.5100848 5.8883239 0.028765423 12.133764 4477.3967
397.86227 2.1120423 11358.589 0.27456707 2.5098736 5.898487 0.028926942 12.262816 4461.3263
394.06753 2.1118841 11369.28 0.27428834 2.5096148 5.908853 0.029091398 12.39538 4445.0725
390.2728 2.1116934 11380.045 0.27400411 2.509307 5.9194273 0.02925889 12.531596 4428.6286
386.47806 2.1114692 11390.886 0.27371431 2.5089489 5.9302154 0.029429481 12.671588 4411.9911
382.68333 2.1112104 11401.802 0.27341872 2.5085384 5.9412244 0.029603261 12.815518 4395.1515
378.8886 2.110916 11412.794 0.27311728 2.5080746 5.9524596 0.029780314 12.963524 4378.1051
375.09386 2.1105849 11423.864 0.27280984 2.5075556 5.9639275 0.029960725 13.115768 4360.8458
371.29913 2.1102155 11435.01 0.27249623 2.5069793 5.9756359 0.030144573 13.272416 4343.3672
367.50439 2.1098071 11446.234 0.27217633 2.5063446 5.9875906 0.030331962 13.433642 4325.6614
363.70966 2.1093581 11457.536 0.27184999 2.5056492 5.9997998 0.030522983 13.599632 4307.7216
359.91493 2.108867 11468.915 0.27151702 2.504891 6.0122717 0.030717742 13.770585 4289.5379
356.12019 2.1083327 11480.375 0.27117728 2.5040684 6.0250133 0.030916339 13.946704 4271.1058
352.32546 2.1077535 11491.913 0.2708306 2.5031792 6.0380334 0.031118876 14.128199 4252.4184
348.53072 2.107128 11503.53 0.27047679 2.502221 6.0513411 0.031325471 14.315307 4233.4606
344.73599 2.1064546 11515.228 0.27011569 2.5011919 6.064945 0.03153625 14.508268 4214.23
340.94126 2.1057317 11527.006 0.26974709 2.5000894 6.0788547 0.03175132 14.707332 4194.7136
337.14652 2.1049574 11538.864 0.26937078 2.4989109 6.0930812 0.031970811 14.912778 4174.902
333.39402 2.1041394 11550.669 0.2689909 2.4976684 6.1074702 0.032192339 15.122485 4155.0126
329.68329 2.1032779 11562.422 0.26860745 2.4963621 6.1220228 0.032415914 15.336552 4135.0394
326.01386 2.1023721 11574.12 0.26822043 2.4949911 6.1367422 0.03264154 15.555081 4114.9799
322.38527 2.1014225 11585.762 0.26782986 2.4935561 6.1516284 0.032869212 15.778157 4094.8331
318.79707 2.1004284 11597.348 0.26743572 2.4920564 6.1666842 0.033098969 16.005906 4074.5967
315.2488 2.09939 11608.877 0.26703805 2.4904923 6.1819104 0.033330798 16.238422 4054.2649
311.74003 2.0983074 11620.348 0.26663688 2.4888641 6.1973077 0.033564693 16.475792 4033.8373
308.27031 2.0971797 11631.759 0.26623213 2.4871705 6.2128804 0.033800695 16.718169 4013.3102
304.83921 2.096007 11643.11 0.26582386 2.4854121 6.2286288 0.034038787 16.965647 3992.6796
301.4463 2.0947895 11654.4 0.26541208 2.483589 6.2445544 0.034278993 17.218344 3971.9447
298.09115 2.0935267 11665.628 0.26499678 2.4817007 6.2606596 0.034521316 17.476389 3951.0998
294.77334 2.0922183 11676.793 0.26457794 2.4797469 6.276947 0.03476577 17.739912 3930.1418
291.49247 2.0908646 11687.895 0.26415562 2.4777282 6.2934167 0.035012339 18.009019 3909.0717
288.24811 2.0894651 11698.931 0.26372978 2.4756439 6.310072 0.03526106 18.283867 3887.8815
285.03986 2.0880195 11709.902 0.26330039 2.4734938 6.3269155 0.035511945 18.564602 3866.57
281.86731 2.0865281 11720.807 0.26286752 2.4712785 6.3439472 0.035764964 18.851325 3845.1341
278.73008 2.0849901 11731.645 0.26243111 2.4689971 6.3611714 0.036020157 19.144218 3823.5712
275.62777 2.0834058 11742.414 0.26199119 2.4666498 6.3785891 0.03627753 19.44342 3801.8743
272.55999 2.0817749 11753.115 0.26154777 2.4642367 6.3962024 0.036537076 19.749073 3780.0405
269.52635 2.0800972 11763.746 0.26110081 2.4617574 6.4140142 0.036798824 20.061355 3758.0712
266.52647 2.0783724 11774.305 0.26065034 2.4592117 6.4320267 0.03706277 20.380421 3735.9601
263.55999 2.0766004 11784.793 0.26019635 2.4565995 6.4502425 0.03732892 20.706439 3713.7022
260.62652 2.074781 11795.209 0.25973882 2.453921 6.4686633 0.037597287 21.039584 3691.2945
257.7257 2.072914 11805.549 0.25927778 2.4511756 6.4872925 0.037867892 21.380041 3668.7319
254.85717 2.0709991 11815.816 0.25881319 2.4483634 6.5061322 0.038140716 21.727986 3646.0134
252.02057 2.0690365 11826.008 0.2583451 2.4454846 6.5251843 0.038415784 22.083603 3623.1341
249.21554 2.0670256 11836.123 0.25787344 2.4425386 6.5444527 0.038693099 22.447102 3600.0885
246.44173 2.064966 11846.159 0.25739823 2.439525 6.5639406 0.038972677 22.81869 3576.8735
243.69879 2.0628582 11856.119 0.25691949 2.4364446 6.5836486 0.039254516 23.198551 3553.4874
240.98638 2.0607014 11865.998 0.25643718 2.4332965 6.6035816 0.039538633 23.586922 3529.9194
238.30416 2.0584955 11875.798 0.25595131 2.4300806 6.6237418 0.039825041 23.984026 3506.1692
235.65179 2.0562406 11885.517 0.25546187 2.4267973 6.6441319 0.040113735 24.390077 3482.2329
233.02895 2.0539361 11895.153 0.25496884 2.4234459 6.6647558 0.040404729 24.805325 3458.102
230.4353 2.0515819 11904.707 0.25447222 2.4200264 6.6856163 0.040698035 25.230011 3433.778
227.87051 2.0491778 11914.177 0.253972 2.4165388 6.7067165 0.040993652 25.664381 3409.2526
225.33428 2.0467235 11923.561 0.25346816 2.4129826 6.7280603 0.041291588 26.108703 3384.5197
222.82627 2.044219 11932.861 0.25296071 2.409358 6.7496502 0.04159187 26.563248 3359.5745
220.34617 2.041664 11942.074 0.25244963 2.4056649 6.7714901 0.041894484 27.028277 3334.4104
217.89368 2.0390581 11951.199 0.2519349 2.4019029 6.7935838 0.042199457 27.504101 3309.0248
215.46849 2.0364008 11960.236 0.25141648 2.3980715 6.8159358 0.042506776 27.991013 3283.4109
213.07029 2.0336927 11969.183 0.25089444 2.3941714 6.8385478 0.042816464 28.489291 3257.564
210.69878 2.030933 11978.041 0.25036869 2.390202 6.8614247 0.043128524 28.999277 3231.4745
208.35367 2.0281213 11986.807 0.24983924 2.3861628 6.8845713 0.043442968 29.521304 3205.1403
206.03465 2.0252577 11995.481 0.24930606 2.382054 6.907991 0.043759807 30.05571 3178.5537
203.74145 2.022342 12004.063 0.24876918 2.3778757 6.9316869 0.044079039 30.602814 3151.7079
201.47378 2.0193734 12012.55 0.2482285 2.373627 6.9556656 0.044400668 31.163022 3124.5953
199.23134 2.0163523 12020.943 0.24768408 2.3693082 6.9799296 0.044724719 31.736687 3097.2086
197.01386 2.0132782 12029.241 0.24713588 2.3649193 7.0044838 0.045051189 32.324196 3069.5436
194.82106 2.0101504 12037.441 0.24658384 2.3604593 7.0293342 0.0453801 32.925983 3041.5872
192.65267 2.0069694 12045.545 0.24602799 2.355929 7.0544835 0.045711443 33.542425 3013.3365
190.50841 2.0037344 12053.55 0.24546829 2.3513276 7.0799377 0.046045228 34.173969 2984.7818
188.38802 2.0004453 12061.456 0.24490473 2.3466551 7.1057018 0.046381477 34.821072 2955.9144
186.29123 1.9971018 12069.262 0.24433727 2.3419113 7.1317807 0.046720182 35.484184 2926.7216
184.21778 1.9937036 12076.968 0.24376587 2.3370959 7.1581803 0.047061362 36.163808 2897.2021
182.1674 1.9902503 12084.571 0.24319054 2.3322086 7.184906 0.047405027 36.860433 2867.3437
180.13985 1.9867422 12092.073 0.24261127 2.3272501 7.211961 0.047751164 37.574538 2837.13
178.13486 1.9831783 12099.471 0.242028 2.3222191 7.2393541 0.048099811 38.306715 2806.5628
176.15219 1.9795587 12106.765 0.24144071 2.3171159 7.2670898 0.048450966 39.0575 2775.6178
174.19159 1.9758828 12113.954 0.24084936 2.3119399 7.2951753 0.048804628 39.827481 2744.2931
172.25281 1.9721507 12121.038 0.24025395 2.3066916 7.323615 0.049160814 40.617236 2712.5726
170.3356 1.9683616 12128.014 0.23965441 2.3013699 7.3524176 0.049519532 41.427424 2680.4501
168.43974 1.964516 12134.884 0.23905078 2.2959757 7.3815869 0.049880789 42.258637 2647.9106
166.56498 1.9606127 12141.645 0.23844297 2.2905078 7.4111321 0.050244604 43.111604 2614.9396
164.71108 1.956652 12148.298 0.23783096 2.2849664 7.441059 0.050610956 43.986984 2581.5229
162.87782 1.9526332 12154.84 0.23721472 2.2793512 7.4713755 0.050979898 44.885544 2547.6488
161.06496 1.9485563 12161.273 0.23659423 2.2736622 7.5020882 0.051351413 45.808012 2513.3049
159.27228 1.944421 12167.595 0.23596944 2.267899 7.5332049 0.051725494 46.755154 2478.4767
157.49955 1.9402267 12173.806 0.23534032 2.2620614 7.5647341 0.052102187 47.727832 2443.1463
155.74656 1.9359734 12179.904 0.23470685 2.2561493 7.5966828 0.05248149 48.726869 2407.3073
154.01307 1.9316606 12185.889 0.23406896 2.2501625 7.62906 0.052863407 49.753164 2370.9397
152.29888 1.9272879 12191.76 0.23342664 2.2441005 7.6618745 0.053247958 50.807645 2334.032
150.60377 1.9228552 12197.518 0.23277983 2.2379633 7.695135 0.053635137 51.891254 2296.575
148.92752 1.918362 12203.161 0.2321285 2.2317508 7.7288502 0.05402497 53.005006 2258.5575
147.26993 1.9138083 12208.689 0.23147263 2.2254627 7.7630296 0.054417476 54.149942 2219.9755
145.63079 1.9091934 12214.101 0.23081214 2.2190987 7.7976831 0.054812655 55.327164 2180.8233
144.0099 1.9045172 12219.397 0.23014702 2.2126589 7.8328204 0.05521052 56.537773 2141.1153
142.40704 1.8997792 12224.577 0.22947719 2.2061426 7.8684528 0.055611082 57.782997 2100.8553
140.82203 1.8949794 12229.64 0.22880265 2.1995501 7.9045897 0.056014376 59.064048 2060.0825
139.25465 1.8901172 12234.586 0.22812332 2.1928809 7.9412425 0.056420398 60.382234 2018.8448
137.70473 1.8851924 12239.414 0.22743917 2.186135 7.978423 0.056829181 61.738901 1977.2232
136.17205 1.8802047 12244.126 0.22675015 2.1793121 8.0161426 0.057240728 63.13546 1935.3397
134.65643 1.8751538 12248.719 0.22605621 2.1724122 8.054413 0.057655054 64.573357 1893.3901
133.15768 1.8700396 12253.195 0.22535732 2.1654352 8.0932466 0.058072196 66.054143 1851.6333
131.67562 1.8648615 12257.554 0.22465341 2.1583808 8.132657 0.058492169 67.579457 1810.4616
130.21004 1.8596194 12261.795 0.22394442 2.1512488 8.172658 0.058914998 69.150989 1770.3771
128.76078 1.8543129 12265.919 0.22323031 2.1440392 8.2132627 0.059340703 70.770489 1732.054
127.32765 1.8489421 12269.927 0.22251105 2.1367521 8.2544847 0.05976931 72.439784 1696.2449
125.91048 1.8435063 12273.817 0.22178655 2.129387 8.2963407 0.060200864 74.160864 1663.6256
124.50907 1.8380057 12277.592 0.2210568 2.1219444 8.338844 0.060635377 75.935702 1634.7299
123.12326 1.8324398 12281.253 0.2203217 2.1144239 8.3820118 0.061072893 77.766472 1609.6573
121.75288 1.8268088 12284.799 0.21958125 2.1068258 8.4258596 0.061513455 79.655366 1588.141
120.39775 1.8211121 12288.233 0.21883535 2.0991499 8.470406 0.061957123 81.604826 1569.6614
119.0577 1.8153497 12291.556 0.21808394 2.0913962 8.515669 0.062403918 83.617277 1553.601
117.73257 1.8095218 12294.769 0.21732699 2.0835652 8.5616658 0.062853919 85.695314 1539.371
116.42219 1.803629 12297.876 0.21656454 2.0756581 8.6084105 0.063307125 87.841378 1526.5123
115.12639 1.7976715 12300.877 0.21579655 2.0676753 8.6559225 0.06376361 90.058323 1515.2569
113.84501 1.7916471 12303.776 0.21502268 2.0596141 8.7042394 0.064223598 92.349959 1504.0817
112.5779 1.7855542 12306.581 0.21424262 2.0514727 8.7534007 0.064687386 94.720399 1492.9865
111.32489 1.7793983 12309.298 0.21345686 2.0432585 8.8033993 0.065154856 97.171519 1481.9713


==> data_ZLA/MIX_a20_B165_g25.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.25 1 0.557069 590.485 138.591 1073.03 1308.77 475.644 419.932 235.739 -316.783 235.739 0.0987222 0.458347 0.352502 1.47544 0.0575854 0.0411368 -0.139734 -0.117078 0.0575854 0.0411368
0.25 0.982964 0.563884 599.276 141.849 1078.81 1314.52 477.199 421.958 238.993 -316.644 234.62 0.103305 0.459689 0.35875 1.48687 0.0600031 0.0433018 -0.139551 -0.116905 0.0567687 0.0404072
0.25 0.966352 0.570676 608.082 145.143 1084.59 1320.27 478.757 423.983 242.173 -316.503 233.514 0.107912 0.461007 0.36503 1.49834 0.0624302 0.0454823 -0.139365 -0.11673 0.05597 0.0396945
0.25 0.950155 0.577448 616.905 148.475 1090.38 1326.01 480.319 426.008 245.282 -316.361 232.421 0.112542 0.462302 0.371344 1.50987 0.0648653 0.0476767 -0.139176 -0.116552 0.0551879 0.0389975
0.25 0.93436 0.584201 625.748 151.845 1096.18 1331.76 481.884 428.033 248.322 -316.215 231.34 0.117191 0.463578 0.377694 1.52146 0.0673073 0.0498836 -0.138985 -0.116372 0.0544215 0.0383152
0.25 0.918955 0.590938 634.614 155.254 1101.98 1337.51 483.453 430.059 251.297 -316.067 230.27 0.121857 0.464837 0.384083 1.53309 0.0697552 0.0521018 -0.138789 -0.116187 0.0536696 0.0376468
0.25 0.903928 0.597661 643.503 158.703 1107.8 1343.26 485.026 432.086 254.208 -315.915 229.209 0.126538 0.466081 0.390513 1.54479 0.0722079 0.0543299 -0.138589 -0.115999 0.0529312 0.036991
0.25 0.889266 0.604373 652.421 162.193 1113.64 1349.02 486.603 434.115 257.059 -315.759 228.156 0.131232 0.467313 0.396988 1.55654 0.0746646 0.0565669 -0.138384 -0.115806 0.0522052 0.0363472
0.25 0.874958 0.611074 661.368 165.724 1119.49 1354.79 488.184 436.148 259.851 -315.599 227.111 0.135936 0.468533 0.40351 1.56836 0.0771243 0.0588117 -0.138173 -0.115607 0.0514907 0.0357143
0.25 0.860989 0.617768 670.347 169.299 1125.36 1360.56 489.77 438.183 262.587 -315.433 226.071 0.140649 0.469745 0.410081 1.58023 0.0795862 0.0610633 -0.137956 -0.115402 0.0507868 0.0350916
0.25 0.847349 0.624457 679.363 172.918 1131.25 1366.34 491.361 440.223 265.269 -315.262 225.036 0.14537 0.470949 0.416705 1.59217 0.0820496 0.0633206 -0.137731 -0.11519 0.0500925 0.0344782
0.25 0.834024 0.631142 688.416 176.582 1137.16 1372.14 492.956 442.266 267.898 -315.084 224.005 0.150097 0.472148 0.423384 1.60418 0.0845137 0.0655829 -0.137498 -0.114971 0.049407 0.0338733
0.25 0.821001 0.637827 697.511 180.291 1143.09 1377.94 494.556 444.315 270.477 -314.899 222.976 0.154827 0.473342 0.430122 1.61624 0.0869778 0.0678494 -0.137256 -0.114743 0.0487294 0.0332763
0.25 0.808269 0.644512 706.65 184.047 1149.05 1383.76 496.161 446.369 273.007 -314.707 221.949 0.159561 0.474534 0.43692 1.62837 0.0894415 0.0701191 -0.137005 -0.114506 0.048059 0.0326863
0.25 0.795814 0.651202 715.837 187.851 1155.03 1389.6 497.77 448.43 275.49 -314.506 220.922 0.164295 0.475724 0.443783 1.64057 0.0919039 0.0723915 -0.136743 -0.114259 0.0473949 0.0321027
0.25 0.783626 0.657896 725.073 191.703 1161.04 1395.45 499.385 450.496 277.927 -314.296 219.894 0.169031 0.476914 0.450712 1.65283 0.0943648 0.0746659 -0.136469 -0.114002 0.0467365 0.0315249
0.25 0.771691 0.664599 734.364 195.606 1167.08 1401.31 501.005 452.57 280.32 -314.076 218.864 0.173765 0.478104 0.457711 1.66517 0.0968234 0.0769416 -0.136183 -0.113732 0.046083 0.0309522
0.25 0.759999 0.671311 743.71 199.558 1173.16 1407.2 502.629 454.65 282.671 -313.845 217.832 0.178498 0.479297 0.464782 1.67756 0.0992795 0.0792181 -0.135883 -0.11345 0.0454338 0.030384
0.25 0.748537 0.678036 753.117 203.563 1179.26 1413.1 504.259 456.739 284.98 -313.603 216.795 0.183228 0.480492 0.47193 1.69003 0.101733 0.0814949 -0.135569 -0.113154 0.0447882 0.0298198
0.25 0.737294 0.684774 762.586 207.619 1185.4 1419.02 505.893 458.835 287.249 -313.349 215.753 0.187954 0.48169 0.479155 1.70256 0.104182 0.0837715 -0.135239 -0.112843 0.0441455 0.0292591
0.25 0.726259 0.691529 772.121 211.729 1191.57 1424.97 507.532 460.941 289.48 -313.081 214.705 0.192676 0.482893 0.486463 1.71515 0.106628 0.0860473 -0.134892 -0.112517 0.0435052 0.0287012
0.25 0.715422 0.698302 781.725 215.893 1197.78 1430.93 509.176 463.054 291.673 -312.799 213.649 0.197392 0.484102 0.493855 1.72782 0.10907 0.0883221 -0.134528 -0.112174 0.0428667 0.0281458
0.25 0.70477 0.705096 791.402 220.113 1204.02 1436.92 510.824 465.178 293.83 -312.502 212.585 0.202103 0.485316 0.501334 1.74055 0.111508 0.0905955 -0.134145 -0.111814 0.0422295 0.0275924
0.25 0.694294 0.711912 801.155 224.388 1210.3 1442.93 512.477 467.31 295.952 -312.189 211.512 0.206808 0.486536 0.508904 1.75334 0.113941 0.092867 -0.133742 -0.111435 0.041593 0.0270406
0.25 0.683983 0.718752 810.986 228.72 1216.63 1448.96 514.135 469.453 298.039 -311.858 210.428 0.211506 0.487763 0.516567 1.76619 0.116369 0.0951365 -0.133318 -0.111036 0.0409567 0.0264899
0.25 0.673828 0.725619 820.901 233.11 1222.99 1455.01 515.796 471.606 300.094 -311.51 209.332 0.216196 0.488998 0.524326 1.77911 0.118793 0.0974035 -0.132871 -0.110615 0.0403203 0.0259399
0.25 0.663817 0.732514 830.9 237.558 1229.39 1461.09 517.462 473.769 302.116 -311.142 208.224 0.220879 0.49024 0.532185 1.79209 0.121211 0.0996679 -0.132401 -0.110173 0.0396831 0.0253904
0.25 0.653942 0.73944 840.989 242.066 1235.84 1467.19 519.131 475.943 304.108 -310.753 207.101 0.225553 0.491491 0.540147 1.80513 0.123624 0.101929 -0.131906 -0.109707 0.039045 0.024841
0.25 0.644192 0.746398 851.171 246.634 1242.33 1473.32 520.805 478.128 306.069 -310.343 205.964 0.230219 0.49275 0.548214 1.81823 0.126031 0.104188 -0.131385 -0.109217 0.0384053 0.0242914
0.25 0.634558 0.75339 861.448 251.262 1248.86 1479.47 522.482 480.323 308.001 -309.911 204.811 0.234876 0.494018 0.556389 1.83139 0.128433 0.106443 -0.130836 -0.108701 0.0377639 0.0237414
0.25 0.625031 0.760419 871.825 255.952 1255.44 1485.65 524.162 482.531 309.905 -309.454 203.641 0.239524 0.495295 0.564676 1.8446 0.130829 0.108695 -0.130258 -0.108158 0.0371203 0.0231906
0.25 0.615602 0.767487 882.305 260.705 1262.07 1491.85 525.845 484.75 311.781 -308.972 202.453 0.244162 0.496582 0.573077 1.85787 0.133219 0.110943 -0.12965 -0.107587 0.0364743 0.022639
0.25 0.606262 0.774594 892.892 265.521 1268.74 1498.08 527.531 486.98 313.63 -308.463 201.245 0.248791 0.497878 0.581596 1.87118 0.135604 0.113187 -0.129011 -0.106986 0.0358256 0.0220862
0.25 0.597002 0.781744 903.589 270.4 1275.46 1504.34 529.219 489.223 315.454 -307.926 200.018 0.253411 0.499183 0.590235 1.88455 0.137983 0.115428 -0.128338 -0.106354 0.0351739 0.0215322
0.25 0.587813 0.788939 914.399 275.344 1282.23 1510.62 530.91 491.478 317.252 -307.359 198.768 0.25802 0.500499 0.598998 1.89796 0.140356 0.117664 -0.127631 -0.10569 0.0345189 0.0209768
0.25 0.578687 0.796179 925.328 280.354 1289.04 1516.92 532.603 493.745 319.025 -306.762 197.497 0.26262 0.501824 0.607888 1.91142 0.142723 0.119897 -0.126888 -0.104993 0.0338606 0.0204199
0.25 0.569615 0.803468 936.378 285.429 1295.91 1523.25 534.298 496.025 320.775 -306.132 196.201 0.26721 0.503159 0.616907 1.92492 0.145084 0.122126 -0.126108 -0.10426 0.0331987 0.0198614
0.25 0.56059 0.810807 947.554 290.571 1302.83 1529.61 535.994 498.317 322.502 -305.467 194.881 0.27179 0.504504 0.626059 1.93846 0.147439 0.12435 -0.125289 -0.103491 0.0325331 0.0193013
0.25 0.551602 0.818199 958.859 295.78 1309.79 1536 537.691 500.621 324.206 -304.767 193.535 0.27636 0.505859 0.635347 1.95204 0.149789 0.126571 -0.124429 -0.102685 0.0318637 0.0187396
0.25 0.542644 0.825645 970.298 301.057 1316.81 1542.4 539.39 502.939 325.888 -304.029 192.163 0.28092 0.507224 0.644774 1.96565 0.152133 0.128787 -0.123527 -0.101839 0.0311904 0.0181764
0.25 0.533708 0.833148 981.874 306.403 1323.88 1548.84 541.088 505.269 327.549 -303.252 190.761 0.28547 0.508599 0.654342 1.97929 0.15447 0.131 -0.122582 -0.100953 0.0305132 0.0176116
0.25 0.524786 0.84071 993.592 311.818 1331 1555.3 542.787 507.613 329.189 -302.433 189.331 0.29001 0.509984 0.664055 1.99296 0.156803 0.133208 -0.121592 -0.100025 0.0298319 0.0170454
0.25 0.515869 0.848332 1005.46 317.302 1338.18 1561.78 544.486 509.969 330.809 -301.571 187.871 0.294541 0.511378 0.673916 2.00666 0.159129 0.135412 -0.120556 -0.0990542 0.0291468 0.0164778
0.25 0.506951 0.856018 1017.47 322.857 1345.41 1568.3 546.185 512.338 332.409 -300.664 186.378 0.299061 0.512782 0.683928 2.02038 0.16145 0.137612 -0.119471 -0.0980383 0.0284577 0.0159091
0.25 0.498023 0.863768 1029.64 328.483 1352.69 1574.83 547.883 514.721 333.991 -299.709 184.853 0.303573 0.514196 0.694093 2.03412 0.163765 0.139807 -0.118336 -0.0969762 0.0277648 0.0153394
0.25 0.489078 0.871587 1041.97 334.181 1360.03 1581.39 549.579 517.117 335.554 -298.704 183.294 0.308074 0.51562 0.704416 2.04788 0.166075 0.141999 -0.11715 -0.0958665 0.0270683 0.014769
0.25 0.480107 0.879475 1054.47 339.951 1367.43 1587.98 551.274 519.526 337.099 -297.647 181.7 0.312566 0.517052 0.714898 2.06165 0.168379 0.144187 -0.115911 -0.0947079 0.0263681 0.0141981
0.25 0.471104 0.887436 1067.13 345.793 1374.88 1594.58 552.968 521.948 338.626 -296.536 180.069 0.317049 0.518494 0.725542 2.07543 0.170679 0.146371 -0.114617 -0.0934989 0.0256645 0.0136271
0.25 0.462061 0.895472 1079.97 351.709 1382.38 1601.22 554.659 524.384 340.136 -295.367 178.401 0.321523 0.519945 0.736352 2.08922 0.172973 0.148551 -0.113268 -0.0922381 0.0249578 0.0130562
0.25 0.45297 0.903585 1092.99 357.699 1389.94 1607.87 556.348 526.832 341.63 -294.139 176.694 0.325988 0.521405 0.74733 2.10301 0.175261 0.150727 -0.11186 -0.0909242 0.0242482 0.0124859
0.25 0.443824 0.911778 1106.2 363.763 1397.56 1614.55 558.034 529.294 343.108 -292.848 174.947 0.330445 0.522874 0.758478 2.1168 0.177545 0.152899 -0.110393 -0.0895557 0.0235359 0.0119166
0.25 0.434615 0.920053 1119.6 369.902 1405.24 1621.25 559.717 531.77 344.569 -291.491 173.158 0.334892 0.524351 0.769801 2.13059 0.179824 0.155068 -0.108866 -0.0881316 0.0228213 0.0113487
0.25 0.425336 0.928414 1133.19 376.116 1412.98 1627.98 561.397 534.258 346.016 -290.065 171.326 0.339332 0.525837 0.781299 2.14438 0.182099 0.157233 -0.107276 -0.0866503 0.0221048 0.0107829
0.25 0.415979 0.936863 1146.99 382.407 1420.77 1634.72 563.073 536.76 347.448 -288.566 169.451 0.343763 0.527331 0.792975 2.15815 0.184368 0.159395 -0.105622 -0.0851108 0.0213867 0.0102195
0.25 0.406537 0.945403 1161 388.774 1428.63 1641.49 564.745 539.274 348.865 -286.992 167.53 0.348186 0.528832 0.804833 2.17191 0.186633 0.161553 -0.103903 -0.0835118 0.0206675 0.00965931
0.25 0.397003 0.954037 1175.22 395.218 1436.54 1648.28 566.412 541.802 350.268 -285.339 165.562 0.352602 0.530342 0.816873 2.18566 0.188894 0.163708 -0.102117 -0.0818523 0.0199477 0.00910289
0.25 0.387369 0.962767 1189.66 401.74 1444.51 1655.09 568.075 544.342 351.657 -283.602 163.546 0.35701 0.531859 0.829099 2.19938 0.19115 0.16586 -0.100264 -0.0801313 0.0192278 0.00855098
0.25 0.377628 0.971598 1204.33 408.34 1452.55 1661.92 569.733 546.896 353.032 -281.777 161.48 0.361411 0.533383 0.841511 2.21309 0.193403 0.168008 -0.0983409 -0.0783477 0.0185083 0.00800432
0.25 0.367773 0.980532 1219.24 415.018 1460.64 1668.77 571.386 549.462 354.395 -279.86 159.363 0.365805 0.534914 0.854112 2.22677 0.195651 0.170154 -0.0963475 -0.0765009 0.0177899 0.00746373
0.25 0.357797 0.989572 1234.39 421.776 1468.8 1675.63 573.033 552.04 355.745 -277.846 157.193 0.370192 0.536451 0.866902 2.24042 0.197895 0.172297 -0.0942827 -0.07459 0.0170732 0.00693007
0.25 0.347694 0.998722 1249.79 428.613 1477.02 1682.52 574.675 554.631 357.083 -275.731 154.97 0.374573 0.537996 0.879884 2.25405 0.200136 0.174437 -0.0921454 -0.0726145 0.0163588 0.00640427
0.25 0.337458 1.00798 1265.45 435.53 1485.3 1689.42 576.311 557.234 358.408 -273.508 152.69 0.378947 0.539546 0.893057 2.26764 0.202373 0.176574 -0.0899348 -0.0705741 0.0156476 0.00588732
0.25 0.327082 1.01736 1281.37 442.528 1493.65 1696.34 577.942 559.849 359.722 -271.172 150.354 0.383316 0.541103 0.906423 2.2812 0.204607 0.178709 -0.0876502 -0.0684685 0.0149401 0.00538027
0.25 0.31656 1.02686 1297.57 449.607 1502.06 1703.28 579.566 562.476 361.025 -268.717 147.958 0.387679 0.542665 0.919981 2.29473 0.206837 0.180841 -0.0852913 -0.0662977 0.0142374 0.00488425
0.25 0.305888 1.03649 1314.04 456.767 1510.53 1710.23 581.185 565.113 362.316 -266.137 145.503 0.392036 0.544233 0.93373 2.30822 0.209064 0.182971 -0.0828576 -0.064062 0.0135402 0.00440045
0.25 0.295062 1.04623 1330.81 464.01 1519.06 1717.2 582.797 567.762 363.596 -263.424 142.985 0.396388 0.545805 0.947671 2.32167 0.211289 0.185099 -0.0803492 -0.061762 0.0128494 0.00393015
0.25 0.284077 1.05611 1347.87 471.335 1527.67 1724.19 584.404 570.422 364.866 -260.57 140.403 0.400735 0.547383 0.9618 2.33509 0.21351 0.187225 -0.0777663 -0.0593984 0.0121659 0.00347473
0.25 0.272932 1.06612 1365.23 478.743 1536.34 1731.18 586.005 573.092 366.126 -257.568 137.756 0.405078 0.548965 0.976116 2.34848 0.215729 0.189349 -0.0751095 -0.0569726 0.0114906 0.00303566
0.25 0.261626 1.07627 1382.9 486.235 1545.07 1738.2 587.601 575.772 367.375 -254.41 135.042 0.409417 0.550552 0.990616 2.36183 0.217945 0.191472 -0.0723798 -0.0544863 0.0108247 0.00261453
0.25 0.250158 1.08656 1400.89 493.81 1553.87 1745.22 589.192 578.461 368.615 -251.084 132.259 0.413751 0.552142 1.00529 2.37515 0.220159 0.193592 -0.0695786 -0.0519415 0.0101692 0.00221307
0.25 0.238532 1.09699 1419.2 501.471 1562.74 1752.26 590.778 581.16 369.845 -247.582 129.405 0.418082 0.553737 1.02015 2.38844 0.22237 0.195711 -0.0667076 -0.0493411 0.00952499 0.00183318
0.25 0.226751 1.10756 1437.85 509.216 1571.68 1759.3 592.36 583.866 371.066 -243.893 126.479 0.422409 0.555335 1.03517 2.40171 0.22458 0.197829 -0.0637695 -0.0466884 0.00889332 0.00147699
0.25 0.214825 1.11828 1456.82 517.046 1580.68 1766.36 593.939 586.579 372.278 -240.003 123.479 0.426733 0.556936 1.05035 2.41496 0.226787 0.199945 -0.0607672 -0.0439875 0.0082753 0.00114692
0.25 0.202765 1.12914 1476.14 524.963 1589.76 1773.43 595.516 589.3 373.481 -235.902 120.402 0.431053 0.55854 1.06568 2.4282 0.228993 0.20206 -0.0577045 -0.0412433 0.00767206 0.000845817
0.25 0.190587 1.14015 1495.79 532.966 1598.91 1780.51 597.092 592.026 374.675 -231.573 117.248 0.435372 0.560147 1.08115 2.44145 0.231197 0.204175 -0.0545862 -0.0384618 0.00708478 0.000577197
0.25 0.178315 1.1513 1515.79 541.057 1608.12 1787.6 598.668 594.757 375.861 -227.004 114.015 0.439687 0.561756 1.09675 2.4547 0.233399 0.206288 -0.0514179 -0.0356499 0.00651465 0.000345718
0.25 0.16598 1.16259 1536.11 549.235 1617.41 1794.69 600.246 597.491 377.039 -222.175 110.7 0.444001 0.563368 1.11246 2.46798 0.2356 0.2084 -0.0482062 -0.0328158 0.00596284 0.000158376
0.25 0.153635 1.17401 1556.76 557.501 1626.77 1801.8 601.829 600.228 378.208 -217.071 107.303 0.448312 0.564981 1.12826 2.4813 0.2378 0.210512 -0.0449593 -0.0299693 0.00543055 2.88193e-05
0.25 0.141394 1.18554 1577.7 565.856 1636.2 1808.91 603.417 602.966 379.37 -211.67 103.822 0.452621 0.566597 1.14413 2.49468 0.239998 0.212623 -0.0416864 -0.0271216 0.00491894 0
0.25 0.12916 1.19721 1598.95 574.3 1645.7 1816.02 605.015 605.703 380.524 -205.952 100.255 0.456929 0.568215 1.16004 2.50814 0.242195 0.214734 -0.0383986 -0.0242857 0.00442918 0
0.25 0.116928 1.209 1620.53 582.835 1655.28 1823.15 606.625 608.438 381.671 -199.894 96.6015 0.461234 0.569834 1.17598 2.52171 0.244391 0.216843 -0.0351086 -0.0214768 0.00396236 0
0.25 0.104757 1.22092 1642.41 591.46 1664.93 1830.28 608.251 611.169 382.81 -193.47 92.8601 0.465539 0.571455 1.1919 2.53543 0.246586 0.218953 -0.0318312 -0.0187124 0.00351955 0
0.25 0.0927179 1.23294 1664.58 600.177 1674.65 1837.41 609.897 613.893 383.942 -186.652 89.0299 0.469841 0.573077 1.20777 2.54932 0.24878 0.221061 -0.0285832 -0.0160125 0.00310175 0
0.25 0.0808968 1.24505 1686.99 608.987 1684.45 1844.55 611.568 616.609 385.066 -179.411 85.1106 0.474142 0.574701 1.22354 2.56343 0.250972 0.22317 -0.0253841 -0.0134002 0.00270986 0
0.25 0.0693938 1.25723 1709.61 617.891 1694.33 1851.7 613.27 619.313 386.184 -171.715 81.1019 0.478441 0.576327 1.23917 2.57781 0.253164 0.225277 -0.0222555 -0.0109016 0.00234469 0
0.25 0.0583249 1.26944 1732.38 626.891 1704.27 1858.85 615.008 622.003 387.294 -163.529 77.0039 0.482738 0.577955 1.2546 2.59251 0.255354 0.227384 -0.0192219 -0.00854645 0.00200691 0
0.25 0.0478231 1.28165 1755.24 635.986 1714.3 1866.01 616.79 624.675 388.398 -154.816 72.8174 0.487032 0.579586 1.26977 2.60759 0.257542 0.22949 -0.0163102 -0.00636873 0.00169704 0
0.25 0.0380383 1.29383 1778.11 645.18 1724.39 1873.17 618.624 627.326 389.494 -145.537 68.5434 0.491324 0.581219 1.28462 2.62312 0.259729 0.231595 -0.0135498 -0.00440703 0.00141541 0
0.25 0.0291384 1.30592 1800.9 654.472 1734.56 1880.35 620.517 629.953 390.583 -135.65 64.184 0.495612 0.582856 1.29907 2.63918 0.261914 0.233698 -0.0109715 -0.00270625 0.00116214 0
0.25 0.0213128 1.31788 1823.51 663.866 1744.8 1887.53 622.48 632.551 391.665 -125.107 59.7414 0.499897 0.584496 1.31303 2.65585 0.264097 0.2358 -0.00860705 -0.00132164 0.000937125 0
0.25 0.0147973 1.32963 1845.8 673.362 1755.12 1894.72 624.526 635.114 392.74 -113.849 55.219 0.504176 0.586142 1.3264 2.67326 0.266277 0.237899 -0.00648629 -0.00033511 0.000739996 0
0.25 0.0101257 1.34102 1867.48 682.964 1765.5 1901.92 626.686 637.629 393.807 -101.712 50.6215 0.50845 0.587793 1.3389 2.69168 0.268454 0.239996 -0.00462512 -0 0.000570108 0
0.25 0.00681352 1.35217 1888.75 692.671 1775.95 1909.14 628.929 640.112 394.867 -88.8976 45.9545 0.512717 0.589452 1.3508 2.71085 0.270627 0.242089 -0.00308794 -0 0.000426505 0
0.25 0.00425786 1.3632 1909.88 702.481 1786.47 1916.37 631.22 642.579 395.919 -75.6315 41.2209 0.516975 0.591118 1.36239 2.73048 0.272796 0.244179 -0.0019015 -0 0.000307803 0
0.25 0.00240623 1.37412 1930.86 712.395 1797.06 1923.62 633.555 645.033 396.964 -61.9385 36.4227 0.521226 0.592792 1.3737 2.75053 0.274961 0.246266 -0.00104438 -0 0.000212328 0
0.25 0.00117823 1.38494 1951.73 722.413 1807.71 1930.88 635.931 647.476 398 -47.8517 31.5616 0.525469 0.594474 1.38477 2.77098 0.277121 0.248348 -0.000481546 -0 0.000138142 0
0.25 0.00046606 1.39568 1972.52 732.535 1818.43 1938.16 638.34 649.912 399.029 -33.4119 26.6393 0.529702 0.596166 1.39564 2.79178 0.279276 0.250426 -0.000163898 -0 8.30521e-05 0
0.25 0.000137043 1.40638 1993.3 742.761 1829.21 1945.46 640.777 652.343 400.051 -18.6675 21.6571 0.533927 0.597866 1.40639 2.81287 0.281427 0.2525 -2.85621e-05 -0 4.46125e-05 0
0.25 3.78081e-05 1.41707 2014.13 753.091 1840.05 1952.78 643.231 654.774 401.065 -3.67253 16.6155 0.538143 0.599575 1.41708 2.83416 0.283572 0.25457 -2.11437e-07 -0 2.01347e-05 0
0.25 -8.50371e-17 1.42779 2035.11 763.525 1850.96 1960.12 645.695 657.21 402.072 11.5148 11.5148 0.542349 0.601294 1.4278 2.85558 0.285714 0.256636 6.69126e-06 0 6.69126e-06 0


==> data_ZLA/MIX_a20_B165_g25_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
395.00305 2.1256797 11403.922 0.27524143 2.5283231 5.8915495 0.02902357 12.154505 4497.7133
392.04395 2.1256609 11412.259 0.27503793 2.5282818 5.8992672 0.029148882 12.252266 4482.2914
389.08484 2.1256219 11420.64 0.27483106 2.52821 5.9071093 0.029276028 12.35215 4466.7208
386.12573 2.1255626 11429.065 0.2746208 2.5281075 5.9150775 0.029405029 12.454202 4450.9935
383.16663 2.1254819 11437.535 0.27440702 2.5279727 5.9231762 0.02953594 12.558508 4435.1087
380.20752 2.1253794 11446.049 0.27418968 2.527805 5.9314075 0.029668798 12.66513 4419.0625
377.24842 2.1252547 11454.608 0.27396872 2.5276038 5.9397747 0.029803634 12.774132 4402.8519
374.28931 2.1251069 11463.211 0.27374406 2.5273679 5.948281 0.029940502 12.885595 4386.4686
371.33021 2.1249356 11471.86 0.27351564 2.5270967 5.9569293 0.030079428 12.999585 4369.9117
368.3711 2.1247404 11480.554 0.27328341 2.5267894 5.9657223 0.030220465 13.116181 4353.1763
365.41199 2.1245203 11489.292 0.27304727 2.5264449 5.9746641 0.030363664 13.235469 4336.2581
362.45289 2.1242746 11498.076 0.27280711 2.526062 5.9837588 0.030509055 13.357537 4319.1493
359.49378 2.1240028 11506.906 0.2725629 2.52564 5.9930092 0.030656701 13.482471 4301.8471
356.53468 2.123704 11515.781 0.27231454 2.5251777 6.0024195 0.030806647 13.610364 4284.3472
353.57557 2.1233776 11524.701 0.27206195 2.5246741 6.0119935 0.030958936 13.741309 4266.6402
350.61647 2.1230228 11533.667 0.27180503 2.5241282 6.0217349 0.03111362 13.875409 4248.7251
347.65736 2.122639 11542.678 0.27154373 2.5235389 6.0316481 0.031270772 14.012772 4230.5938
344.69825 2.1222249 11551.735 0.27127791 2.5229048 6.0417377 0.031430431 14.153507 4212.2377
341.73915 2.1217799 11560.837 0.27100748 2.5222245 6.0520085 0.031592649 14.297729 4193.656
338.78004 2.1213031 11569.985 0.27073237 2.5214972 6.0624643 0.031757493 14.445554 4174.8377
335.82094 2.1207938 11579.178 0.27045247 2.5207216 6.07311 0.031925021 14.597105 4155.7817
332.86183 2.1202509 11588.417 0.27016767 2.5198962 6.083951 0.032095304 14.752524 4136.4728
329.9288 2.1196785 11597.619 0.26988044 2.5190274 6.0948944 0.032266858 14.910519 4117.0831
327.02161 2.1190766 11606.783 0.26959076 2.5181152 6.105941 0.032439691 15.071139 4097.606
324.14004 2.1184452 11615.91 0.26929867 2.5171597 6.1170911 0.032613812 15.234429 4078.0433
321.28387 2.1177841 11624.999 0.26900414 2.5161606 6.1283461 0.032789213 15.400436 4058.3908
318.45285 2.117093 11634.049 0.26870718 2.5151176 6.1397068 0.032965912 15.569216 4038.6454
315.64679 2.1163722 11643.06 0.26840781 2.5140312 6.1511733 0.033143905 15.74081 4018.8055
312.86545 2.1156211 11652.03 0.26810598 2.5129005 6.162748 0.033323204 15.915286 3998.8703
310.10862 2.1148398 11660.961 0.26780172 2.5117258 6.174431 0.033503805 16.092685 3978.835
307.37608 2.114028 11669.85 0.26749502 2.5105068 6.1862234 0.033685735 16.273076 3958.6992
304.66761 2.1131861 11678.698 0.26718591 2.5092438 6.1981253 0.033868943 16.45648 3938.4584
301.98302 2.1123132 11687.503 0.26687433 2.507936 6.2101394 0.034053506 16.643003 3918.108
299.32208 2.1114098 11696.266 0.26656033 2.5065839 6.2222654 0.034239372 16.832666 3897.6528
296.68458 2.1104754 11704.986 0.26624388 2.505187 6.2345048 0.034426581 17.025552 3877.0829
294.07033 2.1095099 11713.661 0.26592498 2.5037451 6.246859 0.034615128 17.221717 3856.3976
291.47911 2.1085134 11722.293 0.26560363 2.5022585 6.2593281 0.034805001 17.421215 3835.5971
288.91073 2.1074854 11730.88 0.26527982 2.5007265 6.2719147 0.034996234 17.62413 3814.673
286.36497 2.1064261 11739.422 0.26495355 2.4991496 6.2846184 0.035188811 17.830511 3793.628
283.84165 2.1053353 11747.918 0.26462483 2.4975273 6.297441 0.03538275 18.040435 3772.4553
281.34056 2.1042127 11756.369 0.26429361 2.4958594 6.3103841 0.035578037 18.253969 3751.1532
278.86151 2.1030582 11764.772 0.26395993 2.4941459 6.3234484 0.035774706 18.471192 3729.719
276.40431 2.1018714 11773.128 0.26362373 2.4923864 6.3366361 0.035972747 18.692186 3708.1497
273.96876 2.1006527 11781.437 0.26328506 2.4905812 6.3499469 0.036172154 18.916999 3686.4404
271.55467 2.0994016 11789.697 0.2629439 2.4887297 6.3633834 0.036372943 19.145726 3664.5902
269.16185 2.0981179 11797.909 0.26260022 2.486832 6.3769466 0.036575118 19.37845 3642.5953
266.79011 2.0968015 11806.07 0.26225403 2.4848878 6.390638 0.036778716 19.615264 3620.4501
264.43927 2.0954524 11814.183 0.26190534 2.4828973 6.4044581 0.036983687 19.856218 3598.1508
262.10915 2.0940702 11822.245 0.26155409 2.4808599 6.4184098 0.037190072 20.101434 3575.7008
259.79956 2.0926549 11830.256 0.26120033 2.4787757 6.4324934 0.037397871 20.350982 3553.0932
257.51032 2.0912061 11838.215 0.260844 2.4766442 6.4467115 0.037607085 20.604963 3530.3149
255.24126 2.089724 11846.122 0.26048513 2.4744658 6.4610645 0.037817726 20.863463 3507.3747
252.99218 2.0882081 11853.977 0.26012369 2.4722398 6.4755547 0.038029795 21.126585 3484.2615
250.76293 2.0866585 11861.78 0.25975968 2.4699665 6.4901832 0.038243303 21.394425 3460.9714
248.55332 2.0850746 11869.528 0.25939308 2.4676453 6.5049523 0.038458252 21.667088 3437.5055
246.36317 2.0834567 11877.222 0.25902389 2.4652764 6.5198632 0.038674655 21.944676 3413.8555
244.19233 2.0818042 11884.862 0.25865207 2.4628591 6.5349185 0.038892519 22.22731 3390.0206
242.04062 2.0801173 11892.447 0.25827765 2.4603938 6.5501186 0.039111835 22.515076 3365.987
239.90786 2.0783955 11899.976 0.2579006 2.45788 6.5654663 0.039332638 22.808114 3341.7614
237.7939 2.0766387 11907.449 0.25752088 2.4553174 6.5809637 0.039554905 23.106528 3317.3341
235.69856 2.0748467 11914.865 0.25713851 2.452706 6.596612 0.039778663 23.410441 3292.703
233.62169 2.0730193 11922.224 0.25675347 2.4500457 6.6124134 0.040003919 23.719981 3267.8582
231.56312 2.0711565 11929.525 0.25636574 2.4473362 6.62837 0.040230662 24.035267 3242.8003
229.52269 2.0692578 11936.768 0.2559753 2.4445773 6.6444838 0.040458922 24.356445 3217.5188
227.50024 2.0673232 11943.953 0.25558215 2.4417689 6.6607565 0.040688704 24.683644 3192.0098
225.49561 2.0653523 11951.078 0.25518626 2.4389104 6.6771912 0.040919989 25.016994 3166.2713
223.50864 2.063345 11958.144 0.25478761 2.4360021 6.6937898 0.041152828 25.356664 3140.2953
221.53918 2.0613012 11965.149 0.25438621 2.4330435 6.710554 0.041387192 25.702775 3114.0754
219.58707 2.0592203 11972.094 0.253982 2.4300343 6.7274873 0.041623121 26.055512 3087.6046
217.65217 2.0571023 11978.977 0.25357498 2.4269744 6.7445914 0.041860593 26.415007 3060.88
215.73431 2.0549474 11985.799 0.25316516 2.423864 6.7618677 0.042099635 26.781416 3033.8937
213.83336 2.0527546 11992.558 0.25275248 2.4207022 6.7793204 0.042340253 27.154932 3006.6407
211.94915 2.0505244 11999.256 0.25233696 2.4174894 6.7969506 0.042582444 27.535698 2979.1138
210.08155 2.048256 12005.89 0.25191854 2.4142248 6.8147627 0.042826249 27.923934 2951.304
208.23041 2.0459494 12012.46 0.25149722 2.4109085 6.8327582 0.043071648 28.319791 2923.2127
206.39557 2.0436045 12018.966 0.25107297 2.4075403 6.8509398 0.043318665 28.723467 2894.8252
204.5769 2.0412206 12025.408 0.25064576 2.4041195 6.8693116 0.043567299 29.13517 2866.1373
202.77426 2.0387978 12031.785 0.25021558 2.4006463 6.8878756 0.043817572 29.555092 2837.1401
200.98751 2.036336 12038.096 0.24978242 2.3971206 6.9066343 0.044069481 29.983425 2807.8312
199.21649 2.0338347 12044.342 0.24934623 2.3935419 6.9255915 0.04432305 30.420406 2778.2022
197.46109 2.0312936 12050.521 0.248907 2.3899097 6.9447508 0.044578292 30.866261 2748.2452
195.72115 2.0287127 12056.634 0.24846471 2.3862245 6.9641141 0.044835209 31.321205 2717.9559
193.99654 2.0260916 12062.68 0.24801932 2.3824853 6.9836858 0.045093813 31.785483 2687.3289
192.28713 2.02343 12068.658 0.24757081 2.3786923 7.0034689 0.045354119 32.259337 2656.354
190.59278 2.0207276 12074.568 0.24711914 2.374845 7.0234674 0.045616143 32.74303 2625.0323
188.91336 2.0179842 12080.41 0.24666432 2.3709433 7.0436843 0.045879894 33.236807 2593.3615
187.24874 2.0151997 12086.184 0.24620628 2.366987 7.0641236 0.04614538 33.740955 2561.3348
185.59878 2.0123734 12091.888 0.24574501 2.3629755 7.0847895 0.046412639 34.25576 2528.9533
183.96337 2.0095055 12097.523 0.24528047 2.3589088 7.1056854 0.046681659 34.781499 2496.2232
182.34236 2.0065955 12103.088 0.24481266 2.3547868 7.126815 0.046952445 35.318457 2463.1411
180.73564 2.003643 12108.583 0.2443415 2.3506087 7.1481838 0.04722505 35.866987 2429.7234
179.14308 2.0006479 12114.008 0.243867 2.3463747 7.1697948 0.047499459 36.427381 2395.983
177.56455 1.9976101 12119.363 0.24338912 2.3420848 7.1916519 0.047775698 36.999964 2361.9404
175.99993 1.994529 12124.647 0.24290782 2.3377381 7.2137609 0.048053789 37.585111 2327.6228
174.4491 1.9914042 12129.859 0.24242304 2.3333344 7.2361268 0.048333752 38.183186 2293.0748
172.91193 1.9882361 12135.001 0.24193481 2.3288741 7.2587518 0.048615578 38.7945 2258.3515
171.38831 1.9850237 12140.071 0.24144305 2.3243562 7.2816433 0.048899306 39.419486 2223.5263
169.87811 1.9817671 12145.07 0.24094772 2.3197809 7.3048053 0.049184975 40.058555 2188.6936
168.38122 1.9784659 12149.996 0.24044883 2.3151478 7.3282426 0.049472548 40.712056 2153.9856
166.89752 1.9751199 12154.851 0.23994629 2.3104566 7.3519611 0.049762101 41.38048 2119.557
165.42689 1.9717287 12159.635 0.23944009 2.3057072 7.375966 0.050053629 42.06425 2085.6119
163.96922 1.9682921 12164.346 0.23893019 2.3008992 7.4002632 0.050347156 42.763822 2052.3935
162.5244 1.9648098 12168.985 0.23841655 2.2960324 7.4248585 0.050642722 43.479691 2020.1841
161.0923 1.9612816 12173.553 0.23789913 2.2911066 7.4497575 0.050940336 44.212345 1989.282
159.67283 1.9577071 12178.049 0.23737788 2.2861216 7.4749668 0.051240029 44.96231 1960.0153
158.26586 1.9540862 12182.473 0.23685278 2.281077 7.5004922 0.051541816 45.730098 1932.6592
156.87129 1.9504187 12186.827 0.2363238 2.2759732 7.5263395 0.051845745 46.516281 1907.4159
155.48901 1.9467042 12191.109 0.23579087 2.2708094 7.5525168 0.052151834 47.321444 1884.3807
154.11891 1.9429425 12195.321 0.23525396 2.2655856 7.5790304 0.052460109 48.146179 1863.5464
152.76088 1.9391335 12199.463 0.23471305 2.2603018 7.6058871 0.052770613 48.991111 1844.7824
151.41482 1.935277 12203.535 0.23416808 2.2549579 7.6330937 0.053083368 49.856884 1827.8843
150.08062 1.9313726 12207.539 0.23361901 2.2495535 7.660659 0.053398429 50.744208 1812.6043
148.75818 1.9274203 12211.474 0.23306581 2.2440888 7.6885899 0.053715823 51.653756 1798.6841
147.44739 1.9234201 12215.343 0.23250844 2.2385639 7.7168941 0.054035584 52.586253 1785.882
146.14815 1.9193716 12219.146 0.23194684 2.2329784 7.7455809 0.054357774 53.542509 1773.9702
144.86035 1.9152749 12222.883 0.23138099 2.2273325 7.7746582 0.054682434 54.523294 1762.7489
143.58391 1.9111307 12226.559 0.23081093 2.2216274 7.8041306 0.055009586 55.529311 1752.2921
142.31871 1.9069384 12230.172 0.23023658 2.2158625 7.8340095 0.055339298 56.561486 1742.1932
141.06466 1.9026974 12233.727 0.22965778 2.210037 7.8643105 0.055671691 57.620941 1732.1439
139.82166 1.8984067 12237.228 0.22907433 2.2041496 7.8950529 0.056006972 58.708969 1722.1443
138.58961 1.8940694 12240.68 0.22848652 2.1982051 7.9262308 0.056345052 59.825998 1712.1945


==> data_ZLA/MIX_a20_B165_g30.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.3 1 0.594902 640.897 166.023 1107.15 1356.39 484.067 438.52 249.245 -305.166 249.245 0.118627 0.476275 0.428415 1.54102 0.0680609 0.0505658 -0.124919 -0.103144 0.0680609 0.0505658
0.3 0.981985 0.601307 649.472 169.13 1112.38 1361.53 485.398 440.372 251.96 -304.754 247.946 0.122914 0.477281 0.434855 1.55096 0.0703094 0.0526048 -0.124413 -0.10267 0.0670018 0.0496072
0.3 0.964377 0.607694 658.059 172.269 1117.63 1366.67 486.732 442.225 254.622 -304.337 246.655 0.127213 0.478275 0.441327 1.56094 0.0725612 0.0546513 -0.123903 -0.102191 0.0659607 0.0486659
0.3 0.947162 0.614065 666.662 175.441 1122.88 1371.81 488.068 444.077 257.232 -303.914 245.371 0.13152 0.479261 0.447833 1.57095 0.0748156 0.0567046 -0.123387 -0.101708 0.0649364 0.0477409
0.3 0.930328 0.620421 675.282 178.645 1128.15 1376.95 489.408 445.931 259.792 -303.486 244.095 0.135836 0.480238 0.454376 1.58101 0.0770719 0.0587638 -0.122866 -0.101219 0.063928 0.0468313
0.3 0.913862 0.626764 683.923 181.884 1133.43 1382.1 490.75 447.786 262.305 -303.051 242.823 0.140158 0.481209 0.460958 1.59111 0.0793295 0.0608283 -0.122339 -0.100725 0.0629344 0.0459361
0.3 0.897751 0.633097 692.585 185.157 1138.73 1387.25 492.096 449.643 264.77 -302.609 241.557 0.144485 0.482175 0.46758 1.60125 0.0815879 0.0628972 -0.121804 -0.100224 0.0619547 0.0450546
0.3 0.881982 0.639421 701.272 188.466 1144.05 1392.41 493.446 451.503 267.191 -302.16 240.294 0.148816 0.483137 0.474246 1.61143 0.0838464 0.0649699 -0.121263 -0.0997167 0.060988 0.0441858
0.3 0.866543 0.645738 709.987 191.812 1149.38 1397.57 494.798 453.365 269.569 -301.703 239.034 0.15315 0.484096 0.480958 1.62166 0.0861047 0.0670458 -0.120713 -0.0992019 0.0600334 0.043329
0.3 0.851422 0.65205 718.731 195.194 1154.73 1402.75 496.155 455.231 271.905 -301.237 237.775 0.157487 0.485053 0.487717 1.63194 0.0883622 0.0691243 -0.120155 -0.098679 0.0590901 0.0424834
0.3 0.836606 0.65836 727.508 198.614 1160.11 1407.93 497.515 457.1 274.199 -300.762 236.517 0.161823 0.48601 0.494526 1.64226 0.0906185 0.0712049 -0.119587 -0.0981476 0.0581573 0.0416483
0.3 0.822082 0.664669 736.321 202.073 1165.5 1413.12 498.878 458.973 276.455 -300.277 235.259 0.16616 0.486966 0.501387 1.65263 0.0928733 0.073287 -0.11901 -0.097607 0.0572343 0.040823
0.3 0.807839 0.670979 745.172 205.57 1170.92 1418.32 500.246 460.85 278.672 -299.782 234 0.170496 0.487923 0.508303 1.66304 0.0951261 0.0753702 -0.118422 -0.0970566 0.0563202 0.0400069
0.3 0.793866 0.677293 754.064 209.108 1176.36 1423.54 501.617 462.733 280.853 -299.275 232.739 0.174831 0.488882 0.515275 1.67351 0.0973766 0.077454 -0.117823 -0.0964958 0.0554144 0.0391992
0.3 0.780149 0.683611 762.999 212.687 1181.83 1428.76 502.992 464.62 282.998 -298.756 231.474 0.179163 0.489843 0.522306 1.68402 0.0996245 0.0795381 -0.117211 -0.0959238 0.0545162 0.0383995
0.3 0.766679 0.689937 771.982 216.307 1187.33 1434.01 504.371 466.513 285.108 -298.225 230.206 0.183492 0.490807 0.529398 1.69458 0.101869 0.081622 -0.116587 -0.0953401 0.0536249 0.0376071
0.3 0.753443 0.696273 781.014 219.969 1192.85 1439.26 505.754 468.411 287.184 -297.68 228.933 0.187817 0.491775 0.536554 1.70519 0.104111 0.0837055 -0.115949 -0.0947438 0.05274 0.0368214
0.3 0.740431 0.702619 790.098 223.674 1198.4 1444.53 507.14 470.316 289.228 -297.121 227.654 0.192138 0.492747 0.543775 1.71584 0.10635 0.0857881 -0.115297 -0.0941343 0.0518609 0.0360421
0.3 0.727633 0.708979 799.239 227.422 1203.98 1449.81 508.531 472.227 291.24 -296.547 226.368 0.196454 0.493724 0.551063 1.72655 0.108585 0.0878696 -0.11463 -0.093511 0.050987 0.0352686
0.3 0.715036 0.715353 808.437 231.214 1209.59 1455.11 509.925 474.144 293.221 -295.957 225.074 0.200765 0.494706 0.558421 1.7373 0.110816 0.0899497 -0.113947 -0.092873 0.0501177 0.0345005
0.3 0.702632 0.721745 817.698 235.051 1215.24 1460.43 511.322 476.068 295.172 -295.35 223.771 0.205071 0.495693 0.565851 1.7481 0.113043 0.0920281 -0.113248 -0.0922196 0.0492526 0.0337373
0.3 0.69041 0.728156 827.023 238.934 1220.91 1465.76 512.723 478 297.094 -294.726 222.459 0.20937 0.496687 0.573355 1.75895 0.115266 0.0941047 -0.112531 -0.0915502 0.0483913 0.0329786
0.3 0.67836 0.734587 836.415 242.863 1226.62 1471.11 514.128 479.939 298.988 -294.082 221.136 0.213663 0.497687 0.580936 1.76985 0.117484 0.0961792 -0.111795 -0.0908638 0.0475332 0.0322242
0.3 0.666473 0.741042 845.879 246.838 1232.36 1476.48 515.536 481.885 300.855 -293.419 219.802 0.21795 0.498694 0.588594 1.78079 0.119698 0.0982514 -0.111041 -0.0901599 0.046678 0.0314735
0.3 0.654738 0.747521 855.416 250.861 1238.14 1481.86 516.948 483.839 302.695 -292.736 218.455 0.222229 0.499708 0.596333 1.79178 0.121908 0.100321 -0.110267 -0.0894375 0.0458252 0.0307265
0.3 0.643147 0.754026 865.031 254.931 1243.95 1487.27 518.362 485.8 304.509 -292.03 217.095 0.226501 0.500729 0.604154 1.80281 0.124113 0.102388 -0.109471 -0.088696 0.0449746 0.0299827
0.3 0.631691 0.760561 874.725 259.05 1249.79 1492.69 519.78 487.77 306.298 -291.302 215.721 0.230766 0.501757 0.61206 1.81389 0.126313 0.104453 -0.108654 -0.0879345 0.0441257 0.0292418
0.3 0.620361 0.767125 884.503 263.218 1255.68 1498.13 521.201 489.749 308.062 -290.55 214.331 0.235023 0.502793 0.620052 1.825 0.128509 0.106514 -0.107815 -0.0871522 0.0432784 0.0285038
0.3 0.609148 0.773722 894.368 267.436 1261.6 1503.59 522.624 491.735 309.803 -289.772 212.925 0.239272 0.503837 0.628132 1.83616 0.130699 0.108573 -0.106952 -0.0863485 0.0424322 0.0277684
0.3 0.598044 0.780353 904.323 271.704 1267.56 1509.06 524.051 493.73 311.52 -288.969 211.502 0.243513 0.504889 0.636303 1.84737 0.132885 0.110628 -0.106064 -0.0855224 0.041587 0.0270354
0.3 0.587041 0.78702 914.371 276.023 1273.55 1514.56 525.48 495.734 313.215 -288.138 210.06 0.247747 0.505949 0.644566 1.85861 0.135066 0.112681 -0.105152 -0.0846732 0.0407426 0.0263047
0.3 0.576129 0.793724 924.515 280.393 1279.59 1520.08 526.911 497.747 314.888 -287.278 208.6 0.251972 0.507017 0.652924 1.86989 0.137242 0.11473 -0.104213 -0.0838002 0.0398987 0.0255762
0.3 0.565302 0.800468 934.759 284.815 1285.67 1525.61 528.345 499.768 316.54 -286.388 207.119 0.256188 0.508094 0.661377 1.8812 0.139413 0.116775 -0.103248 -0.0829025 0.0390551 0.0248498
0.3 0.554552 0.807254 945.106 289.289 1291.78 1531.17 529.78 501.798 318.171 -285.466 205.618 0.260397 0.509178 0.669929 1.89256 0.141579 0.118818 -0.102254 -0.0819793 0.0382119 0.0241254
0.3 0.543871 0.814083 955.56 293.816 1297.94 1536.74 531.218 503.838 319.781 -284.512 204.094 0.264597 0.510271 0.67858 1.90395 0.14374 0.120857 -0.101232 -0.0810299 0.0373688 0.0234031
0.3 0.533252 0.820958 966.124 298.397 1304.14 1542.34 532.657 505.887 321.372 -283.523 202.548 0.268789 0.511373 0.687334 1.91537 0.145896 0.122893 -0.10018 -0.0800535 0.0365258 0.0226829
0.3 0.522688 0.827879 976.802 303.031 1310.38 1547.95 534.098 507.944 322.944 -282.498 200.978 0.272972 0.512483 0.69619 1.92682 0.148047 0.124925 -0.0990976 -0.0790494 0.0356828 0.0219647
0.3 0.512171 0.83485 987.597 307.72 1316.67 1553.58 535.541 510.011 324.497 -281.436 199.382 0.277147 0.513601 0.705152 1.9383 0.150193 0.126953 -0.0979838 -0.0780168 0.0348398 0.0212487
0.3 0.501695 0.841871 998.513 312.464 1322.99 1559.23 536.985 512.088 326.032 -280.334 197.761 0.281314 0.514727 0.71422 1.94982 0.152335 0.128979 -0.0968378 -0.0769549 0.0339968 0.020535
0.3 0.491253 0.848945 1009.55 317.263 1329.36 1564.91 538.43 514.174 327.549 -279.192 196.113 0.285472 0.515862 0.723396 1.96136 0.154471 0.131001 -0.0956588 -0.0758632 0.0331539 0.0198236
0.3 0.480838 0.856073 1020.72 322.118 1335.78 1570.6 539.876 516.269 329.049 -278.007 194.437 0.289622 0.517005 0.732683 1.97293 0.156603 0.133019 -0.0944459 -0.0747409 0.0323112 0.0191149
0.3 0.470445 0.863258 1032.02 327.029 1342.23 1576.31 541.323 518.373 330.532 -276.777 192.732 0.293764 0.518156 0.74208 1.98452 0.15873 0.135034 -0.0931983 -0.0735873 0.0314687 0.018409
0.3 0.460067 0.870502 1043.46 331.997 1348.74 1582.03 542.77 520.487 331.999 -275.501 190.997 0.297898 0.519315 0.75159 1.99613 0.160853 0.137045 -0.0919152 -0.0724019 0.0306265 0.017706
0.3 0.449697 0.877805 1055.04 337.023 1355.28 1587.78 544.218 522.61 333.45 -274.177 189.232 0.302024 0.520483 0.761215 2.00777 0.16297 0.139053 -0.0905959 -0.071184 0.029785 0.0170064
0.3 0.439331 0.885171 1066.75 342.105 1361.88 1593.54 545.666 524.743 334.885 -272.802 187.434 0.306142 0.521658 0.770954 2.01943 0.165083 0.141058 -0.0892396 -0.069933 0.0289441 0.0163103
0.3 0.428963 0.892601 1078.62 347.247 1368.51 1599.33 547.115 526.885 336.304 -271.374 185.603 0.310252 0.522841 0.78081 2.0311 0.167192 0.14306 -0.0878457 -0.0686485 0.0281043 0.0156182
0.3 0.418587 0.900097 1090.64 352.446 1375.2 1605.13 548.563 529.036 337.709 -269.891 183.739 0.314354 0.524032 0.790783 2.0428 0.169296 0.145058 -0.0864135 -0.0673299 0.0272657 0.0149304
0.3 0.408198 0.907662 1102.81 357.705 1381.93 1610.95 550.012 531.196 339.1 -268.35 181.839 0.318449 0.52523 0.800875 2.05451 0.171396 0.147053 -0.0849424 -0.0659769 0.0264286 0.0142474
0.3 0.397792 0.915296 1115.15 363.023 1388.71 1616.79 551.46 533.366 340.476 -266.75 179.903 0.322536 0.526436 0.811085 2.06623 0.173492 0.149045 -0.0834318 -0.0645891 0.0255934 0.0135695
0.3 0.387363 0.923002 1127.64 368.401 1395.54 1622.64 552.908 535.544 341.839 -265.087 177.93 0.326617 0.527649 0.821415 2.07797 0.175583 0.151033 -0.0818812 -0.0631662 0.0247604 0.0128973
0.3 0.376907 0.930781 1140.31 373.839 1402.41 1628.51 554.356 537.732 343.188 -263.359 175.918 0.330689 0.528869 0.831866 2.08973 0.177671 0.153019 -0.0802902 -0.0617079 0.0239301 0.0122313
0.3 0.366421 0.938637 1153.15 379.338 1409.33 1634.4 555.803 539.928 344.525 -261.563 173.867 0.334755 0.530096 0.842437 2.10149 0.179754 0.155001 -0.0786584 -0.0602142 0.0231028 0.011572
0.3 0.355901 0.94657 1166.16 384.898 1416.31 1640.3 557.25 542.134 345.848 -259.695 171.775 0.338814 0.53133 0.853129 2.11327 0.181833 0.156981 -0.0769856 -0.058685 0.022279 0.0109201
0.3 0.345343 0.954583 1179.35 390.519 1423.33 1646.22 558.696 544.347 347.159 -257.753 169.642 0.342866 0.532571 0.863941 2.12506 0.183909 0.158957 -0.0752715 -0.0571204 0.0214592 0.0102762
0.3 0.334745 0.962676 1192.73 396.203 1430.4 1652.16 560.142 546.569 348.458 -255.734 167.466 0.346912 0.533819 0.874874 2.13686 0.185981 0.160931 -0.073516 -0.0555204 0.020644 0.00964106
0.3 0.324104 0.970854 1206.3 401.949 1437.52 1658.11 561.588 548.8 349.744 -253.633 165.246 0.350951 0.535073 0.885926 2.14867 0.188049 0.162902 -0.0717191 -0.0538855 0.0198339 0.00901532
0.3 0.313419 0.979115 1220.05 407.757 1444.69 1664.08 563.033 551.039 351.02 -251.448 162.981 0.354984 0.536333 0.897098 2.16049 0.190113 0.164871 -0.069881 -0.052216 0.0190295 0.00839979
0.3 0.302688 0.987464 1234.01 413.629 1451.91 1670.06 564.477 553.285 352.284 -249.173 160.67 0.359011 0.537599 0.908387 2.17232 0.192174 0.166837 -0.0680019 -0.0505125 0.0182314 0.00779529
0.3 0.29191 0.9959 1248.17 419.565 1459.18 1676.06 565.922 555.539 353.536 -246.806 158.312 0.363032 0.538871 0.919793 2.18416 0.194232 0.1688 -0.0660823 -0.0487758 0.0174403 0.0072027
0.3 0.281087 1.00443 1262.53 425.564 1466.5 1682.07 567.366 557.801 354.779 -244.342 155.905 0.367047 0.540149 0.931313 2.19601 0.196286 0.170761 -0.0641226 -0.0470068 0.0166569 0.00662292
0.3 0.270219 1.01304 1277.09 431.628 1473.87 1688.09 568.81 560.069 356.01 -241.776 153.449 0.371057 0.541433 0.942946 2.20788 0.198338 0.172719 -0.0621238 -0.0452066 0.0158819 0.00605691
0.3 0.259308 1.02175 1291.87 437.757 1481.3 1694.13 570.255 562.345 357.231 -239.104 150.942 0.375061 0.542722 0.954688 2.21977 0.200386 0.174675 -0.0600866 -0.0433767 0.0151161 0.0055057
0.3 0.248358 1.03056 1306.86 443.95 1488.78 1700.18 571.701 564.627 358.442 -236.321 148.383 0.37906 0.544016 0.966538 2.23167 0.202431 0.176629 -0.0580124 -0.0415187 0.0143602 0.00497037
0.3 0.237372 1.03945 1322.07 450.21 1496.31 1706.24 573.147 566.915 359.644 -233.42 145.771 0.383054 0.545316 0.97849 2.24359 0.204473 0.178581 -0.0559026 -0.0396344 0.0136151 0.00445203
0.3 0.226358 1.04844 1337.5 456.536 1503.9 1712.32 574.595 569.208 360.835 -230.398 143.104 0.387042 0.54662 0.990541 2.25554 0.206512 0.18053 -0.0537588 -0.037726 0.0128816 0.00395189
0.3 0.215321 1.05753 1353.14 462.928 1511.53 1718.41 576.045 571.507 362.018 -227.246 140.383 0.391027 0.547929 1.00269 2.26751 0.208549 0.182478 -0.0515831 -0.0357961 0.0121605 0.00347123
0.3 0.204273 1.06671 1369.01 469.387 1519.23 1724.51 577.498 573.811 363.191 -223.961 137.605 0.395006 0.549243 1.01492 2.27951 0.210582 0.184424 -0.0493778 -0.0338477 0.0114528 0.00301139
0.3 0.193223 1.07598 1385.1 475.914 1526.97 1730.62 578.954 576.119 364.355 -220.534 134.769 0.398981 0.550561 1.02723 2.29156 0.212614 0.186367 -0.0471457 -0.0318839 0.0107593 0.00257383
0.3 0.182186 1.08535 1401.4 482.508 1534.77 1736.74 580.414 578.431 365.51 -216.959 131.875 0.402951 0.551883 1.03962 2.30364 0.214642 0.188309 -0.0448897 -0.0299085 0.0100809 0.00216012
0.3 0.171177 1.0948 1417.93 489.171 1542.63 1742.87 581.879 580.747 366.656 -213.228 128.922 0.406918 0.55321 1.05208 2.31578 0.216669 0.190249 -0.0426134 -0.0279258 0.00941858 0.00177198
0.3 0.160216 1.10435 1434.67 495.902 1550.54 1749.01 583.35 583.064 367.794 -209.333 125.907 0.41088 0.554541 1.06459 2.32797 0.218693 0.192187 -0.0403208 -0.0259404 0.00877326 0.00141134
0.3 0.149326 1.11398 1451.62 502.702 1558.51 1755.17 584.828 585.384 368.924 -205.267 122.831 0.414838 0.555876 1.07716 2.34023 0.220714 0.194124 -0.0380164 -0.0239578 0.00814587 0.00108042
0.3 0.138532 1.12369 1468.77 509.573 1566.53 1761.33 586.315 587.704 370.046 -201.02 119.693 0.418792 0.557215 1.08975 2.35257 0.222733 0.196059 -0.0357051 -0.0219837 0.00753732 0.000781854
0.3 0.127867 1.13348 1486.13 516.513 1574.61 1767.5 587.811 590.025 371.16 -196.583 116.492 0.422743 0.558558 1.10238 2.365 0.22475 0.197992 -0.0333927 -0.0200249 0.00694855 0.000518973
0.3 0.117367 1.14334 1503.66 523.524 1582.74 1773.68 589.319 592.345 372.265 -191.946 113.227 0.426689 0.559905 1.11501 2.37754 0.226765 0.199924 -0.0310853 -0.0180886 0.00638045 0.000296368
0.3 0.10708 1.15326 1521.36 530.606 1590.93 1779.87 590.839 594.664 373.363 -187.1 109.897 0.430632 0.561255 1.12763 2.39019 0.228778 0.201854 -0.0287897 -0.0161829 0.0058339 0.000121378
0.3 0.0970772 1.16322 1539.21 537.76 1599.18 1786.07 592.375 596.98 374.454 -182.034 106.502 0.434571 0.562609 1.14024 2.40297 0.230788 0.203783 -0.0265137 -0.0143167 0.00530974 1.05185e-05
0.3 0.087474 1.1732 1557.15 544.985 1607.49 1792.28 593.928 599.293 375.537 -176.736 103.041 0.438506 0.563967 1.1528 2.4159 0.232797 0.20571 -0.0242654 -0.0124997 0.00480878 0
0.3 0.0781263 1.18323 1575.25 552.283 1615.85 1798.49 595.501 601.601 376.613 -171.195 99.5148 0.442437 0.565329 1.16531 2.42901 0.234803 0.207635 -0.0220538 -0.0107427 0.00433177 0
0.3 0.069061 1.19331 1593.48 559.655 1624.27 1804.72 597.095 603.903 377.681 -165.398 95.9226 0.446365 0.566694 1.17773 2.4423 0.236806 0.209558 -0.0198886 -0.00905741 0.00387939 0
0.3 0.0603313 1.20341 1611.81 567.1 1632.74 1810.95 598.714 606.198 378.742 -159.334 92.2645 0.450288 0.568064 1.19005 2.45581 0.238808 0.21148 -0.0177803 -0.00745651 0.00345226 0
0.3 0.0519951 1.21352 1630.24 574.621 1641.28 1817.19 600.36 608.485 379.796 -152.989 88.5409 0.454208 0.569438 1.20224 2.46956 0.240807 0.2134 -0.0157397 -0.00595392 0.00305091 0
0.3 0.0441146 1.22363 1648.72 582.216 1649.87 1823.45 602.037 610.761 380.843 -146.351 84.7522 0.458122 0.570816 1.21427 2.48357 0.242804 0.215319 -0.0137785 -0.00456482 0.00267577 0
0.3 0.0367558 1.23372 1667.22 589.888 1658.51 1829.71 603.748 613.027 381.883 -139.406 80.899 0.462033 0.572199 1.22612 2.49789 0.244798 0.217235 -0.0119085 -0.00330601 0.00232714 0
0.3 0.0299898 1.24378 1685.72 597.637 1667.22 1835.98 605.496 615.279 382.915 -132.14 76.9823 0.465938 0.573587 1.23776 2.51253 0.24679 0.219149 -0.0101416 -0.00219653 0.00200523 0
0.3 0.0238937 1.25377 1704.16 605.464 1675.98 1842.26 607.286 617.518 383.941 -124.537 73.0033 0.469839 0.57498 1.24914 2.52753 0.248778 0.22106 -0.00848984 -0.00125923 0.00171008 0
0.3 0.0185592 1.26369 1722.5 613.37 1684.79 1848.56 609.122 619.739 384.96 -116.578 68.9636 0.473733 0.576378 1.26023 2.54294 0.250764 0.222969 -0.00696403 -0.000525504 0.00144159 0
0.3 0.0141312 1.27347 1740.67 621.355 1693.67 1854.86 611.013 621.941 385.972 -108.231 64.8649 0.477622 0.577782 1.27097 2.55883 0.252746 0.224876 -0.00557264 -5.67403e-05 0.00119952 0
0.3 0.0109142 1.28306 1758.52 629.423 1702.59 1861.18 612.976 624.115 386.976 -99.4162 60.7102 0.481504 0.579193 1.2812 2.57535 0.254725 0.226779 -0.0043189 -0 0.000983465 0
0.3 0.00825302 1.29259 1776.3 637.57 1711.57 1867.51 614.973 626.28 387.974 -90.3316 56.5018 0.485379 0.580611 1.29123 2.59219 0.2567 0.228679 -0.0032398 -0 0.000792783 0
0.3 0.00602879 1.30207 1794.07 645.797 1720.6 1873.86 616.997 628.439 388.964 -81.0139 52.2406 0.489247 0.582037 1.30114 2.60928 0.258671 0.230576 -0.00233707 -0 0.000626588 0
0.3 0.00422144 1.31152 1811.81 654.104 1729.69 1880.22 619.046 630.592 389.948 -71.47 47.9274 0.493108 0.583469 1.31091 2.62663 0.260638 0.232469 -0.00160456 -0 0.000483834 0
0.3 0.00280347 1.32092 1829.54 662.492 1738.83 1886.6 621.12 632.742 390.924 -61.7087 43.5629 0.496961 0.58491 1.32056 2.64423 0.262601 0.234359 -0.0010328 -0 0.000363313 0
0.3 0.00173992 1.3303 1847.27 670.961 1748.02 1892.99 623.217 634.887 391.894 -51.7407 39.1479 0.500806 0.586357 1.33011 2.66205 0.26456 0.236246 -0.000608769 -0 0.000263655 0
0.3 0.000988602 1.33965 1865 679.511 1757.26 1899.39 625.335 637.031 392.857 -41.5781 34.6831 0.504643 0.587813 1.33957 2.6801 0.266515 0.238128 -0.000315875 -0 0.000183329 0
0.3 0.000500463 1.34897 1882.75 688.142 1766.55 1905.82 627.471 639.173 393.813 -31.2348 30.1688 0.508473 0.589276 1.34897 2.69834 0.268466 0.240007 -0.000133895 -0 0.000120645 0
0.3 0.000220268 1.3583 1900.55 696.854 1775.9 1912.25 629.622 641.315 394.763 -20.7262 25.6056 0.512295 0.590748 1.35831 2.71675 0.270412 0.241883 -3.91004e-05 -0 7.37502e-05 0
0.3 8.73901e-05 1.36763 1918.42 705.647 1785.3 1918.7 631.786 643.459 395.706 -10.0686 20.9935 0.516109 0.592227 1.36765 2.7353 0.272355 0.243754 -4.46939e-06 -0 4.06339e-05 0
0.3 3.67794e-05 1.37698 1936.4 714.522 1794.75 1925.17 633.958 645.607 396.642 0.720405 16.3326 0.519916 0.593713 1.37699 2.75398 0.274293 0.245622 5.75577e-10 0 1.91228e-05 0
0.3 8.63085e-16 1.38637 1954.51 723.479 1804.25 1931.65 636.136 647.759 397.572 11.6228 11.6228 0.523714 0.595208 1.38638 2.77273 0.276227 0.247487 6.88159e-06 0 6.88159e-06 0


==> data_ZLA/MIX_a20_B165_g30_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
380.29053 2.1373302 11473.982 0.27506015 2.5444731 5.9155302 0.029603115 12.439058 4443.5661
377.96698 2.1373221 11480.629 0.27489987 2.5444528 5.9217019 0.029704793 12.518265 4428.2264
375.64342 2.1372995 11487.301 0.27473729 2.5444107 5.9279566 0.029807672 12.598883 4412.7482
373.31987 2.1372623 11494 0.27457239 2.5443463 5.9342956 0.029911783 12.680949 4397.131
370.99632 2.13721 11500.724 0.27440514 2.5442594 5.9407204 0.030017154 12.764502 4381.3706
368.67277 2.1371425 11507.475 0.27423549 2.5441494 5.9472326 0.030123812 12.849579 4365.4645
366.34922 2.137059 11514.252 0.2740634 2.5440155 5.9538344 0.030231763 12.936217 4349.4087
364.02567 2.1369595 11521.054 0.27388882 2.5438574 5.960527 0.030341038 13.024457 4333.2
361.70211 2.1368437 11527.883 0.27371174 2.5436748 5.9673117 0.030451655 13.114331 4316.8346
359.37856 2.136711 11534.737 0.2735321 2.5434668 5.9741912 0.030563637 13.205888 4300.3129
357.05501 2.1365609 11541.618 0.27334984 2.5432329 5.9811673 0.030677014 13.299174 4283.6264
354.73146 2.1363932 11548.523 0.27316494 2.5429724 5.9882417 0.030791812 13.394231 4266.7744
352.40791 2.1362076 11555.456 0.27297735 2.5426853 5.9954157 0.030908042 13.4911 4249.7484
350.08435 2.1360036 11562.414 0.27278703 2.5423705 6.0026919 0.031025754 13.589837 4232.5521
347.7608 2.1357807 11569.397 0.27259391 2.5420274 6.0100725 0.031144945 13.690487 4215.1753
345.43725 2.1355383 11576.406 0.27239795 2.5416554 6.0175597 0.031265664 13.793105 4197.6161
343.1137 2.1352763 11583.441 0.27219912 2.5412539 6.0251553 0.031387924 13.897737 4179.8694
340.79015 2.1349939 11590.501 0.27199734 2.5408221 6.032862 0.031511764 14.004448 4161.929
338.4666 2.1346909 11597.586 0.27179259 2.5403597 6.0406813 0.031637208 14.113285 4143.7935
336.14304 2.1343664 11604.697 0.27158477 2.5398653 6.048617 0.031764289 14.224322 4125.4577
333.81949 2.1340204 11611.833 0.27137387 2.5393389 6.0566698 0.031893023 14.337598 4106.9138
331.49594 2.1336519 11618.993 0.2711598 2.5387789 6.0648441 0.032023471 14.453205 4088.1593
329.18856 2.1332635 11626.128 0.27094405 2.5381897 6.073083 0.032154715 14.570358 4069.3211
326.89724 2.132855 11633.238 0.27072661 2.5375707 6.0813873 0.032286761 14.689085 4050.3961
324.62187 2.1324263 11640.323 0.27050745 2.5369219 6.0897578 0.032419623 14.809419 4031.3823
322.36234 2.1319772 11647.381 0.2702866 2.536243 6.098195 0.032553293 14.931376 4012.2795
320.11854 2.1315079 11654.412 0.27006405 2.5355343 6.1066987 0.03268778 15.05498 3993.0846
317.89035 2.1310178 11661.417 0.26983978 2.534795 6.1152709 0.032823082 15.180263 3973.7949
315.67768 2.1305073 11668.395 0.26961381 2.5340258 6.1239106 0.032959206 15.307245 3954.4084
313.4804 2.1299759 11675.345 0.26938612 2.533226 6.1326193 0.033096146 15.435952 3934.9254
311.29842 2.1294241 11682.267 0.26915673 2.532396 6.1413965 0.033233921 15.566412 3915.3437
309.13163 2.1288512 11689.162 0.26892561 2.5315353 6.1502438 0.033372519 15.698652 3895.6582
306.97991 2.1282573 11696.028 0.26869275 2.5306438 6.1591616 0.03351196 15.832708 3875.8653
304.84318 2.1276423 11702.866 0.26845816 2.5297214 6.1681506 0.033652231 15.968603 3855.9697
302.72132 2.1270061 11709.675 0.26822185 2.5287682 6.1772108 0.033793336 16.106358 3835.9634
300.61422 2.1263488 11716.454 0.26798379 2.527784 6.1863432 0.033935291 16.246016 3815.8477
298.5218 2.1256698 11723.204 0.26774397 2.5267685 6.1955488 0.034078087 16.387603 3795.616
296.44394 2.1249693 11729.924 0.26750239 2.5257214 6.2048282 0.034221745 16.531159 3775.2679
294.38054 2.1242474 11736.615 0.26725909 2.5246434 6.2141808 0.034366243 16.676694 3754.8046
292.3315 2.1235036 11743.274 0.26701399 2.5235334 6.2236091 0.034511606 16.824265 3734.2196
290.29673 2.122738 11749.903 0.26676714 2.522392 6.2331126 0.034657826 16.973889 3713.5086
288.27611 2.1219505 11756.501 0.26651851 2.5212187 6.2426924 0.034804911 17.125608 3692.6728
286.26957 2.1211408 11763.068 0.26626808 2.5200134 6.2523493 0.03495287 17.279463 3671.7072
284.27699 2.120309 11769.604 0.26601587 2.5187761 6.2620838 0.035101704 17.43548 3650.6105
282.29828 2.1194547 11776.107 0.26576184 2.5175065 6.2718972 0.035251412 17.593704 3629.3811
280.33334 2.1185781 11782.579 0.26550601 2.5162045 6.2817897 0.035402001 17.754163 3608.0118
278.38208 2.117679 11789.018 0.26524837 2.5148703 6.2917619 0.035553462 17.916898 3586.504
276.4444 2.1167573 11795.425 0.26498891 2.5135035 6.301815 0.035705829 18.081955 3564.8512
274.52021 2.1158127 11801.799 0.26472761 2.5121038 6.31195 0.035859089 18.249374 3543.0561
272.60941 2.114845 11808.139 0.26446445 2.510671 6.3221681 0.036013237 18.419196 3521.1091
270.71191 2.1138546 11814.447 0.26419948 2.5092056 6.3324688 0.036168297 18.591453 3499.0117
268.82762 2.1128408 11820.72 0.26393263 2.5077068 6.3428541 0.036324261 18.766203 3476.7553
266.95644 2.1118037 11826.959 0.26366389 2.5061745 6.353325 0.036481136 18.943489 3454.3432
265.09829 2.110743 11833.164 0.26339329 2.5046088 6.3638822 0.036638941 19.123357 3431.7709
263.25307 2.1096592 11839.335 0.26312082 2.5030099 6.3745252 0.036797649 19.305831 3409.0293
261.4207 2.1085514 11845.471 0.26284644 2.5013769 6.3852572 0.036957295 19.490991 3386.1216
259.60108 2.1074198 11851.571 0.26257015 2.49971 6.3960782 0.037117877 19.678872 3363.04
257.79412 2.1062641 11857.636 0.26229194 2.4980089 6.4069895 0.037279392 19.869526 3339.7822
255.99975 2.1050841 11863.665 0.26201179 2.4962735 6.4179922 0.037441855 20.063013 3316.347
254.21786 2.1038801 11869.658 0.26172971 2.4945039 6.4290865 0.037605273 20.259372 3292.7287
252.44838 2.1026518 11875.615 0.26144569 2.4926998 6.4402738 0.037769627 20.458653 3268.9256
250.69121 2.1013987 11881.534 0.26115969 2.4908608 6.4515561 0.037934965 20.660938 3244.9283
248.94627 2.1001208 11887.418 0.2608717 2.4889867 6.4629342 0.03810126 20.866271 3220.7386
247.21348 2.0988181 11893.264 0.26058173 2.4870779 6.4744084 0.038268522 21.074698 3196.3506
245.49275 2.0974904 11899.073 0.26028976 2.4851336 6.4859809 0.038436774 21.2863 3171.7601
243.784 2.0961375 11904.844 0.25999576 2.4831539 6.4976524 0.038606005 21.501124 3146.9666
242.08714 2.0947593 11910.578 0.25969975 2.4811387 6.5094242 0.03877624 21.719244 3121.9609
240.40209 2.0933555 11916.273 0.25940167 2.4790877 6.5212978 0.038947465 21.940723 3096.7441
238.72877 2.091926 11921.929 0.25910155 2.4770006 6.5332744 0.039119703 22.165625 3071.3136
237.0671 2.0904708 11927.548 0.25879935 2.4748776 6.545355 0.039292945 22.394014 3045.6607
235.41699 2.0889897 11933.127 0.25849506 2.4727183 6.5575412 0.039467216 22.625971 3019.7855
233.77837 2.0874822 11938.667 0.25818866 2.4705222 6.5698351 0.039642518 22.861571 2993.6846
232.15115 2.0859485 11944.168 0.25788015 2.4682896 6.5822368 0.039818846 23.100869 2967.3533
230.53527 2.0843884 11949.629 0.2575695 2.4660203 6.5947485 0.039996224 23.343961 2940.7957
228.93062 2.0828014 11955.05 0.25725669 2.4637135 6.6073725 0.040174667 23.590935 2913.9987
227.33715 2.0811878 11960.432 0.25694173 2.4613699 6.6201083 0.040354154 23.841834 2886.9686
225.75477 2.0795471 11965.773 0.25662457 2.4589886 6.6329595 0.040534721 24.096779 2859.7012
224.1834 2.077879 11971.073 0.25630519 2.4565694 6.6459272 0.040716367 24.35585 2832.2005
222.62297 2.0761836 11976.333 0.25598358 2.4541125 6.6590125 0.040899097 24.619124 2804.4625
221.07341 2.0744606 11981.552 0.25565974 2.4516176 6.6722176 0.041082933 24.886699 2776.4895
219.53462 2.0727099 11986.73 0.25533364 2.4490843 6.685544 0.041267859 25.158656 2748.2875
218.00655 2.0709313 11991.866 0.25500526 2.4465126 6.6989932 0.041453916 25.435106 2719.861
216.48912 2.0691245 11996.961 0.25467458 2.4439023 6.7125674 0.041641101 25.716143 2691.2206
214.98224 2.0672894 12002.015 0.25434157 2.441253 6.7262686 0.04182941 26.001863 2662.3698
213.48586 2.0654256 12007.026 0.25400621 2.4385644 6.740099 0.042018883 26.292392 2633.3262
211.99989 2.0635333 12011.996 0.25366849 2.4358367 6.7540596 0.042209511 26.587815 2604.1069
210.52426 2.0616121 12016.923 0.25332841 2.4330696 6.7681525 0.042401295 26.888233 2574.7328
209.05891 2.0596616 12021.808 0.25298589 2.4302623 6.7823814 0.042594274 27.193804 2545.237
207.60375 2.057682 12026.651 0.25264097 2.4274155 6.796746 0.042788443 27.504603 2515.6522
206.15873 2.0556728 12031.451 0.25229358 2.4245283 6.8112502 0.042983828 27.820781 2486.018
204.72376 2.053634 12036.209 0.25194373 2.4216009 6.8258952 0.04318042 28.142436 2456.3912
203.29878 2.0515652 12040.924 0.25159137 2.4186327 6.8406842 0.043378255 28.469725 2426.8425
201.88372 2.0494663 12045.597 0.25123648 2.4156236 6.8556193 0.043577332 28.802774 2397.4451
200.4785 2.047337 12050.226 0.25087904 2.4125734 6.870703 0.043777669 29.14171 2368.2919
199.08307 2.0451773 12054.812 0.25051904 2.4094821 6.8859371 0.043979286 29.486684 2339.497
197.69736 2.0429869 12059.356 0.25015644 2.4063494 6.9013242 0.044182189 29.837831 2311.1898
196.32128 2.0407655 12063.857 0.24979122 2.4031748 6.9168676 0.044386404 30.195312 2283.502
194.95479 2.0385131 12068.314 0.24942336 2.3999586 6.9325689 0.044591948 30.55928 2256.5998
193.5978 2.0362293 12072.73 0.24905281 2.3967 6.948432 0.044798814 30.929893 2230.6308
192.25027 2.033914 12077.102 0.24867956 2.3933992 6.9644591 0.045007044 31.307318 2205.757
190.91211 2.0315671 12081.431 0.24830359 2.390056 6.9806525 0.045216645 31.691717 2182.1113
189.58326 2.0291881 12085.718 0.24792486 2.3866699 6.9970164 0.045427641 32.083289 2159.8092
188.26367 2.0267772 12089.963 0.24754335 2.3832411 7.0135522 0.04564004 32.482183 2138.9225
186.95326 2.0243338 12094.164 0.24715903 2.379769 7.0302648 0.045853891 32.888629 2119.4784
185.65197 2.0218579 12098.324 0.24677186 2.3762537 7.0471561 0.046069185 33.302789 2101.4608
184.35974 2.0193496 12102.443 0.24638184 2.3726951 7.0642291 0.046285939 33.724862 2084.8049
183.0765 2.0168082 12106.519 0.24598891 2.3690927 7.0814884 0.04650421 34.155085 2069.4291
181.8022 2.014234 12110.555 0.24559307 2.3654467 7.0989361 0.046723988 34.593633 2055.2145
180.53676 2.0116266 12114.55 0.24519427 2.3617567 7.1165766 0.046945317 35.040762 2042.0261
179.28013 2.0089857 12118.504 0.24479248 2.3580225 7.1344135 0.047168211 35.496686 2029.7564
178.03225 2.0063116 12122.418 0.2443877 2.3542444 7.1524497 0.0473927 35.961633 2018.2667
176.79306 2.0036039 12126.294 0.24397988 2.3504221 7.1706891 0.047618815 36.435853 2007.434
175.56249 2.0008624 12130.131 0.24356897 2.3465553 7.1891365 0.04784658 36.919615 1997.1637
174.34049 1.9980873 12133.93 0.243155 2.3426445 7.2077943 0.048076029 37.413148 1987.342
173.12699 1.9952781 12137.691 0.24273789 2.338689 7.2266689 0.048307204 37.916762 1977.8941
171.92194 1.9924355 12141.418 0.24231767 2.3346898 7.2457612 0.048540122 38.430684 1968.7248
170.72528 1.9895593 12145.11 0.24189431 2.3306468 7.2650757 0.048774817 38.955191 1959.7851
169.53694 1.9866494 12148.768 0.2414678 2.3265599 7.284617 0.049011302 39.490566 1950.9887
168.35688 1.9837055 12152.396 0.241038 2.3224287 7.3043937 0.0492497 40.037259 1942.2997
167.18503 1.9807263 12155.995 0.24060474 2.3182517 7.3244191 0.04949016 40.595827 1933.6519
166.02134 1.977715 12159.57 0.24016831 2.3140331 7.3446845 0.049732586 41.166213 1925.0182


==> data_ZLA/MIX_a20_B165_g35.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.35 1 0.628237 686.818 191.904 1137.91 1398.71 490.347 455.782 260.8 -289.108 260.8 0.13756 0.490678 0.508141 1.59193 0.0779726 0.059587 -0.106218 -0.0856657 0.0779726 0.059587
0.35 0.980325 0.634356 695.277 194.799 1142.64 1403.25 491.472 457.451 263.075 -288.421 259.283 0.1415 0.491438 0.514578 1.60043 0.0800303 0.0614699 -0.105463 -0.0849626 0.0766191 0.0583503
0.35 0.961048 0.640457 703.743 197.722 1147.38 1407.79 492.6 459.122 265.31 -287.727 257.769 0.145444 0.492195 0.521044 1.60896 0.082088 0.0633558 -0.104703 -0.0842554 0.0752852 0.0571329
0.35 0.942157 0.646543 712.221 200.674 1152.13 1412.33 493.73 460.793 267.509 -287.024 256.259 0.14939 0.492949 0.527542 1.61753 0.0841453 0.0652445 -0.103937 -0.0835435 0.0739701 0.0559341
0.35 0.923639 0.652616 720.712 203.654 1156.9 1416.87 494.863 462.465 269.67 -286.312 254.752 0.153337 0.493702 0.534072 1.62612 0.086202 0.0671354 -0.103166 -0.0828268 0.0726728 0.0547529
0.35 0.905481 0.658677 729.218 206.665 1161.68 1421.42 495.999 464.139 271.797 -285.592 253.248 0.157286 0.494455 0.540636 1.63475 0.0882577 0.069028 -0.102389 -0.0821047 0.0713925 0.0535886
0.35 0.887671 0.664728 737.742 209.706 1166.49 1425.98 497.139 465.815 273.89 -284.861 251.744 0.161234 0.495207 0.547237 1.64342 0.090312 0.0709221 -0.101606 -0.0813769 0.0701283 0.0524403
0.35 0.870196 0.670772 746.287 212.777 1171.3 1430.54 498.282 467.494 275.95 -284.121 250.24 0.165182 0.49596 0.553875 1.65212 0.0923648 0.0728172 -0.100815 -0.080643 0.0688793 0.0513075
0.35 0.853045 0.676809 754.855 215.88 1176.14 1435.11 499.428 469.174 277.977 -283.369 248.736 0.169129 0.496714 0.560552 1.66086 0.0944156 0.0747129 -0.100017 -0.0799025 0.0676449 0.0501892
0.35 0.836205 0.682843 763.448 219.015 1181 1439.69 500.577 470.858 279.973 -282.606 247.231 0.173073 0.497469 0.567271 1.66964 0.0964644 0.076609 -0.0992116 -0.0791551 0.0664243 0.0490849
0.35 0.819664 0.688874 772.07 222.183 1185.88 1444.28 501.73 472.545 281.939 -281.831 245.724 0.177016 0.498228 0.574031 1.67846 0.0985108 0.0785052 -0.0983975 -0.0784002 0.0652167 0.0479939
0.35 0.803411 0.694905 780.722 225.383 1190.78 1448.87 502.886 474.235 283.876 -281.043 244.214 0.180956 0.498988 0.580836 1.68731 0.100555 0.0804012 -0.0975747 -0.0776376 0.0640216 0.0469156
0.35 0.787436 0.700938 789.408 228.617 1195.7 1453.48 504.046 475.929 285.784 -280.242 242.7 0.184892 0.499752 0.587686 1.6962 0.102596 0.0822966 -0.0967426 -0.0768667 0.0628382 0.0458495
0.35 0.771726 0.706974 798.13 231.885 1200.64 1458.09 505.209 477.626 287.664 -279.427 241.181 0.188825 0.50052 0.594582 1.70513 0.104634 0.0841914 -0.0959007 -0.0760871 0.061666 0.044795
0.35 0.756271 0.713015 806.89 235.187 1205.61 1462.72 506.375 479.328 289.517 -278.597 239.657 0.192754 0.501292 0.601528 1.7141 0.106669 0.0860852 -0.0950485 -0.0752984 0.0605044 0.0437516
0.35 0.741061 0.719064 815.693 238.524 1210.6 1467.35 507.545 481.034 291.343 -277.751 238.127 0.196679 0.502068 0.608523 1.7231 0.108701 0.0879778 -0.0941856 -0.0745002 0.0593528 0.0427188
0.35 0.726086 0.725121 824.54 241.897 1215.62 1472 508.719 482.744 293.144 -276.889 236.59 0.200598 0.502849 0.615569 1.73215 0.110729 0.089869 -0.0933115 -0.073692 0.0582108 0.0416962
0.35 0.711335 0.731189 833.434 245.306 1220.66 1476.66 509.895 484.459 294.921 -276.01 235.045 0.204513 0.503635 0.622669 1.74123 0.112754 0.0917587 -0.0924256 -0.0728734 0.0570779 0.0406833
0.35 0.696799 0.73727 842.378 248.751 1225.72 1481.33 511.076 486.178 296.672 -275.113 233.491 0.208422 0.504426 0.629822 1.75036 0.114776 0.0936467 -0.0915275 -0.0720439 0.0559535 0.0396798
0.35 0.682468 0.743365 851.374 252.233 1230.82 1486.01 512.259 487.903 298.401 -274.198 231.928 0.212326 0.505223 0.63703 1.75952 0.116793 0.0955329 -0.0906167 -0.0712032 0.0548374 0.0386853
0.35 0.668333 0.749476 860.426 255.752 1235.94 1490.71 513.447 489.633 300.106 -273.262 230.355 0.216224 0.506026 0.644295 1.76872 0.118807 0.0974171 -0.0896927 -0.0703508 0.0537291 0.0376996
0.35 0.654385 0.755605 869.536 259.309 1241.09 1495.42 514.637 491.368 301.789 -272.307 228.771 0.220116 0.506834 0.651619 1.77796 0.120817 0.0992991 -0.088755 -0.0694863 0.0526281 0.0367222
0.35 0.640616 0.761754 878.707 262.905 1246.27 1500.14 515.831 493.108 303.45 -271.33 227.175 0.224002 0.507649 0.659001 1.78724 0.122823 0.101179 -0.0878031 -0.0686092 0.0515343 0.035753
0.35 0.627017 0.767924 887.942 266.539 1251.48 1504.88 517.028 494.854 305.09 -270.331 225.566 0.227882 0.50847 0.666443 1.79655 0.124825 0.103056 -0.0868365 -0.0677193 0.0504473 0.0347916
0.35 0.61358 0.774117 897.244 270.212 1256.72 1509.63 518.228 496.606 306.709 -269.308 223.944 0.231755 0.509298 0.673948 1.80591 0.126823 0.104932 -0.0858549 -0.066816 0.0493669 0.033838
0.35 0.600296 0.780335 906.615 273.925 1261.98 1514.39 519.431 498.363 308.308 -268.261 222.308 0.235621 0.510132 0.681514 1.8153 0.128817 0.106804 -0.0848576 -0.065899 0.0482926 0.0328918
0.35 0.587159 0.786579 916.058 277.678 1267.28 1519.17 520.638 500.126 309.888 -267.189 220.657 0.239481 0.510972 0.689145 1.82473 0.130807 0.108674 -0.0838444 -0.064968 0.0472245 0.0319531
0.35 0.57416 0.792851 925.576 281.471 1272.61 1523.96 521.847 501.895 311.448 -266.091 218.99 0.243334 0.51182 0.69684 1.83419 0.132793 0.110541 -0.0828146 -0.0640225 0.0461622 0.0310215
0.35 0.561293 0.799153 935.172 285.305 1277.98 1528.77 523.06 503.669 312.989 -264.965 217.306 0.24718 0.512675 0.704601 1.84369 0.134774 0.112406 -0.0817679 -0.0630623 0.0451056 0.0300971
0.35 0.548551 0.805486 944.849 289.18 1283.37 1533.59 524.276 505.45 314.513 -263.811 215.605 0.25102 0.513536 0.712429 1.85323 0.136752 0.114268 -0.0807039 -0.0620869 0.0440546 0.0291798
0.35 0.535927 0.811852 954.609 293.097 1288.79 1538.43 525.494 507.237 316.018 -262.627 213.885 0.254852 0.514404 0.720324 1.8628 0.138725 0.116127 -0.0796221 -0.0610961 0.043009 0.0282695
0.35 0.523415 0.818252 964.456 297.056 1294.25 1543.28 526.715 509.03 317.506 -261.412 212.147 0.258677 0.51528 0.728288 1.87241 0.140694 0.117983 -0.0785222 -0.0600896 0.0419688 0.0273663
0.35 0.511008 0.824688 974.391 301.057 1299.75 1548.14 527.94 510.829 318.978 -260.165 210.389 0.262495 0.516162 0.736321 1.88205 0.142659 0.119837 -0.0774038 -0.0590671 0.0409339 0.0264701
0.35 0.498701 0.831162 984.419 305.101 1305.27 1553.02 529.167 512.635 320.432 -258.884 208.61 0.266306 0.517052 0.744423 1.89173 0.144619 0.121687 -0.0762665 -0.0580284 0.0399043 0.0255811
0.35 0.486488 0.837675 994.541 309.188 1310.83 1557.91 530.396 514.446 321.871 -257.569 206.809 0.270111 0.517948 0.752597 1.90144 0.146576 0.123535 -0.0751101 -0.0569731 0.03888 0.0246992
0.35 0.474364 0.844228 1004.76 313.318 1316.43 1562.82 531.629 516.264 323.294 -256.218 204.987 0.273908 0.518852 0.760841 1.91119 0.148528 0.125379 -0.0739341 -0.0559012 0.0378611 0.0238247
0.35 0.462324 0.850823 1015.08 317.493 1322.06 1567.75 532.864 518.088 324.701 -254.829 203.141 0.277698 0.519762 0.769157 1.92097 0.150477 0.127221 -0.0727384 -0.0548125 0.0368476 0.0229576
0.35 0.450362 0.857462 1025.5 321.711 1327.72 1572.68 534.101 519.918 326.093 -253.401 201.271 0.281481 0.52068 0.777545 1.93078 0.152421 0.12906 -0.0715226 -0.0537068 0.0358395 0.0220981
0.35 0.438476 0.864145 1036.03 325.975 1333.42 1577.63 535.341 521.754 327.471 -251.933 199.377 0.285257 0.521604 0.786005 1.94062 0.154361 0.130896 -0.0702866 -0.052584 0.034837 0.0212464
0.35 0.42666 0.870874 1046.67 330.283 1339.16 1582.6 536.584 523.597 328.835 -250.423 197.457 0.289026 0.522536 0.794538 1.9505 0.156297 0.132729 -0.0690301 -0.0514441 0.0338403 0.0204027
0.35 0.414911 0.877651 1057.41 334.636 1344.93 1587.58 537.829 525.446 330.184 -248.869 195.511 0.292788 0.523474 0.803144 1.96041 0.158229 0.134559 -0.0677531 -0.0502871 0.0328495 0.0195674
0.35 0.403225 0.884477 1068.28 339.036 1350.74 1592.58 539.077 527.3 331.52 -247.27 193.538 0.296544 0.524419 0.811823 1.97035 0.160157 0.136386 -0.0664553 -0.049113 0.0318648 0.0187406
0.35 0.391599 0.891352 1079.25 343.481 1356.59 1597.58 540.328 529.161 332.842 -245.624 191.536 0.300292 0.525371 0.820574 1.98032 0.162082 0.138211 -0.0651369 -0.0479218 0.0308865 0.0179227
0.35 0.380031 0.898279 1090.35 347.972 1362.47 1602.61 541.581 531.028 334.152 -243.929 189.506 0.304034 0.52633 0.829398 1.99033 0.164002 0.140032 -0.0637976 -0.0467138 0.0299147 0.0171141
0.35 0.368518 0.905258 1101.57 352.511 1368.4 1607.64 542.836 532.9 335.448 -242.183 187.446 0.30777 0.527295 0.838295 2.00037 0.165919 0.141851 -0.0624376 -0.045489 0.0289499 0.0163151
0.35 0.357058 0.912291 1112.91 357.096 1374.36 1612.69 544.094 534.778 336.733 -240.384 185.356 0.311498 0.528267 0.847264 2.01044 0.167832 0.143667 -0.061057 -0.0442478 0.0279922 0.0155261
0.35 0.345651 0.919379 1124.37 361.729 1380.35 1617.76 545.355 536.662 338.005 -238.531 183.235 0.315221 0.529246 0.856304 2.02055 0.169741 0.14548 -0.0596559 -0.0429905 0.027042 0.0147476
0.35 0.334294 0.926522 1135.97 366.409 1386.39 1622.84 546.619 538.552 339.265 -236.622 181.081 0.318936 0.53023 0.865415 2.03068 0.171646 0.14729 -0.0582346 -0.0417174 0.0260998 0.01398
0.35 0.322987 0.933721 1147.69 371.138 1392.46 1627.93 547.885 540.447 340.513 -234.653 178.895 0.322646 0.531222 0.874595 2.04086 0.173548 0.149098 -0.0567932 -0.0404291 0.0251658 0.0132239
0.35 0.311731 0.940978 1159.55 375.915 1398.58 1633.03 549.155 542.347 341.75 -232.624 176.675 0.326349 0.532219 0.883845 2.05106 0.175446 0.150903 -0.0553323 -0.0391261 0.0242405 0.0124797
0.35 0.300525 0.948293 1171.54 380.741 1404.73 1638.15 550.428 544.253 342.976 -230.531 174.421 0.330046 0.533222 0.893162 2.06131 0.177341 0.152705 -0.0538523 -0.0378091 0.0233243 0.0117481
0.35 0.289371 0.955667 1183.67 385.616 1410.92 1643.28 551.703 546.163 344.191 -228.372 172.131 0.333737 0.534232 0.902545 2.07159 0.179232 0.154505 -0.0523536 -0.0364787 0.0224177 0.0110296
0.35 0.278272 0.9631 1195.94 390.54 1417.16 1648.42 552.983 548.079 345.395 -226.145 169.805 0.337422 0.535248 0.911993 2.08191 0.18112 0.156302 -0.0508369 -0.0351359 0.0215212 0.0103248
0.35 0.267228 0.970593 1208.34 395.514 1423.43 1653.57 554.265 549.999 346.589 -223.848 167.443 0.341102 0.536269 0.921504 2.09226 0.183005 0.158096 -0.049303 -0.0337817 0.0206354 0.00963433
0.35 0.256244 0.978145 1220.89 400.538 1429.74 1658.74 555.552 551.923 347.773 -221.476 165.042 0.344775 0.537296 0.931076 2.10266 0.184886 0.159889 -0.0477527 -0.032417 0.0197606 0.00895898
0.35 0.245323 0.985758 1233.57 405.612 1436.1 1663.92 556.843 553.852 348.946 -219.029 162.604 0.348442 0.538329 0.940706 2.1131 0.186764 0.161678 -0.046187 -0.0310432 0.0188975 0.00829939
0.35 0.23447 0.993431 1246.4 410.737 1442.49 1669.11 558.138 555.785 350.11 -216.502 160.126 0.352104 0.539368 0.950391 2.12359 0.188639 0.163465 -0.0446069 -0.0296615 0.0180467 0.00765633
0.35 0.22369 1.00116 1259.37 415.914 1448.93 1674.31 559.438 557.721 351.264 -213.893 157.608 0.355761 0.540412 0.96013 2.13412 0.190511 0.16525 -0.0430136 -0.0282736 0.0172088 0.00703056
0.35 0.212991 1.00896 1272.48 421.142 1455.4 1679.53 560.743 559.662 352.409 -211.199 155.05 0.359412 0.541462 0.969919 2.14471 0.192379 0.167032 -0.0414086 -0.0268809 0.0163843 0.0064229
0.35 0.20238 1.01681 1285.74 426.421 1461.92 1684.76 562.053 561.605 353.544 -208.416 152.45 0.363057 0.542517 0.979754 2.15534 0.194245 0.168812 -0.0397933 -0.0254853 0.0155739 0.00583417
0.35 0.191865 1.02472 1299.13 431.753 1468.48 1689.99 563.369 563.551 354.671 -205.542 149.809 0.366697 0.543578 0.989631 2.16604 0.196108 0.17059 -0.0381693 -0.0240889 0.0147782 0.00526527
0.35 0.181457 1.03269 1312.67 437.137 1475.08 1695.24 564.691 565.501 355.788 -202.572 147.124 0.370332 0.544643 0.999547 2.17679 0.197967 0.172365 -0.0365386 -0.0226938 0.0139979 0.0047171
0.35 0.171165 1.04071 1326.34 442.574 1481.73 1700.5 566.021 567.452 356.897 -199.503 144.396 0.373962 0.545714 1.0095 2.18761 0.199824 0.174139 -0.0349031 -0.0213024 0.0132337 0.00419063
0.35 0.161003 1.04878 1340.15 448.064 1488.42 1705.77 567.357 569.405 357.997 -196.332 141.625 0.377587 0.54679 1.01948 2.1985 0.201677 0.175909 -0.0332649 -0.0199172 0.0124862 0.00368686
0.35 0.150984 1.05691 1354.09 453.607 1495.15 1711.05 568.702 571.36 359.089 -193.054 138.809 0.381206 0.547871 1.02948 2.20946 0.203528 0.177678 -0.0316266 -0.0185411 0.011756 0.00320685
0.35 0.141122 1.06509 1368.15 459.205 1501.92 1716.34 570.055 573.317 360.173 -189.666 135.947 0.384821 0.548957 1.0395 2.2205 0.205376 0.179445 -0.0299906 -0.017177 0.0110439 0.00275173
0.35 0.131435 1.07331 1382.35 464.856 1508.73 1721.65 571.418 575.274 361.248 -186.164 133.04 0.388431 0.550048 1.04953 2.23162 0.207222 0.181209 -0.0283597 -0.0158284 0.0103505 0.0023227
0.35 0.12194 1.08158 1396.66 470.562 1515.59 1726.96 572.791 577.231 362.316 -182.543 130.087 0.392035 0.551144 1.05957 2.24284 0.209064 0.182971 -0.0267369 -0.0144986 0.00967645 0.00192108
0.35 0.112657 1.08989 1411.09 476.324 1522.49 1732.28 574.175 579.189 363.375 -178.8 127.088 0.395635 0.552245 1.0696 2.25415 0.210904 0.184731 -0.0251255 -0.0131914 0.00902242 0.00154834
0.35 0.103607 1.09823 1425.62 482.14 1529.44 1737.61 575.571 581.146 364.427 -174.929 124.042 0.39923 0.553351 1.07963 2.26557 0.212741 0.186489 -0.0235288 -0.0119109 0.00838905 0.00120615
0.35 0.0948148 1.10661 1440.25 488.012 1536.42 1742.96 576.979 583.102 365.472 -170.927 120.948 0.402819 0.554462 1.08963 2.27711 0.214575 0.188244 -0.0219505 -0.0106615 0.00777694 0.000896483
0.35 0.0863056 1.115 1454.97 493.94 1543.46 1748.31 578.402 585.057 366.508 -166.788 117.808 0.406404 0.555578 1.09962 2.28876 0.216406 0.189998 -0.0203944 -0.00944763 0.00718667 0.000621815
0.35 0.0781088 1.12342 1469.76 499.925 1550.53 1753.67 579.839 587.01 367.538 -162.509 114.619 0.409984 0.556698 1.10956 2.30054 0.218235 0.191749 -0.0188646 -0.00827434 0.0066188 0.00038548
0.35 0.070259 1.13185 1484.62 505.966 1557.65 1759.04 581.292 588.96 368.56 -158.085 111.383 0.413559 0.557824 1.11946 2.31247 0.220061 0.193498 -0.0173652 -0.00714681 0.00607387 0.000192522
0.35 0.0628015 1.14028 1499.53 512.065 1564.81 1764.43 582.763 590.907 369.575 -153.51 108.099 0.417129 0.558955 1.12931 2.32454 0.221884 0.195245 -0.0159008 -0.00607062 0.00555233 5.23934e-05
0.35 0.0558405 1.14869 1514.45 518.22 1572.02 1769.82 584.251 592.85 370.583 -148.78 104.768 0.420694 0.56009 1.13909 2.33677 0.223704 0.19699 -0.0144759 -0.00505167 0.00505464 0
0.35 0.0493211 1.15709 1529.39 524.434 1579.27 1775.23 585.76 594.79 371.584 -143.89 101.389 0.424254 0.561231 1.1488 2.34918 0.225522 0.198732 -0.0130951 -0.00409633 0.00458117 0
0.35 0.0431515 1.16549 1544.37 530.706 1586.56 1780.64 587.289 596.724 372.578 -138.836 97.9627 0.427808 0.562378 1.15842 2.36176 0.227336 0.200472 -0.0117631 -0.00321144 0.00413223 0
0.35 0.0373606 1.17388 1559.39 537.036 1593.9 1786.06 588.841 598.654 373.565 -133.613 94.4894 0.431357 0.563529 1.16794 2.37455 0.229148 0.202209 -0.0104847 -0.00240454 0.00370809 0
0.35 0.0319785 1.18226 1574.42 543.426 1601.28 1791.5 590.417 600.577 374.545 -128.215 90.9695 0.434901 0.564686 1.17735 2.38754 0.230957 0.203944 -0.0092645 -0.00168419 0.00330893 0
0.35 0.0270384 1.19062 1589.45 549.875 1608.7 1796.95 592.019 602.493 375.518 -122.636 87.4036 0.438439 0.565849 1.18663 2.40076 0.232762 0.205677 -0.00810705 -0.00106067 0.00293485 0
0.35 0.0225791 1.19894 1604.47 556.384 1616.17 1802.4 593.648 604.402 376.485 -116.87 83.7923 0.441971 0.567017 1.19576 2.41422 0.234565 0.207406 -0.00701645 -0.000547781 0.00258587 0
0.35 0.0186565 1.20721 1619.44 562.953 1623.68 1807.87 595.308 606.302 377.445 -110.906 80.1363 0.445497 0.568192 1.20473 2.42795 0.236364 0.209133 -0.0059961 -0.000168392 0.00226194 0
0.35 0.0154353 1.21541 1634.29 569.585 1631.23 1813.36 597.008 608.189 378.399 -104.706 76.437 0.449017 0.569373 1.21345 2.44203 0.238159 0.210857 -0.0050457 -0 0.00196291 0
0.35 0.0128372 1.22352 1649.06 576.278 1638.83 1818.85 598.745 610.065 379.346 -98.2938 72.6957 0.45253 0.57056 1.22195 2.45643 0.239952 0.212579 -0.00417427 -0 0.00168855 0
0.35 0.0105207 1.23163 1663.84 583.032 1646.46 1824.36 600.498 611.939 380.286 -91.7524 68.9131 0.456037 0.571754 1.2304 2.47099 0.24174 0.214297 -0.0033951 -0 0.00143843 0
0.35 0.00847886 1.23973 1678.66 589.847 1654.14 1829.88 602.267 613.812 381.22 -85.0836 65.0894 0.459537 0.572954 1.23879 2.48571 0.243525 0.216012 -0.00270728 -0 0.00121202 0
0.35 0.00670296 1.24782 1693.49 596.724 1661.86 1835.41 604.052 615.684 382.147 -78.2894 61.225 0.463031 0.574161 1.24713 2.50059 0.245307 0.217724 -0.00210912 -0 0.0010087 0
0.35 0.00518187 1.2559 1708.36 603.662 1669.62 1840.95 605.853 617.555 383.068 -71.3722 57.32 0.466517 0.575376 1.25541 2.51562 0.247085 0.219432 -0.00159799 -0 0.000827727 0
0.35 0.00390232 1.26397 1723.25 610.662 1677.42 1846.51 607.669 619.425 383.983 -64.3348 53.3747 0.469997 0.576596 1.26365 2.53081 0.248859 0.221138 -0.00117035 -0 0.000668294 0
0.35 0.00284885 1.27203 1738.16 617.724 1685.27 1852.08 609.499 621.295 384.891 -57.1807 49.3894 0.47347 0.577824 1.27184 2.54614 0.25063 0.22284 -0.000821704 -0 0.000529481 0
0.35 0.00200382 1.28009 1753.12 624.849 1693.15 1857.67 611.342 623.165 385.794 -49.9133 45.3641 0.476936 0.579058 1.27999 2.56162 0.252397 0.22454 -0.000546514 -0 0.000410275 0
0.35 0.00134752 1.28814 1768.11 632.035 1701.08 1863.27 613.198 625.035 386.69 -42.5369 41.2991 0.480396 0.5803 1.28811 2.57723 0.25416 0.226236 -0.000338239 -0 0.000309559 0
0.35 0.000858249 1.29619 1783.14 639.285 1709.05 1868.88 615.066 626.906 387.58 -35.0559 37.1946 0.483848 0.581548 1.2962 2.59297 0.25592 0.227928 -0.000189307 -0 0.000226118 0
0.35 0.000512437 1.30425 1798.23 646.596 1717.06 1874.5 616.944 628.779 388.465 -27.4752 33.0504 0.487294 0.582803 1.30428 2.60884 0.257676 0.229618 -9.11207e-05 -0 0.000158634 0
0.35 0.0002848 1.31232 1813.37 653.971 1725.1 1880.14 618.832 630.653 389.343 -19.7999 28.8668 0.490733 0.584064 1.31235 2.62481 0.259428 0.231305 -3.40857e-05 -0 0.000105685 0
0.35 0.000148502 1.3204 1828.59 661.408 1733.19 1885.79 620.727 632.531 390.216 -12.0354 24.6436 0.494165 0.585332 1.32043 2.64088 0.261177 0.232988 -7.64225e-06 -0 6.57436e-05 0
0.35 7.53479e-05 1.3285 1843.89 668.909 1741.32 1891.45 622.629 634.411 391.084 -4.18739 20.3808 0.497591 0.586607 1.32852 2.65704 0.262922 0.234669 -3.15555e-07 -0 3.71769e-05 0
0.35 3.59645e-05 1.33663 1859.29 676.472 1749.5 1897.13 624.536 636.295 391.945 3.73819 16.0781 0.50101 0.587889 1.33664 2.67328 0.264664 0.236346 2.23211e-07 0 1.82418e-05 0
0.35 -1.92437e-16 1.34479 1874.8 684.099 1757.71 1902.82 626.448 638.184 392.802 11.7354 11.7354 0.504423 0.589177 1.3448 2.68958 0.266403 0.23802 7.08388e-06 0 7.08388e-06 0


==> data_ZLA/MIX_a20_B165_g35_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
370 2.1469215 11523.911 0.2750974 2.5580696 5.9288533 0.029984302 12.59152 4391.467
368.16505 2.1469262 11529.171 0.2749725 2.5580717 5.9337189 0.030065472 12.654354 4376.3184
366.33009 2.1469204 11534.445 0.27484604 2.5580583 5.9386394 0.030147437 12.718118 4361.0447
364.49514 2.1469042 11539.733 0.27471801 2.558029 5.9436155 0.030230209 12.782829 4345.6422
362.66019 2.1468772 11545.036 0.27458837 2.5579836 5.9486481 0.030313793 12.848506 4330.1071
360.82523 2.1468394 11550.354 0.27445711 2.5579217 5.9537381 0.03039822 12.915177 4314.4416
358.99028 2.1467904 11555.687 0.2743242 2.5578432 5.9588864 0.030483484 12.982854 4298.6381
357.15533 2.1467303 11561.034 0.27418964 2.5577478 5.9640933 0.030569601 13.051555 4282.6942
355.32037 2.1466585 11566.395 0.27405338 2.557635 5.9693608 0.030656583 13.121308 4266.6121
353.48542 2.1465751 11571.772 0.27391541 2.5575046 5.9746891 0.030744433 13.19213 4250.3847
351.65047 2.1464795 11577.162 0.27377568 2.557356 5.9800801 0.030833196 13.264059 4234.01
349.81551 2.1463716 11582.566 0.27363419 2.557189 5.9855343 0.030922847 13.3371 4217.4857
347.98056 2.1462514 11587.986 0.27349089 2.5570034 5.9910527 0.031013419 13.411287 4200.8073
346.14561 2.1461181 11593.418 0.27334577 2.5567983 5.9966373 0.031104933 13.486651 4183.9741
344.31065 2.1459722 11598.866 0.2731988 2.5565742 6.0022877 0.031197389 13.563205 4166.9828
342.4757 2.1458128 11604.327 0.27304995 2.5563301 6.0080061 0.031290799 13.64098 4149.8283
340.64075 2.1456398 11609.802 0.27289918 2.5560655 6.0137938 0.031385195 13.720013 4132.5055
338.80579 2.1454529 11615.291 0.27274647 2.5557802 6.0196517 0.031480573 13.800321 4115.0165
336.97084 2.1452522 11620.794 0.27259181 2.5554743 6.0255802 0.031576959 13.881931 4097.3532
335.13589 2.1450368 11626.31 0.27243512 2.5551465 6.0315824 0.031674365 13.964887 4079.5103
333.30093 2.1448069 11631.84 0.27227641 2.554797 6.037658 0.031772805 14.049205 4061.4919
331.46598 2.1445618 11637.383 0.27211562 2.554425 6.0438094 0.0318723 14.134929 4043.2856
329.64113 2.1443029 11642.909 0.27195362 2.5540322 6.0500033 0.031972312 14.221607 4024.9935
327.82633 2.1440301 11648.417 0.27179045 2.5536191 6.0562393 0.032072839 14.30924 4006.614
326.02151 2.1437434 11653.908 0.27162605 2.5531852 6.0625182 0.032173875 14.397848 3988.1433
324.22664 2.1434424 11659.381 0.27146044 2.5527302 6.0688408 0.032275439 14.48745 3969.5812
322.44164 2.1431274 11664.836 0.27129362 2.5522544 6.0752067 0.03237752 14.57805 3950.9241
320.66647 2.1427983 11670.273 0.27112558 2.5517577 6.0816164 0.032480136 14.669667 3932.1763
318.90108 2.1424547 11675.692 0.2709563 2.5512397 6.0880708 0.032583264 14.762309 3913.3274
317.1454 2.1420967 11681.092 0.27078579 2.5507003 6.0945701 0.03268693 14.855999 3894.3825
315.39939 2.1417244 11686.473 0.27061407 2.5501399 6.1011136 0.032791124 14.950737 3875.3371
313.66299 2.1413376 11691.836 0.27044109 2.5495581 6.1077028 0.032895854 15.046551 3856.1881
311.93615 2.1409362 11697.179 0.27026687 2.5489547 6.1143377 0.033001124 15.143452 3836.9358
310.21882 2.1405202 11702.504 0.2700914 2.5483297 6.1210188 0.033106928 15.24145 3817.5788
308.51094 2.1400893 11707.809 0.26991468 2.5476829 6.1277464 0.03321327 15.340563 3798.1148
306.81247 2.1396437 11713.095 0.26973669 2.5470145 6.1345208 0.033320166 15.44081 3778.5389
305.12334 2.139183 11718.361 0.26955743 2.5463239 6.1413431 0.0334276 15.542205 3758.8533
303.44352 2.1387073 11723.606 0.26937689 2.5456113 6.1482131 0.033535593 15.644768 3739.0537
301.77294 2.1382167 11728.833 0.2691951 2.5448769 6.1551307 0.03364413 15.748503 3719.1361
300.11156 2.1377108 11734.039 0.269012 2.5441201 6.1620972 0.033753228 15.85344 3699.1026
298.45933 2.1371897 11739.225 0.26882761 2.5433409 6.1691132 0.033862883 15.959596 3678.9498
296.8162 2.1366533 11744.391 0.26864193 2.5425394 6.1761782 0.033973104 16.066982 3658.6717
295.1821 2.1361014 11749.535 0.26845494 2.5417153 6.1832933 0.034083886 16.175617 3638.2708
293.55701 2.1355341 11754.659 0.26826665 2.5408686 6.1904588 0.034195234 16.28552 3617.744
291.94086 2.1349511 11759.762 0.26807704 2.5399991 6.1976753 0.034307156 16.396712 3597.0881
290.33361 2.1343524 11764.844 0.26788609 2.5391067 6.2049434 0.034419643 16.509211 3576.2997
288.73521 2.1337381 11769.906 0.26769383 2.5381916 6.2122627 0.034532717 16.623035 3555.3789
287.14561 2.1331077 11774.945 0.26750021 2.5372531 6.2196354 0.034646373 16.738214 3534.3223
285.56476 2.1324616 11779.963 0.26730527 2.5362917 6.22706 0.034760605 16.854746 3513.1279
283.99261 2.1317994 11784.96 0.26710895 2.5353069 6.2345385 0.034875433 16.972677 3491.795
282.42912 2.1311209 11789.935 0.26691127 2.5342985 6.2420712 0.034990849 17.092016 3470.3161
280.87424 2.1304261 11794.887 0.26671221 2.5332665 6.2496587 0.035106863 17.21279 3448.6909
279.32792 2.1297151 11799.818 0.26651179 2.5322111 6.2573006 0.035223471 17.335011 3426.9234
277.79011 2.1289878 11804.728 0.26630997 2.5311319 6.2649984 0.035340683 17.45871 3405.0006
276.26076 2.1282437 11809.614 0.26610675 2.5300287 6.2727526 0.035458507 17.583912 3382.928
274.73984 2.1274832 11814.478 0.26590214 2.5289016 6.2805634 0.035576932 17.710632 3360.6993
273.22728 2.1267059 11819.319 0.26569611 2.5277503 6.2884318 0.035695975 17.838903 3338.3123
271.72306 2.1259117 11824.138 0.26548865 2.5265747 6.2963583 0.035815638 17.96875 3315.7672
270.22712 2.1251006 11828.934 0.26527976 2.5253747 6.3043435 0.035935929 18.100196 3293.0586
268.73941 2.1242724 11833.706 0.26506943 2.5241501 6.3123883 0.036056847 18.233267 3270.1897
267.25989 2.123427 11838.456 0.26485764 2.5229009 6.320493 0.036178399 18.367994 3247.1513
265.78852 2.1225645 11843.182 0.2646444 2.521627 6.3286582 0.036300581 18.504391 3223.9469
264.32525 2.1216845 11847.885 0.26442968 2.5203281 6.3368852 0.036423413 18.642504 3200.5701
262.87004 2.1207872 11852.565 0.26421349 2.5190043 6.3451739 0.03654688 18.782345 3177.0243
261.42283 2.1198722 11857.221 0.2639958 2.5176552 6.3535256 0.036671011 18.923957 3153.3071
259.9836 2.1189396 11861.852 0.26377661 2.5162808 6.3619408 0.036795796 19.067363 3129.4135
258.55229 2.117989 11866.46 0.2635559 2.5148809 6.3704206 0.036921238 19.212595 3105.3464
257.12885 2.1170205 11871.044 0.26333365 2.5134553 6.3789656 0.037047355 19.359693 3081.1037
255.71326 2.1160341 11875.604 0.2631099 2.5120042 6.3875759 0.037174138 19.508669 3056.6865
254.30546 2.1150295 11880.139 0.26288459 2.5105272 6.3962532 0.037301606 19.659572 3032.0956
252.9054 2.1140065 11884.65 0.26265771 2.509024 6.4049981 0.037429754 19.812434 3007.3312
251.51306 2.1129652 11889.137 0.26242925 2.5074947 6.4138116 0.037558593 19.96729 2982.3958
250.12838 2.1119055 11893.599 0.26219923 2.5059393 6.4226936 0.037688126 20.124164 2957.2929
248.75132 2.110827 11898.036 0.2619676 2.5043573 6.4316461 0.037818369 20.283111 2932.0258
247.38185 2.1097299 11902.449 0.26173437 2.5027488 6.4406693 0.037949315 20.444151 2906.6032
246.01992 2.1086138 11906.837 0.26149951 2.5011135 6.4497645 0.038080979 20.607335 2881.0279
244.66548 2.1074787 11911.199 0.261263 2.4994512 6.4589329 0.038213367 20.772701 2855.3101
243.3185 2.1063243 11915.537 0.26102485 2.4977618 6.4681749 0.038346491 20.940289 2829.4627
241.97893 2.1051509 11919.85 0.26078504 2.4960454 6.4774915 0.038480324 21.110121 2803.4996
240.64674 2.1039578 11924.137 0.26054354 2.4943013 6.4868845 0.038614932 21.282279 2777.4329
239.32189 2.1027454 11928.399 0.26030037 2.49253 6.4963536 0.038750276 21.456764 2751.2893
238.00433 2.1015134 11932.636 0.26005548 2.4907309 6.5059007 0.038886387 21.63365 2725.0869
236.69402 2.1002616 11936.847 0.25980887 2.4889042 6.5155264 0.039023254 21.812963 2698.866
235.39093 2.0989898 11941.033 0.25956053 2.4870493 6.5252324 0.039160898 21.994761 2672.6475
234.09501 2.097698 11945.194 0.25931044 2.4851664 6.5350194 0.039299329 22.179092 2646.4866
232.80622 2.0963858 11949.328 0.25905857 2.4832549 6.5448893 0.039438559 22.366013 2620.4246
231.52453 2.0950536 11953.438 0.25880493 2.4813153 6.5548417 0.039578585 22.555557 2594.5196
230.2499 2.0937009 11957.522 0.25854949 2.4793471 6.5648789 0.03971941 22.747777 2568.8355
228.98228 2.0923273 11961.58 0.25829221 2.4773497 6.5750028 0.039861066 22.942749 2543.4489
227.72164 2.0909332 11965.612 0.25803312 2.4753235 6.5852132 0.040003538 23.140499 2518.4434
226.46794 2.0895183 11969.62 0.25777219 2.4732685 6.5955116 0.040146867 23.341103 2493.9117
225.22115 2.0880821 11973.601 0.25750936 2.4711839 6.6059004 0.040291036 23.54462 2469.9519
223.98122 2.086625 11977.557 0.25724468 2.4690701 6.6163797 0.040436058 23.751088 2446.6626
222.74811 2.0851466 11981.487 0.25697808 2.4669266 6.6269516 0.040581952 23.96059 2424.1463
221.5218 2.0836466 11985.393 0.25670956 2.4647534 6.6376176 0.04072874 24.173191 2402.5024
220.30223 2.0821253 11989.272 0.25643911 2.4625503 6.6483782 0.040876395 24.388924 2381.8236
219.08938 2.0805823 11993.127 0.2561667 2.4603173 6.6592354 0.041024971 24.607886 2362.1586
217.88321 2.0790173 11996.956 0.25589233 2.458054 6.6701911 0.041174458 24.830132 2343.5706
216.68367 2.0774303 12000.76 0.25561594 2.4557601 6.6812469 0.041324869 25.055743 2326.0766
215.49074 2.0758212 12004.539 0.25533754 2.4534358 6.6924039 0.041476222 25.284783 2309.6791
214.30438 2.07419 12008.294 0.25505713 2.451081 6.7036633 0.041628531 25.517318 2294.3514
213.12455 2.0725364 12012.023 0.25477466 2.4486953 6.7150273 0.041781817 25.753441 2280.0382
211.95122 2.0708603 12015.729 0.25449012 2.4462787 6.7264976 0.041936075 25.993216 2266.6789
210.78434 2.0691615 12019.409 0.25420347 2.4438309 6.7380762 0.042091333 26.236736 2254.1983
209.62389 2.0674401 12023.067 0.25391474 2.4413521 6.7497638 0.042247604 26.484068 2242.5295
208.46983 2.0656957 12026.7 0.25362386 2.4388419 6.7615633 0.042404901 26.735311 2231.5802
207.32212 2.0639284 12030.31 0.25333083 2.4363001 6.7734764 0.042563247 26.990553 2221.2643
206.18073 2.0621379 12033.896 0.25303563 2.4337268 6.7855045 0.042722646 27.249874 2211.5178
205.04562 2.0603244 12037.461 0.25273824 2.4311218 6.7976496 0.04288313 27.513374 2202.2522
203.91677 2.0584874 12041.002 0.25243864 2.4284851 6.8099139 0.043044705 27.781139 2193.4108
202.79412 2.0566273 12044.521 0.25213682 2.4258167 6.8222987 0.043207404 28.053271 2184.9339
201.67766 2.0547438 12048.02 0.25183276 2.4231166 6.8348065 0.043371225 28.329863 2176.7574
200.56735 2.0528366 12051.497 0.25152642 2.4203843 6.8474401 0.043536208 28.61104 2168.8407
199.46315 2.0509061 12054.955 0.2512178 2.4176203 6.8602004 0.043702365 28.896887 2161.1275
198.36502 2.048952 12058.393 0.25090688 2.4148244 6.8730901 0.043869717 29.187516 2153.5745
197.27294 2.0469742 12061.812 0.25059363 2.4119965 6.8861119 0.044038298 29.483056 2146.1534
196.18688 2.0449732 12065.214 0.25027808 2.4091372 6.8992661 0.044208112 29.783578 2138.8234
195.10679 2.0429488 12068.599 0.24996021 2.4062465 6.9125557 0.044379187 30.089211 2131.5647
194.03265 2.0409009 12071.969 0.24963992 2.4033239 6.9259854 0.044551579 30.400134 2124.3467
192.96443 2.0388289 12075.326 0.24931715 2.400369 6.9395613 0.044725381 30.71656 2117.1342
191.90208 2.0367346 12078.672 0.24899205 2.3973843 6.9532785 0.04490054 31.038449 2109.911


==> data_ZLA/MIX_a20_B165_g40.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.4 1 0.656016 726.164 214.672 1164.06 1434.17 494.416 470.934 270.109 -268.656 270.109 0.154146 0.50187 0.586315 1.62706 0.0866231 0.0675228 -0.0852325 -0.0662437 0.0866231 0.0675228
0.4 0.978024 0.661936 734.571 217.288 1168.27 1438.1 495.356 472.403 272.014 -267.715 268.359 0.157691 0.502441 0.592462 1.63422 0.0884686 0.0692224 -0.0843404 -0.0654237 0.0849503 0.0659842
0.4 0.956462 0.667838 742.978 219.929 1172.5 1442.03 496.3 473.873 273.891 -266.765 266.611 0.161236 0.503013 0.598631 1.6414 0.0903128 0.0709228 -0.0834457 -0.0646019 0.0833009 0.0644689
0.4 0.9353 0.673722 751.387 222.595 1176.75 1445.96 497.246 475.344 275.741 -265.805 264.864 0.164779 0.503587 0.604823 1.64862 0.0921553 0.0726237 -0.082548 -0.0637779 0.0816741 0.0629763
0.4 0.914526 0.67959 759.801 225.286 1181.01 1449.9 498.196 476.817 277.565 -264.835 263.117 0.168321 0.504161 0.611038 1.65587 0.093996 0.0743249 -0.0816471 -0.0629516 0.0800691 0.0615054
0.4 0.89413 0.685444 768.221 228.002 1185.28 1453.85 499.149 478.29 279.363 -263.853 261.371 0.171861 0.504738 0.617279 1.66315 0.0958348 0.0760262 -0.0807429 -0.0621226 0.0784851 0.0600557
0.4 0.874099 0.691285 776.651 230.744 1189.57 1457.8 500.105 479.765 281.136 -262.86 259.623 0.175399 0.505316 0.623546 1.67047 0.0976715 0.0777273 -0.0798349 -0.0612909 0.0769215 0.0586264
0.4 0.854421 0.697117 785.092 233.512 1193.88 1461.76 501.065 481.242 282.885 -261.856 257.874 0.178934 0.505898 0.629839 1.67782 0.0995059 0.0794281 -0.0789229 -0.0604562 0.0753774 0.0572169
0.4 0.835086 0.702939 793.548 236.307 1198.2 1465.72 502.028 482.721 284.611 -260.838 256.123 0.182466 0.506482 0.636161 1.6852 0.101338 0.0811284 -0.0780067 -0.0596182 0.0738522 0.0558266
0.4 0.816083 0.708755 802.02 239.129 1202.55 1469.69 502.995 484.201 286.313 -259.808 254.369 0.185995 0.507069 0.642511 1.69261 0.103167 0.082828 -0.0770861 -0.0587768 0.0723453 0.0544549
0.4 0.797401 0.714565 810.51 241.978 1206.91 1473.67 503.966 485.684 287.994 -258.764 252.612 0.189521 0.50766 0.648891 1.70006 0.104994 0.0845267 -0.0761606 -0.0579317 0.0708561 0.0531012
0.4 0.77903 0.720371 819.022 244.855 1211.29 1477.66 504.94 487.169 289.652 -257.706 250.85 0.193043 0.508255 0.655302 1.70754 0.106819 0.0862244 -0.0752302 -0.0570827 0.069384 0.051765
0.4 0.76096 0.726176 827.557 247.759 1215.68 1481.65 505.918 488.657 291.289 -256.634 249.084 0.196561 0.508854 0.661744 1.71506 0.10864 0.087921 -0.0742946 -0.0562297 0.0679285 0.0504459
0.4 0.743182 0.73198 836.119 250.692 1220.1 1485.65 506.899 490.148 292.905 -255.545 247.312 0.200074 0.509457 0.668218 1.72261 0.110458 0.0896162 -0.0733535 -0.0553724 0.066489 0.0491434
0.4 0.725685 0.737786 844.708 253.654 1224.54 1489.66 507.884 491.641 294.501 -254.441 245.533 0.203584 0.510064 0.674725 1.7302 0.112274 0.0913101 -0.0724067 -0.0545107 0.0650652 0.0478571
0.4 0.708461 0.743595 853.329 256.644 1229 1493.68 508.873 493.137 296.077 -253.32 243.749 0.207088 0.510676 0.681266 1.73783 0.114086 0.0930024 -0.0714539 -0.0536444 0.0636565 0.0465866
0.4 0.691502 0.749408 861.982 259.664 1233.48 1497.71 509.866 494.636 297.634 -252.182 241.956 0.210588 0.511293 0.687841 1.74549 0.115895 0.0946931 -0.070495 -0.0527733 0.0622625 0.0453315
0.4 0.674798 0.755227 870.671 262.713 1237.98 1501.75 510.862 496.138 299.172 -251.026 240.156 0.214083 0.511914 0.694451 1.75318 0.117701 0.096382 -0.0695298 -0.0518973 0.0608829 0.0440914
0.4 0.658341 0.761054 879.398 265.792 1242.51 1505.79 511.862 497.643 300.692 -249.851 238.347 0.217573 0.512541 0.701097 1.76092 0.119504 0.0980691 -0.0685579 -0.0510162 0.0595173 0.0428662
0.4 0.642123 0.76689 888.165 268.902 1247.05 1509.85 512.866 499.152 302.193 -248.656 236.528 0.221057 0.513173 0.707779 1.76869 0.121303 0.0997544 -0.0675794 -0.0501299 0.0581653 0.0416554
0.4 0.626138 0.772736 896.975 272.041 1251.62 1513.91 513.874 500.664 303.677 -247.441 234.699 0.224537 0.51381 0.714498 1.77649 0.123099 0.101438 -0.0665939 -0.0492382 0.0568267 0.040459
0.4 0.610377 0.778595 905.829 275.212 1256.22 1517.99 514.885 502.179 305.144 -246.206 232.86 0.22801 0.514453 0.721254 1.78434 0.124892 0.103119 -0.0656013 -0.0483412 0.0555012 0.0392765
0.4 0.594833 0.784466 914.729 278.414 1260.83 1522.08 515.9 503.698 306.595 -244.949 231.01 0.231479 0.515101 0.728048 1.79222 0.126681 0.104798 -0.0646014 -0.0474386 0.0541885 0.038108
0.4 0.579501 0.790353 923.679 281.647 1265.48 1526.18 516.92 505.22 308.028 -243.669 229.147 0.234941 0.515755 0.73488 1.80013 0.128467 0.106475 -0.0635941 -0.0465304 0.0528884 0.0369531
0.4 0.564373 0.796256 932.681 284.912 1270.14 1530.28 517.942 506.746 309.446 -242.366 227.272 0.238398 0.516415 0.741751 1.80809 0.130249 0.108149 -0.0625794 -0.0456166 0.0516007 0.0358117
0.4 0.549443 0.802176 941.735 288.209 1274.83 1534.4 518.969 508.275 310.849 -241.039 225.384 0.24185 0.51708 0.74866 1.81608 0.132028 0.109822 -0.061557 -0.044697 0.0503253 0.0346838
0.4 0.534706 0.808115 950.845 291.539 1279.55 1538.53 520 509.808 312.236 -239.687 223.482 0.245295 0.517751 0.755609 1.82411 0.133803 0.111492 -0.0605268 -0.0437717 0.049062 0.0335693
0.4 0.520156 0.814074 960.013 294.9 1284.29 1542.67 521.035 511.345 313.608 -238.309 221.566 0.248735 0.518428 0.762596 1.83218 0.135575 0.11316 -0.0594889 -0.0428407 0.0478107 0.032468
0.4 0.505789 0.820054 969.24 298.295 1289.05 1546.82 522.073 512.885 314.966 -236.904 219.634 0.252168 0.519111 0.769624 1.84029 0.137343 0.114825 -0.0584431 -0.041904 0.0465712 0.0313799
0.4 0.491598 0.826056 978.529 301.723 1293.84 1550.98 523.116 514.43 316.309 -235.471 217.687 0.255596 0.5198 0.776691 1.84843 0.139108 0.116488 -0.0573894 -0.0409616 0.0453436 0.0303051
0.4 0.477581 0.832082 987.882 305.185 1298.66 1555.15 524.162 515.977 317.638 -234.01 215.724 0.259018 0.520495 0.783798 1.85662 0.140869 0.118149 -0.0563277 -0.0400136 0.0441278 0.0292436
0.4 0.463732 0.838132 997.3 308.68 1303.51 1559.34 525.213 517.529 318.954 -232.52 213.744 0.262434 0.521196 0.790944 1.86484 0.142627 0.119807 -0.0552582 -0.03906 0.0429237 0.0281954
0.4 0.450048 0.844207 1006.78 312.209 1308.38 1563.53 526.267 519.084 320.256 -230.999 211.746 0.265844 0.521902 0.79813 1.87311 0.144381 0.121462 -0.0541808 -0.0381011 0.0417314 0.0271605
0.4 0.436526 0.850309 1016.34 315.772 1313.28 1567.74 527.326 520.643 321.546 -229.446 209.73 0.269247 0.522615 0.805356 1.88141 0.146132 0.123115 -0.0530955 -0.0371369 0.0405508 0.0261391
0.4 0.423162 0.856439 1025.96 319.37 1318.21 1571.95 528.389 522.206 322.822 -227.861 207.696 0.272645 0.523334 0.812621 1.88975 0.147879 0.124766 -0.0520025 -0.0361676 0.0393822 0.0251312
0.4 0.409954 0.862596 1035.66 323.003 1323.16 1576.18 529.456 523.772 324.086 -226.242 205.642 0.276037 0.524058 0.819925 1.89814 0.149623 0.126414 -0.0509019 -0.0351934 0.0382254 0.024137
0.4 0.396899 0.868783 1045.43 326.67 1328.14 1580.42 530.527 525.342 325.338 -224.588 203.569 0.279423 0.524789 0.827268 1.90656 0.151363 0.12806 -0.0497937 -0.0342145 0.0370806 0.0231567
0.4 0.383995 0.874999 1055.28 330.373 1333.15 1584.67 531.603 526.915 326.577 -222.898 201.474 0.282803 0.525525 0.834649 1.91503 0.1531 0.129703 -0.0486783 -0.0332313 0.035948 0.0221904
0.4 0.371241 0.881246 1065.2 334.112 1338.19 1588.93 532.682 528.492 327.805 -221.171 199.359 0.286177 0.526268 0.842068 1.92354 0.154834 0.131344 -0.0475557 -0.0322439 0.0348276 0.0212384
0.4 0.358635 0.887524 1075.2 337.886 1343.26 1593.2 533.767 530.073 329.022 -219.406 197.222 0.289545 0.527016 0.849525 1.93209 0.156564 0.132982 -0.0464263 -0.0312529 0.0337197 0.0203009
0.4 0.346177 0.893833 1085.28 341.697 1348.35 1597.48 534.856 531.657 330.227 -217.602 195.063 0.292908 0.527771 0.857018 1.94068 0.15829 0.134617 -0.0452902 -0.0302585 0.0326244 0.019378
0.4 0.333866 0.900175 1095.44 345.544 1353.48 1601.78 535.949 533.244 331.421 -215.757 192.882 0.296264 0.528531 0.864547 1.94932 0.160014 0.13625 -0.0441479 -0.0292612 0.0315419 0.0184702
0.4 0.321701 0.90655 1105.68 349.427 1358.63 1606.08 537.048 534.835 332.604 -213.87 190.676 0.299615 0.529297 0.872111 1.958 0.161734 0.137881 -0.0429997 -0.0282614 0.0304724 0.0175776
0.4 0.309684 0.912958 1116.01 353.348 1363.82 1610.4 538.151 536.428 333.777 -211.94 188.447 0.302959 0.530069 0.879709 1.96674 0.16345 0.139509 -0.0418459 -0.0272597 0.0294161 0.0167007
0.4 0.297814 0.919398 1126.42 357.305 1369.03 1614.72 539.259 538.025 334.939 -209.965 186.194 0.306298 0.530846 0.887341 1.97551 0.165164 0.141134 -0.040687 -0.0262567 0.0283734 0.0158397
0.4 0.286094 0.925873 1136.91 361.3 1374.27 1619.06 540.373 539.625 336.091 -207.944 183.916 0.309631 0.53163 0.895004 1.98434 0.166874 0.142758 -0.0395236 -0.025253 0.0273445 0.014995
0.4 0.274525 0.932381 1147.48 365.333 1379.55 1623.41 541.491 541.228 337.233 -205.876 181.612 0.312959 0.532419 0.902698 1.99321 0.168581 0.144378 -0.0383561 -0.0242492 0.0263297 0.0141669
0.4 0.263109 0.938923 1158.14 369.403 1384.85 1627.77 542.615 542.833 338.365 -203.76 179.282 0.316281 0.533214 0.910422 2.00214 0.170284 0.145996 -0.0371851 -0.023246 0.0253293 0.0133559
0.4 0.251849 0.945498 1168.89 373.512 1390.19 1632.14 543.745 544.442 339.488 -201.593 176.925 0.319597 0.534014 0.918174 2.01111 0.171985 0.147612 -0.0360113 -0.0222444 0.0243436 0.0125624
0.4 0.240747 0.952106 1179.72 377.659 1395.55 1636.52 544.881 546.053 340.601 -199.374 174.542 0.322907 0.53482 0.925952 2.02015 0.173682 0.149225 -0.0348354 -0.021245 0.023373 0.0117868
0.4 0.229808 0.958748 1190.63 381.845 1400.95 1640.91 546.022 547.666 341.705 -197.102 172.131 0.326212 0.535632 0.933755 2.02923 0.175376 0.150836 -0.0336582 -0.0202489 0.0224177 0.0110295
0.4 0.219034 0.965422 1201.63 386.069 1406.37 1645.31 547.17 549.282 342.799 -194.776 169.692 0.329512 0.536449 0.941581 2.03837 0.177067 0.152445 -0.0324803 -0.019257 0.0214782 0.0102911
0.4 0.208432 0.972129 1212.71 390.333 1411.83 1649.72 548.324 550.899 343.885 -192.393 167.225 0.332806 0.537271 0.949427 2.04757 0.178755 0.154051 -0.0313028 -0.0182703 0.0205549 0.00957193
0.4 0.198005 0.978867 1223.87 394.636 1417.32 1654.14 549.485 552.519 344.962 -189.952 164.728 0.336094 0.5381 0.957293 2.05684 0.18044 0.155654 -0.0301266 -0.01729 0.019648 0.00887257
0.4 0.18776 0.985635 1235.12 398.979 1422.84 1658.57 550.653 554.141 346.031 -187.452 162.203 0.339377 0.538933 0.965175 2.06616 0.182122 0.157255 -0.0289525 -0.0163173 0.0187581 0.00819351
0.4 0.177703 0.992434 1246.44 403.361 1428.39 1663.01 551.828 555.765 347.091 -184.891 159.648 0.342655 0.539772 0.973072 2.07555 0.183801 0.158854 -0.0277818 -0.0153533 0.0178855 0.0075353
0.4 0.167839 0.999261 1257.85 407.784 1433.97 1667.47 553.011 557.39 348.142 -182.266 157.062 0.345927 0.540617 0.98098 2.08501 0.185476 0.160451 -0.0266155 -0.0143995 0.0170305 0.00689848
0.4 0.158177 1.00612 1269.33 412.247 1439.59 1671.93 554.202 559.016 349.186 -179.577 154.446 0.349194 0.541466 0.988898 2.09453 0.187149 0.162045 -0.0254547 -0.0134573 0.0161937 0.00628362
0.4 0.148723 1.013 1280.89 416.751 1445.23 1676.4 555.4 560.644 350.221 -176.822 151.8 0.352455 0.542321 0.996821 2.10413 0.188819 0.163636 -0.0243009 -0.0125282 0.0153753 0.0056913
0.4 0.139487 1.0199 1292.52 421.296 1450.91 1680.88 556.608 562.272 351.249 -173.998 149.122 0.355711 0.543182 1.00475 2.1138 0.190486 0.165226 -0.0231552 -0.0116137 0.0145758 0.00512213
0.4 0.130476 1.02683 1304.22 425.882 1456.62 1685.38 557.824 563.902 352.268 -171.105 146.412 0.358962 0.544048 1.01268 2.12356 0.192149 0.166813 -0.0220192 -0.0107155 0.0137957 0.00457673
0.4 0.1217 1.03378 1315.99 430.509 1462.36 1689.88 559.049 565.532 353.28 -168.14 143.671 0.362208 0.544919 1.0206 2.13339 0.19381 0.168397 -0.0208941 -0.00983535 0.0130352 0.00405575
0.4 0.113168 1.04075 1327.82 435.178 1468.14 1694.39 560.285 567.162 354.285 -165.101 140.898 0.365448 0.545795 1.02852 2.14331 0.195468 0.16998 -0.0197816 -0.00897511 0.0122948 0.00355988
0.4 0.104891 1.04774 1339.71 439.888 1473.95 1698.91 561.53 568.793 355.282 -161.987 138.092 0.368683 0.546677 1.03643 2.15332 0.197123 0.17156 -0.0186832 -0.00813671 0.0115749 0.00308984
0.4 0.0968789 1.05474 1351.66 444.641 1479.79 1703.45 562.785 570.424 356.272 -158.795 135.254 0.371913 0.547563 1.04432 2.16342 0.198775 0.173137 -0.0176005 -0.00732216 0.0108758 0.0026464
0.4 0.089143 1.06175 1363.66 449.436 1485.66 1707.99 564.052 572.054 357.254 -155.525 132.384 0.375137 0.548456 1.0522 2.17361 0.200424 0.174712 -0.0165353 -0.00653359 0.0101979 0.0022304
0.4 0.0816949 1.06877 1375.71 454.274 1491.56 1712.54 565.33 573.684 358.23 -152.174 129.48 0.378356 0.549353 1.06006 2.18391 0.202071 0.176285 -0.0154893 -0.00577322 0.00954156 0.00184275
0.4 0.0745468 1.0758 1387.8 459.154 1497.5 1717.11 566.62 575.313 359.198 -148.74 126.544 0.38157 0.550256 1.06789 2.19431 0.203714 0.177856 -0.0144641 -0.0050434 0.008907 0.00148451
0.4 0.0677116 1.08283 1399.93 464.078 1503.47 1721.68 567.923 576.942 360.16 -145.221 123.574 0.384778 0.551164 1.07569 2.20481 0.205355 0.179424 -0.0134617 -0.00434656 0.00829458 0.00115691
0.4 0.0612029 1.08987 1412.09 469.045 1509.47 1726.26 569.238 578.569 361.115 -141.616 120.572 0.387982 0.552077 1.08346 2.21543 0.206992 0.180989 -0.0124839 -0.00368533 0.00770456 0.000861437
0.4 0.0550358 1.09689 1424.27 474.055 1515.51 1730.85 570.567 580.195 362.063 -137.923 117.537 0.391179 0.552996 1.09119 2.22617 0.208627 0.182553 -0.0115324 -0.00306248 0.00713718 0.000600032
0.4 0.0492272 1.10391 1436.47 479.11 1521.57 1735.46 571.91 581.819 363.004 -134.14 114.468 0.394372 0.55392 1.09888 2.23703 0.210258 0.184113 -0.0106092 -0.00248099 0.00659266 0.000375384
0.4 0.0437979 1.11092 1448.68 484.208 1527.67 1740.07 573.267 583.442 363.939 -130.264 111.367 0.397559 0.55485 1.10652 2.24802 0.211887 0.185672 -0.00971595 -0.00194416 0.00607117 0.000191668
0.4 0.0387784 1.1179 1460.88 489.35 1533.81 1744.69 574.64 585.062 364.867 -126.295 108.232 0.40074 0.555785 1.1141 2.25914 0.213513 0.187228 -0.00885454 -0.00145571 0.00557285 5.67859e-05
0.4 0.0342513 1.12485 1473.05 494.537 1539.97 1749.33 576.029 586.68 365.789 -122.229 105.065 0.403916 0.556725 1.12163 2.2704 0.215135 0.188781 -0.00802665 -0.00102005 0.00509782 0
0.4 0.030178 1.13177 1485.19 499.768 1546.17 1753.97 577.434 588.295 366.705 -118.065 101.866 0.407087 0.557672 1.12909 2.28181 0.216755 0.190332 -0.00723385 -0.000642778 0.00464613 0
0.4 0.0264403 1.13867 1497.34 505.044 1552.4 1758.62 578.858 589.906 367.614 -113.798 98.6343 0.410251 0.558623 1.13647 2.29337 0.218371 0.19188 -0.00647757 -0.000331863 0.0042178 0
0.4 0.0230707 1.14555 1509.47 510.365 1558.66 1763.29 580.301 591.514 368.518 -109.423 95.3707 0.41341 0.559581 1.14376 2.30511 0.219985 0.193425 -0.00575879 -0.000101275 0.00381282 0
0.4 0.0201772 1.15239 1521.56 515.732 1564.95 1767.97 581.77 593.115 369.415 -104.918 92.0758 0.416564 0.560544 1.15092 2.31707 0.221595 0.194968 -0.00507639 -0 0.00343112 0
0.4 0.0176998 1.15919 1533.62 521.144 1571.28 1772.65 583.262 594.71 370.306 -100.297 88.7502 0.419711 0.561513 1.15796 2.32922 0.223202 0.196509 -0.0044347 -0 0.0030726 0
0.4 0.0154162 1.16599 1545.71 526.602 1577.64 1777.35 584.764 596.306 371.19 -95.6047 85.3942 0.422852 0.562489 1.16498 2.34148 0.224806 0.198046 -0.00384095 -0 0.00273704 0
0.4 0.0133227 1.1728 1557.84 532.105 1584.03 1782.06 586.276 597.903 372.069 -90.8422 82.0077 0.425987 0.56347 1.17198 2.35385 0.226407 0.199581 -0.00329505 -0 0.00242414 0
0.4 0.0114148 1.17961 1570 537.654 1590.45 1786.78 587.799 599.5 372.942 -86.0095 78.5908 0.429117 0.564457 1.17896 2.36631 0.228004 0.201112 -0.00279664 -0 0.00213357 0
0.4 0.00968763 1.18642 1582.2 543.249 1596.9 1791.51 589.332 601.098 373.809 -81.1074 75.1434 0.43224 0.565451 1.18592 2.37888 0.229599 0.202641 -0.00234517 -0 0.00186493 0
0.4 0.00813546 1.19324 1594.43 548.889 1603.39 1796.26 590.875 602.697 374.671 -76.1363 71.6656 0.435357 0.56645 1.19287 2.39155 0.23119 0.204168 -0.00193984 -0 0.00161778 0
0.4 0.00675197 1.20005 1606.7 554.576 1609.91 1801.01 592.428 604.297 375.527 -71.097 68.1573 0.438469 0.567455 1.19979 2.40432 0.232777 0.205691 -0.00157957 -0 0.00139162 0
0.4 0.00553017 1.20687 1619.01 560.308 1616.45 1805.78 593.99 605.897 376.377 -65.9904 64.6186 0.441574 0.568466 1.2067 2.41719 0.234362 0.207212 -0.00126306 -0 0.00118591 0
0.4 0.0044624 1.21369 1631.34 566.087 1623.03 1810.55 595.561 607.499 377.222 -60.8174 61.0494 0.444674 0.569483 1.21359 2.43016 0.235944 0.20873 -0.000988684 -0 0.00100004 0
0.4 0.00354036 1.22051 1643.72 571.913 1629.65 1815.34 597.141 609.102 378.061 -55.5792 57.4497 0.447767 0.570506 1.22048 2.44322 0.237522 0.210245 -0.000754571 -0 0.000833356 0
0.4 0.00275507 1.22734 1656.14 577.785 1636.29 1820.14 598.73 610.706 378.895 -50.2768 53.8194 0.450855 0.571535 1.22735 2.45637 0.239097 0.211758 -0.00055854 -0 0.000685139 0
0.4 0.00209697 1.23417 1668.6 583.703 1642.96 1824.95 600.327 612.312 379.723 -44.9115 50.1587 0.453937 0.572569 1.23421 2.46962 0.240669 0.213268 -0.000398114 -0 0.000554613 0
0.4 0.00155585 1.24101 1681.1 589.668 1649.67 1829.77 601.932 613.92 380.547 -39.4848 46.4673 0.457013 0.57361 1.24107 2.48296 0.242238 0.214775 -0.00027052 -0 0.000440944 0
0.4 0.00112092 1.24786 1693.65 595.681 1656.41 1834.6 603.544 615.529 381.365 -33.998 42.7453 0.460084 0.574656 1.24793 2.49637 0.243804 0.21628 -0.000172676 -0 0.000343235 0
0.4 0.00078085 1.25472 1706.24 601.74 1663.18 1839.44 605.163 617.141 382.178 -28.4528 38.9926 0.463148 0.575708 1.25479 2.50988 0.245367 0.217781 -0.000101201 -0 0.000260527 0
0.4 0.000523755 1.26159 1718.89 607.846 1669.98 1844.3 606.789 618.755 382.986 -22.8508 35.209 0.466207 0.576766 1.26165 2.52345 0.246927 0.21928 -5.24081e-05 -0 0.000191798 0
0.4 0.000337264 1.26847 1731.6 613.999 1676.81 1849.16 608.42 620.371 383.79 -17.1937 31.3945 0.469261 0.577829 1.26852 2.53711 0.248484 0.220777 -2.23128e-05 -0 0.000135959 0
0.4 0.000208533 1.27536 1744.37 620.2 1683.67 1854.04 610.057 621.99 384.588 -11.4834 27.549 0.472308 0.578898 1.2754 2.55083 0.250037 0.222271 -6.63649e-06 -0 9.1857e-05 0
0.4 0.000124291 1.28228 1757.21 626.448 1690.57 1858.92 611.698 623.612 385.381 -5.72163 23.6722 0.47535 0.579972 1.2823 2.56461 0.251588 0.223762 -8.1351e-07 -0 5.82684e-05 0
0.4 3.4223e-05 1.29617 1783.1 639.086 1704.45 1868.73 614.993 626.867 386.954 5.94838 15.8243 0.481418 0.582138 1.29618 2.59235 0.254681 0.226737 9.14933e-07 0 1.73905e-05 0
0.4 1.67988e-16 1.30315 1796.17 645.476 1711.44 1873.64 616.646 628.499 387.734 11.8527 11.8527 0.484444 0.583228 1.30316 2.6063 0.256223 0.228221 7.29886e-06 0 7.29886e-06 0


==> data_ZLA/MIX_a20_B165_g40_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
358.82812 2.154274 11569.802 0.27494463 2.5686437 5.9465371 0.030407099 12.80536 4316.7278
357.40655 2.1542688 11573.87 0.27484731 2.5686333 5.95035 0.030471139 12.855104 4302.0035
355.98497 2.1542564 11577.947 0.27474897 2.5686121 5.9541981 0.030535684 12.905447 4287.1606
354.56339 2.1542365 11582.031 0.27464956 2.5685795 5.9580825 0.030600746 12.956407 4272.1983
353.14181 2.1542092 11586.122 0.27454909 2.5685358 5.9620032 0.030666332 13.007991 4257.1154
351.72024 2.1541741 11590.221 0.27444752 2.5684803 5.9659612 0.030732442 13.060212 4241.9069
350.29866 2.1541312 11594.327 0.27434487 2.5684133 5.9699567 0.030799084 13.113077 4226.5735
348.87708 2.1540803 11598.44 0.2742411 2.5683341 5.9739906 0.030866265 13.166603 4211.1113
347.4555 2.1540215 11602.561 0.27413621 2.5682431 5.9780628 0.030933999 13.220798 4195.5195
346.03393 2.1539544 11606.689 0.27403018 2.5681396 5.9821744 0.031002274 13.275672 4179.7952
344.61235 2.153879 11610.824 0.273923 2.5680236 5.9863257 0.031071113 13.33124 4163.9338
343.19077 2.1537951 11614.966 0.27381464 2.567895 5.9905174 0.031140521 13.387516 4147.9379
341.76919 2.1537025 11619.115 0.27370509 2.5677531 5.9947505 0.0312105 13.444513 4131.8015
340.34761 2.1536011 11623.272 0.27359434 2.5675983 5.9990249 0.031281073 13.502248 4115.5207
338.92604 2.1534909 11627.435 0.27348237 2.5674302 6.0033412 0.031352223 13.560723 4099.0984
337.50446 2.1533715 11631.606 0.27336916 2.5672482 6.007701 0.031423971 13.619962 4082.528
336.08288 2.1532428 11635.783 0.27325469 2.5670525 6.012104 0.031496331 13.679979 4065.8057
334.6613 2.1531046 11639.967 0.27313895 2.5668425 6.0165516 0.031569294 13.740784 4048.9307
333.23973 2.1529569 11644.157 0.27302191 2.5666183 6.021044 0.031642887 13.802398 4031.9026
331.81815 2.1527994 11648.354 0.27290356 2.5663795 6.0255821 0.031717105 13.864833 4014.7137
330.39657 2.152632 11652.558 0.2727839 2.5661258 6.0301662 0.031791967 13.928106 3997.3632
328.97499 2.1524544 11656.769 0.27266287 2.5658571 6.0347975 0.031867463 13.992229 3979.8478
327.55953 2.1522673 11660.967 0.27254101 2.5655741 6.0394565 0.0319433 14.056948 3962.2417
326.15016 2.1520705 11665.153 0.27241829 2.5652767 6.044144 0.032019453 14.122261 3944.5436
324.74685 2.1518645 11669.329 0.27229475 2.5649656 6.0488584 0.032095944 14.188176 3926.7502
323.34958 2.1516485 11673.491 0.27217033 2.5646397 6.053602 0.032172764 14.254706 3908.8598
321.95833 2.151423 11677.642 0.27204507 2.5642995 6.0583737 0.032249914 14.32185 3890.8755
320.57306 2.1511876 11681.781 0.27191894 2.5639449 6.0631742 0.032327402 14.389621 3872.7898
319.19375 2.1509425 11685.907 0.27179195 2.5635756 6.068004 0.032405235 14.45803 3854.6052
317.82037 2.1506874 11690.021 0.27166408 2.5631917 6.0728629 0.032483405 14.527079 3836.3182
316.4529 2.1504227 11694.123 0.27153535 2.5627934 6.0777508 0.03256191 14.596771 3817.9282
315.09132 2.1501477 11698.212 0.27140573 2.5623799 6.0826691 0.032640769 14.667128 3799.4347
313.73559 2.1498626 11702.289 0.27127522 2.5619516 6.0876176 0.032719964 14.738149 3780.8348
312.3857 2.1495677 11706.354 0.27114382 2.5615086 6.0925957 0.032799501 14.809837 3762.1248
311.04162 2.1492623 11710.405 0.27101152 2.5610502 6.0976051 0.032879403 14.882218 3743.306
309.70332 2.1489469 11714.443 0.27087832 2.5605769 6.1026451 0.032959653 14.955286 3724.3763
308.37078 2.1486212 11718.469 0.27074422 2.5600885 6.1077161 0.033040253 15.029053 3705.3334
307.04397 2.1482851 11722.482 0.27060919 2.5595847 6.1128186 0.033121216 15.103533 3686.1742
305.72287 2.1479387 11726.482 0.27047327 2.5590657 6.1179524 0.033202532 15.178723 3666.901
304.40745 2.1475817 11730.469 0.27033641 2.5585311 6.1231187 0.033284212 15.254647 3647.5102
303.0977 2.1472142 11734.443 0.27019862 2.5579811 6.1283172 0.033366258 15.331309 3627.9984
301.79358 2.1468362 11738.403 0.2700599 2.5574155 6.1335482 0.033448668 15.408716 3608.3663
300.49507 2.1464474 11742.35 0.26992024 2.5568341 6.1388123 0.03353145 15.48688 3588.6111
299.20214 2.146048 11746.284 0.26977963 2.5562372 6.1441091 0.033614599 15.565808 3568.7333
297.91478 2.1456377 11750.204 0.26963806 2.5556241 6.1494401 0.033698129 15.645519 3548.7258
296.63296 2.1452166 11754.111 0.26949554 2.5549953 6.1548046 0.033782032 15.726015 3528.5905
295.35666 2.1447846 11758.004 0.26935205 2.5543504 6.1602035 0.033866307 15.807306 3508.3256
294.08585 2.1443417 11761.884 0.2692076 2.5536896 6.1656366 0.03395097 15.889407 3487.928
292.8205 2.1438875 11765.75 0.26906215 2.5530122 6.1711051 0.03403602 15.972334 3467.3982
291.5606 2.1434226 11769.602 0.26891575 2.552319 6.176608 0.034121456 16.056083 3446.7337
290.30612 2.1429461 11773.44 0.26876833 2.5516091 6.1821472 0.034207282 16.140682 3425.9309
289.05704 2.1424585 11777.265 0.26861991 2.5508828 6.1877222 0.034293501 16.226135 3404.9907
287.81333 2.1419596 11781.075 0.26847051 2.5501401 6.1933332 0.034380123 16.312454 3383.9132
286.57497 2.1414493 11784.872 0.26832008 2.5493807 6.198981 0.034467134 16.399648 3362.6937
285.34194 2.1409275 11788.654 0.26816862 2.5486044 6.2046662 0.034554557 16.487742 3341.3337
284.11422 2.1403942 11792.422 0.26801615 2.5478114 6.2103885 0.034642383 16.576732 3319.8303
282.89177 2.1398491 11796.176 0.26786263 2.5470013 6.2161492 0.03473062 16.666647 3298.1814
281.67459 2.1392924 11799.916 0.26770807 2.5461742 6.221948 0.034819268 16.757492 3276.3888
280.46265 2.1387241 11803.642 0.26755247 2.5453302 6.227785 0.034908334 16.849277 3254.4528
279.25592 2.1381439 11807.353 0.26739581 2.5444689 6.2336613 0.034997815 16.942018 3232.3691
278.05438 2.1375516 11811.05 0.26723808 2.5435901 6.2395775 0.035087725 17.035737 3210.1446
276.85801 2.1369475 11814.732 0.26707928 2.5426941 6.2455334 0.035178061 17.130439 3187.7732
275.66679 2.1363313 11818.401 0.26691939 2.5417806 6.2515297 0.035268827 17.226147 3165.2606
274.4807 2.1357029 11822.054 0.26675842 2.5408494 6.2575669 0.035360026 17.322866 3142.6068
273.2997 2.1350624 11825.693 0.26659636 2.5399006 6.2636451 0.035451665 17.420615 3119.8156
272.12379 2.1344094 11829.317 0.26643317 2.5389339 6.2697655 0.035543739 17.519414 3096.8862
270.95294 2.1337442 11832.926 0.26626888 2.5379492 6.2759281 0.035636266 17.619275 3073.8261
269.78713 2.1330665 11836.521 0.26610347 2.5369467 6.2821334 0.035729249 17.72022 3050.6362
268.62633 2.132376 11840.101 0.2659369 2.5359257 6.2883825 0.03582268 17.822263 3027.3215
267.47053 2.1316732 11843.667 0.26576922 2.5348868 6.2946745 0.035916571 17.925414 3003.901
266.3197 2.1309575 11847.217 0.26560036 2.5338293 6.3010117 0.03601093 18.029702 2980.3707
265.17382 2.1302292 11850.753 0.26543037 2.5327538 6.3073927 0.036105752 18.13513 2956.7476
264.03288 2.1294878 11854.274 0.2652592 2.5316594 6.3138198 0.036201045 18.24173 2933.042
262.89684 2.1287337 11857.779 0.26508685 2.5305465 6.3202924 0.036296829 18.349518 2909.273
261.76569 2.1279664 11861.271 0.2649133 2.5294148 6.3268117 0.036393084 18.458509 2885.4585
260.6394 2.127186 11864.747 0.26473856 2.5282643 6.3333779 0.036489832 18.568725 2861.6107
259.51796 2.1263923 11868.208 0.26456261 2.5270945 6.3399922 0.036587068 18.680187 2837.7653
258.40135 2.1255852 11871.654 0.26438543 2.5259057 6.3466548 0.036684806 18.792915 2813.952
257.28954 2.1247651 11875.086 0.26420704 2.5246981 6.3533651 0.036783037 18.906916 2790.2014
256.18252 2.1239312 11878.502 0.2640274 2.5234708 6.3601259 0.036881787 19.022236 2766.5559
255.08026 2.1230839 11881.904 0.26384651 2.5222243 6.3669363 0.036981053 19.138883 2743.0602
253.98274 2.1222227 11885.29 0.26366435 2.520958 6.3737979 0.037080838 19.256882 2719.7687
252.88994 2.121348 11888.661 0.26348093 2.5196723 6.3807103 0.037181146 19.376251 2696.7437
251.80185 2.1204593 11892.018 0.26329622 2.5183667 6.3876752 0.037281988 19.497021 2674.0408
250.71844 2.1195568 11895.36 0.26311021 2.5170413 6.3946926 0.037383372 19.619213 2651.7388
249.63968 2.1186402 11898.687 0.2629229 2.5156959 6.4017635 0.037485296 19.742848 2629.9119
248.56557 2.1177095 11901.999 0.26273427 2.5143302 6.4088889 0.037587785 19.867963 2608.6388
247.49609 2.1167646 11905.296 0.26254431 2.5129445 6.4160687 0.037690812 19.994559 2588.0026
246.4312 2.1158055 11908.578 0.26235301 2.5115385 6.4233042 0.037794405 20.122682 2568.08
245.37089 2.1148318 11911.846 0.26216034 2.5101117 6.4305967 0.037898578 20.252363 2548.9423
244.31515 2.1138438 11915.1 0.26196631 2.5086648 6.4379455 0.038003335 20.383619 2530.6493
243.26395 2.1128412 11918.338 0.26177091 2.507197 6.4453526 0.038108679 20.516479 2513.2413
242.21727 2.1118239 11921.562 0.26157411 2.5057084 6.4528187 0.038214607 20.650972 2496.7583
241.1751 2.1107919 11924.772 0.26137591 2.5041989 6.4603441 0.038321149 20.787133 2481.2151
240.13741 2.1097451 11927.968 0.26117629 2.5026686 6.4679299 0.038428291 20.924983 2466.5999
239.10418 2.1086833 11931.149 0.26097525 2.5011171 6.4755768 0.038536052 21.064555 2452.8893
238.07541 2.1076065 11934.316 0.26077276 2.4995443 6.483286 0.038644447 21.205892 2440.0542
237.05105 2.1065147 11937.469 0.26056882 2.4979503 6.4910581 0.038753473 21.349012 2428.0372
236.03111 2.1054075 11940.609 0.26036339 2.4963347 6.4988945 0.038863143 21.493963 2416.7805
235.01555 2.104285 11943.735 0.26015647 2.4946974 6.5067961 0.038973475 21.640775 2406.2358
234.00436 2.1031474 11946.847 0.25994809 2.4930389 6.5147626 0.039084461 21.789463 2396.3217
232.99753 2.1019942 11949.946 0.25973818 2.4913585 6.5227963 0.039196131 21.940093 2386.9863
231.99502 2.1008253 11953.032 0.25952673 2.489656 6.5308982 0.039308474 22.092684 2378.17
230.99683 2.0996411 11956.105 0.25931377 2.4879321 6.539068 0.039421512 22.247272 2369.8102
230.00293 2.0984411 11959.166 0.25909924 2.4861859 6.5473081 0.039535262 22.403909 2361.8588
229.01331 2.0972254 11962.213 0.25888316 2.4844177 6.5556189 0.039649719 22.562617 2354.2597
228.02795 2.0959938 11965.249 0.25866548 2.4826273 6.5640018 0.039764904 22.723454 2346.9779
227.04683 2.0947464 11968.273 0.25844622 2.4808149 6.5724571 0.039880838 22.886453 2339.9576
226.06993 2.093483 11971.286 0.25822534 2.4789799 6.5809873 0.039997522 23.051662 2333.1701
225.09723 2.0922037 11974.287 0.25800286 2.4771229 6.589592 0.040114958 23.219104 2326.5937
224.12872 2.0909083 11977.278 0.25777875 2.4752434 6.5982732 0.04023317 23.388842 2320.1763
223.16437 2.0895968 11980.258 0.25755296 2.4733415 6.6070321 0.040352178 23.560929 2313.896
222.20418 2.0882693 11983.228 0.25732554 2.4714173 6.6158696 0.040471982 23.735388 2307.7434
221.24811 2.0869257 11986.19 0.25709645 2.4694708 6.6247867 0.040592617 23.912286 2301.6694
220.29616 2.0855661 11989.142 0.25686568 2.4675019 6.6337848 0.040714075 24.091657 2295.6839
219.34831 2.0841904 11992.086 0.25663322 2.4655108 6.6428651 0.040836381 24.273554 2289.7462
218.40453 2.0827989 11995.023 0.25639909 2.4634977 6.6520279 0.040959549 24.458017 2283.8509
217.46481 2.0813914 11997.953 0.25616325 2.4614627 6.661275 0.041083581 24.645099 2277.9808
216.52914 2.0799676 12000.878 0.25592563 2.459405 6.6706108 0.041208545 24.834911 2272.1107
215.59749 2.0785278 12003.8 0.25568622 2.4573253 6.6800369 0.041334487 25.027532 2266.2392
214.66985 2.0770728 12006.719 0.25544511 2.4552247 6.6895508 0.041461359 25.222922 2260.3613


==> data_ZLA/MIX_a20_B165_g45.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.45 1 0.677824 757.746 233.317 1184.94 1462.12 496.581 483.454 277.187 -244.366 277.187 0.167584 0.51024 0.657331 1.64816 0.0936129 0.0739706 -0.0641412 -0.0470235 0.0936129 0.0739706
0.45 0.974391 0.683824 766.449 235.689 1188.76 1465.57 497.394 484.754 278.835 -243.182 275.149 0.170816 0.510678 0.66308 1.65436 0.0952923 0.075524 -0.0632136 -0.0461876 0.0915633 0.072077
0.45 0.94928 0.689796 775.136 238.083 1192.61 1469.03 498.211 486.055 280.461 -241.988 273.112 0.174047 0.511117 0.668842 1.6606 0.0969697 0.0770771 -0.062287 -0.0453534 0.0895449 0.0702145
0.45 0.924652 0.695741 783.809 240.499 1196.46 1472.48 499.032 487.357 282.067 -240.783 271.076 0.177275 0.511559 0.674616 1.66688 0.0986449 0.0786296 -0.0613611 -0.044521 0.0875568 0.0683824
0.45 0.900496 0.701661 792.47 242.938 1200.33 1475.95 499.857 488.659 283.653 -239.566 269.039 0.180499 0.512005 0.680404 1.67319 0.100318 0.0801815 -0.0604359 -0.0436901 0.0855982 0.06658
0.45 0.876801 0.707558 801.122 245.401 1204.21 1479.41 500.686 489.962 285.219 -238.338 267.002 0.183721 0.512453 0.686206 1.67953 0.101989 0.0817326 -0.0595112 -0.0428608 0.0836684 0.0648064
0.45 0.853554 0.713434 809.766 247.886 1208.11 1482.89 501.519 491.266 286.765 -237.098 264.964 0.18694 0.512904 0.692023 1.68591 0.103657 0.0832828 -0.058587 -0.0420329 0.0817666 0.0630611
0.45 0.830745 0.71929 818.405 250.395 1212.02 1486.36 502.356 492.571 288.293 -235.845 262.923 0.190155 0.513359 0.697854 1.69232 0.105323 0.084832 -0.0576632 -0.0412064 0.0798922 0.0613435
0.45 0.808361 0.725129 827.042 252.927 1215.95 1489.85 503.198 493.878 289.803 -234.579 260.881 0.193366 0.513818 0.703701 1.69876 0.106986 0.0863801 -0.0567396 -0.0403812 0.0780446 0.0596528
0.45 0.786394 0.730951 835.678 255.483 1219.9 1493.34 504.044 495.185 291.295 -233.3 258.835 0.196573 0.514281 0.709564 1.70525 0.108646 0.0879269 -0.0558162 -0.0395573 0.076223 0.0579886
0.45 0.764832 0.736758 844.316 258.064 1223.86 1496.84 504.894 496.494 292.769 -232.006 256.786 0.199776 0.514747 0.715443 1.71177 0.110304 0.0894724 -0.0548928 -0.0387347 0.074427 0.0563503
0.45 0.743666 0.742553 852.958 260.668 1227.84 1500.34 505.749 497.805 294.226 -230.698 254.733 0.202976 0.515218 0.721339 1.71833 0.111959 0.0910165 -0.0539695 -0.0379133 0.0726559 0.0547375
0.45 0.722886 0.748336 861.607 263.297 1231.83 1503.85 506.608 499.117 295.666 -229.375 252.675 0.20617 0.515694 0.727252 1.72492 0.113611 0.0925591 -0.0530461 -0.037093 0.0709093 0.0531496
0.45 0.702483 0.754109 870.264 265.952 1235.84 1507.37 507.471 500.43 297.09 -228.036 250.612 0.209361 0.516173 0.733182 1.73155 0.115261 0.0941 -0.0521226 -0.036274 0.0691867 0.0515861
0.45 0.682448 0.759873 878.931 268.631 1239.87 1510.9 508.339 501.746 298.498 -226.681 248.544 0.212546 0.516657 0.73913 1.73822 0.116907 0.0956393 -0.051199 -0.0354562 0.0674876 0.0500468
0.45 0.662773 0.765631 887.611 271.335 1243.92 1514.43 509.212 503.063 299.89 -225.309 246.469 0.215727 0.517146 0.745095 1.74493 0.11855 0.0971769 -0.0502752 -0.0346395 0.0658117 0.0485312
0.45 0.64345 0.771383 896.305 274.065 1247.99 1517.97 510.089 504.382 301.267 -223.92 244.387 0.218904 0.51764 0.751079 1.75168 0.120191 0.0987127 -0.0493512 -0.0338241 0.0641584 0.047039
0.45 0.62447 0.77713 905.016 276.82 1252.07 1521.52 510.971 505.702 302.629 -222.514 242.299 0.222075 0.518139 0.757081 1.75847 0.121828 0.100247 -0.048427 -0.03301 0.0625274 0.0455698
0.45 0.605827 0.782874 913.745 279.601 1256.18 1525.08 511.857 507.025 303.976 -221.089 240.202 0.225242 0.518642 0.763101 1.7653 0.123463 0.101779 -0.0475025 -0.0321972 0.0609185 0.0441234
0.45 0.587513 0.788617 922.495 282.409 1260.3 1528.64 512.748 508.35 305.309 -219.645 238.098 0.228403 0.519151 0.76914 1.77217 0.125094 0.103309 -0.0465779 -0.0313858 0.0593312 0.0426994
0.45 0.569522 0.794359 931.266 285.243 1264.44 1532.22 513.644 509.676 306.628 -218.182 235.985 0.231559 0.519665 0.775198 1.77908 0.126722 0.104837 -0.0456531 -0.0305759 0.0577653 0.0412977
0.45 0.551846 0.800102 940.062 288.103 1268.6 1535.8 514.545 511.005 307.933 -216.698 233.862 0.23471 0.520183 0.781274 1.78603 0.128348 0.106363 -0.0447282 -0.0297675 0.0562206 0.039918
0.45 0.534482 0.805846 948.882 290.99 1272.79 1539.39 515.451 512.336 309.225 -215.194 231.73 0.237856 0.520708 0.787368 1.79303 0.129969 0.107887 -0.0438032 -0.0289608 0.0546967 0.0385601
0.45 0.517421 0.811593 957.73 293.904 1276.99 1542.99 516.362 513.669 310.503 -213.668 229.587 0.240997 0.521237 0.793481 1.80006 0.131588 0.109409 -0.0428782 -0.0281559 0.0531935 0.0372239
0.45 0.500661 0.817343 966.607 296.845 1281.21 1546.6 517.277 515.004 311.769 -212.121 227.434 0.244132 0.521772 0.799613 1.80714 0.133204 0.110928 -0.0419533 -0.0273529 0.0517108 0.0359092
0.45 0.484194 0.823099 975.513 299.814 1285.46 1550.21 518.198 516.34 313.022 -210.551 225.269 0.247262 0.522312 0.805763 1.81427 0.134816 0.112446 -0.0410286 -0.0265521 0.0502484 0.0346159
0.45 0.468017 0.82886 984.451 302.81 1289.72 1553.84 519.124 517.68 314.263 -208.958 223.093 0.250387 0.522857 0.81193 1.82143 0.136426 0.113961 -0.0401042 -0.0257535 0.0488062 0.0333439
0.45 0.452126 0.834627 993.422 305.834 1294.01 1557.48 520.055 519.021 315.491 -207.34 220.905 0.253506 0.523408 0.818116 1.82865 0.138032 0.115474 -0.0391802 -0.0249574 0.047384 0.0320931
0.45 0.436516 0.840401 1002.43 308.886 1298.31 1561.12 520.991 520.364 316.708 -205.699 218.704 0.25662 0.523964 0.824319 1.8359 0.139635 0.116985 -0.0382568 -0.024164 0.0459818 0.0308635
0.45 0.421184 0.846184 1011.47 311.966 1302.64 1564.77 521.932 521.709 317.913 -204.031 216.49 0.259728 0.524526 0.83054 1.8432 0.141235 0.118493 -0.0373342 -0.0233735 0.0445995 0.0296551
0.45 0.406127 0.851975 1020.54 315.075 1306.99 1568.43 522.879 523.057 319.106 -202.338 214.263 0.26283 0.525093 0.836778 1.85055 0.142831 0.119999 -0.0364125 -0.0225863 0.0432369 0.0284678
0.45 0.391341 0.857775 1029.66 318.212 1311.37 1572.11 523.831 524.406 320.288 -200.619 212.021 0.265928 0.525666 0.843032 1.85795 0.144425 0.121503 -0.035492 -0.0218024 0.0418941 0.0273016
0.45 0.376825 0.863585 1038.81 321.378 1315.76 1575.79 524.789 525.758 321.459 -198.872 209.765 0.269019 0.526244 0.849302 1.86539 0.146015 0.123005 -0.0345728 -0.0210224 0.0405711 0.0261565
0.45 0.362575 0.869405 1048 324.573 1320.18 1579.48 525.753 527.112 322.62 -197.097 207.495 0.272106 0.526828 0.855588 1.87288 0.147602 0.124504 -0.0336552 -0.0202464 0.0392678 0.0250327
0.45 0.34859 0.875235 1057.23 327.797 1324.62 1583.18 526.722 528.467 323.77 -195.293 205.209 0.275186 0.527417 0.861889 1.88042 0.149186 0.126001 -0.0327395 -0.0194748 0.0379842 0.0239302
0.45 0.334869 0.881077 1066.5 331.05 1329.08 1586.89 527.697 529.825 324.909 -193.459 202.907 0.278261 0.528012 0.868204 1.88801 0.150766 0.127495 -0.031826 -0.0187081 0.0367204 0.022849
0.45 0.32141 0.886931 1075.82 334.333 1333.56 1590.6 528.677 531.185 326.039 -191.595 200.589 0.281331 0.528613 0.874533 1.89565 0.152344 0.128987 -0.030915 -0.0179465 0.0354764 0.0217892
0.45 0.308212 0.892795 1085.17 337.646 1338.07 1594.33 529.664 532.546 327.158 -189.7 198.255 0.284395 0.529219 0.880876 1.90334 0.153918 0.130477 -0.0300068 -0.0171905 0.0342523 0.020751
0.45 0.295274 0.898672 1094.57 340.989 1342.6 1598.07 530.657 533.909 328.267 -187.774 195.904 0.287454 0.52983 0.887231 1.91109 0.155489 0.131964 -0.0291017 -0.0164405 0.0330482 0.0197346
0.45 0.282596 0.90456 1104.01 344.361 1347.16 1601.82 531.656 535.274 329.367 -185.814 193.536 0.290507 0.530447 0.893597 1.91889 0.157057 0.133449 -0.0282001 -0.0156971 0.031864 0.0187399
0.45 0.270178 0.910461 1113.49 347.765 1351.73 1605.57 532.661 536.641 330.457 -183.821 191.15 0.293554 0.531069 0.899974 1.92674 0.158622 0.134932 -0.0273025 -0.0149606 0.0307 0.0177673
0.45 0.25802 0.916373 1123.01 351.198 1356.33 1609.34 533.673 538.01 331.538 -181.794 188.746 0.296596 0.531697 0.906361 1.93464 0.160184 0.136412 -0.0264093 -0.0142317 0.0295563 0.0168168
0.45 0.246123 0.922297 1132.58 354.662 1360.96 1613.11 534.691 539.38 332.61 -179.733 186.324 0.299633 0.532331 0.912757 1.94261 0.161743 0.13789 -0.0255208 -0.0135108 0.0284329 0.0158887
0.45 0.234488 0.928232 1142.18 358.157 1365.61 1616.9 535.716 540.752 333.673 -177.635 183.883 0.302664 0.53297 0.919161 1.95063 0.163299 0.139365 -0.0246376 -0.0127985 0.02733 0.0149831
0.45 0.223115 0.934179 1151.83 361.684 1370.28 1620.69 536.747 542.125 334.728 -175.5 181.423 0.305689 0.533614 0.925571 1.95871 0.164851 0.140838 -0.0237601 -0.0120955 0.0262478 0.0141003
0.45 0.212006 0.940137 1161.52 365.241 1374.98 1624.49 537.786 543.5 335.773 -173.329 178.944 0.308709 0.534264 0.931988 1.96685 0.166401 0.142308 -0.0228889 -0.0114023 0.0251863 0.0132405
0.45 0.201162 0.946106 1171.25 368.83 1379.7 1628.31 538.832 544.876 336.81 -171.119 176.445 0.311724 0.53492 0.938409 1.97505 0.167947 0.143777 -0.0220245 -0.0107197 0.0241458 0.0124039
0.45 0.190585 0.952085 1181.02 372.45 1384.44 1632.13 539.884 546.253 337.838 -168.87 173.926 0.314733 0.535581 0.944833 1.98331 0.169491 0.145242 -0.0211674 -0.0100482 0.0231263 0.0115907
0.45 0.180278 0.958074 1190.84 376.102 1389.21 1635.96 540.945 547.632 338.859 -166.581 171.387 0.317736 0.536247 0.951259 1.99164 0.171031 0.146706 -0.0203183 -0.00938875 0.0221281 0.0108012
0.45 0.170242 0.964072 1200.68 379.786 1394.01 1639.8 542.013 549.012 339.871 -164.251 168.827 0.320735 0.536919 0.957686 2.00003 0.172568 0.148166 -0.0194776 -0.00874196 0.0211513 0.0100357
0.45 0.16048 0.970078 1210.57 383.503 1398.82 1643.65 543.088 550.393 340.875 -161.88 166.246 0.323727 0.537596 0.964112 2.00849 0.174102 0.149625 -0.0186462 -0.00810864 0.0201962 0.00929442
0.45 0.150995 0.976092 1220.49 387.251 1403.67 1647.51 544.172 551.774 341.872 -159.466 163.645 0.326715 0.538279 0.970536 2.01702 0.175634 0.151081 -0.0178245 -0.0074896 0.0192627 0.00857763
0.45 0.141788 0.982113 1230.45 391.032 1408.54 1651.38 545.263 553.157 342.86 -157.009 161.022 0.329697 0.538967 0.976957 2.02561 0.177162 0.152535 -0.0170132 -0.0068857 0.0183512 0.00788563
0.45 0.132865 0.988139 1240.44 394.845 1413.43 1655.26 546.363 554.541 343.842 -154.508 158.377 0.332673 0.53966 0.983373 2.03428 0.178687 0.153986 -0.0162131 -0.00629782 0.0174618 0.0072187
0.45 0.124227 0.994171 1250.46 398.692 1418.35 1659.15 547.471 555.925 344.815 -151.962 155.711 0.335644 0.540359 0.989781 2.04302 0.180209 0.155435 -0.0154248 -0.00572688 0.0165947 0.00657715
0.45 0.115877 1.00021 1260.52 402.571 1423.29 1663.05 548.588 557.31 345.782 -149.371 153.023 0.33861 0.541064 0.996182 2.05183 0.181729 0.156881 -0.014649 -0.00517383 0.0157499 0.0059613
0.45 0.10782 1.00625 1270.6 406.483 1428.25 1666.96 549.714 558.696 346.741 -146.733 150.312 0.34157 0.541773 1.00257 2.06072 0.183245 0.158325 -0.0138865 -0.00463969 0.0149278 0.00537146
0.45 0.100058 1.01229 1280.7 410.429 1433.25 1670.88 550.849 560.081 347.692 -144.047 147.58 0.344525 0.542489 1.00895 2.06969 0.184758 0.159767 -0.013138 -0.00412548 0.0141283 0.00480798
0.45 0.0925953 1.01833 1290.84 414.408 1438.26 1674.8 551.993 561.468 348.637 -141.314 144.824 0.347474 0.543209 1.01532 2.07874 0.186269 0.161206 -0.0124041 -0.00363231 0.0133517 0.00427122
0.45 0.0854358 1.02437 1300.99 418.421 1443.31 1678.74 553.146 562.854 349.575 -138.531 142.047 0.350419 0.543935 1.02167 2.08787 0.187776 0.162642 -0.0116857 -0.00316134 0.0125981 0.00376156
0.45 0.0785833 1.03041 1311.16 422.467 1448.37 1682.69 554.309 564.241 350.506 -135.699 139.246 0.353357 0.544666 1.028 2.09709 0.189281 0.164077 -0.0109835 -0.0027138 0.0118676 0.0032794
0.45 0.0720418 1.03644 1321.35 426.547 1453.47 1686.64 555.482 565.628 351.431 -132.816 136.423 0.356291 0.545403 1.03431 2.10639 0.190782 0.165509 -0.0102983 -0.00229101 0.0111603 0.00282519
0.45 0.0658157 1.04247 1331.56 430.662 1458.58 1690.61 556.666 567.014 352.348 -129.882 133.577 0.359218 0.546145 1.0406 2.11578 0.19228 0.166938 -0.00963063 -0.0018944 0.0104763 0.00239942
0.45 0.0599099 1.04849 1341.77 434.81 1463.73 1694.58 557.859 568.401 353.26 -126.895 130.708 0.362141 0.546893 1.04687 2.12526 0.193776 0.168365 -0.00898139 -0.00152558 0.00981565 0.00200267
0.45 0.0543295 1.0545 1351.99 438.993 1468.89 1698.57 559.064 569.787 354.164 -123.855 127.816 0.365058 0.547646 1.05311 2.13484 0.195269 0.169789 -0.00835121 -0.00118637 0.00917843 0.00163559
0.45 0.0490809 1.0605 1362.22 443.21 1474.09 1702.56 560.279 571.173 355.063 -120.761 124.901 0.36797 0.548404 1.05932 2.14451 0.196758 0.171211 -0.00774077 -0.000878928 0.00856466 0.00129898
0.45 0.0441718 1.06649 1372.45 447.462 1479.31 1706.57 561.506 572.558 355.955 -117.611 121.963 0.370876 0.549168 1.0655 2.15428 0.198245 0.172631 -0.0071507 -0.00060596 0.00797436 0.000993847
0.45 0.0396127 1.07247 1382.67 451.749 1484.55 1710.58 562.745 573.942 356.84 -114.404 119.002 0.373776 0.549937 1.07165 2.16415 0.199729 0.174048 -0.00658154 -0.000371111 0.00740754 0.000721501
0.45 0.0354195 1.07842 1392.88 456.071 1489.82 1714.6 563.997 575.325 357.72 -111.137 116.018 0.376672 0.550712 1.07775 2.17414 0.201209 0.175462 -0.00603373 -0.000179947 0.00686416 0.000483772
0.45 0.0316225 1.08434 1403.07 460.428 1495.11 1718.64 565.263 576.707 358.594 -107.807 113.012 0.379561 0.551492 1.0838 2.18425 0.202687 0.176874 -0.00550743 -4.31847e-05 0.00634418 0.000283416
0.45 0.0283237 1.09023 1413.21 464.82 1500.43 1722.68 566.547 578.084 359.461 -104.398 109.982 0.382445 0.552278 1.08976 2.19452 0.204162 0.178284 -0.00500121 -0 0.00584755 0.000125152
0.45 0.0254279 1.09608 1423.31 469.248 1505.78 1726.73 567.845 579.46 360.323 -100.929 106.931 0.385324 0.553069 1.09567 2.2049 0.205634 0.17969 -0.00451914 -0 0.00537419 1.95555e-05
0.45 0.0229132 1.1019 1433.38 473.71 1511.14 1730.8 569.15 580.838 361.179 -97.4207 103.857 0.388197 0.553866 1.10158 2.21536 0.207102 0.181095 -0.00406402 -0 0.00492391 0
0.45 0.0206038 1.10772 1443.48 478.208 1516.54 1734.87 570.462 582.217 362.029 -93.8715 100.761 0.391064 0.554669 1.10749 2.22588 0.208568 0.182496 -0.00363581 -0 0.00449651 0
0.45 0.0184464 1.11354 1453.6 482.74 1521.96 1738.95 571.782 583.598 362.873 -90.2817 97.6418 0.393926 0.555477 1.11339 2.23649 0.21003 0.183895 -0.00323443 -0 0.00409175 0
0.45 0.0164374 1.11937 1463.76 487.308 1527.4 1743.05 573.109 584.98 363.712 -86.6514 94.5002 0.396782 0.556291 1.11929 2.24716 0.21149 0.185292 -0.00285972 -0 0.00370936 0
0.45 0.0145732 1.12521 1473.95 491.911 1532.87 1747.15 574.442 586.364 364.545 -82.9806 91.3359 0.399633 0.55711 1.12519 2.25791 0.212947 0.186686 -0.00251145 -0 0.00334906 0
0.45 0.0128497 1.13105 1484.18 496.55 1538.37 1751.27 575.783 587.749 365.372 -79.2694 88.1486 0.402478 0.557935 1.13108 2.26872 0.214401 0.188078 -0.00218932 -0 0.00301053 0
0.45 0.0112629 1.13689 1494.43 501.223 1543.89 1755.39 577.131 589.136 366.195 -75.5181 84.9382 0.405318 0.558765 1.13697 2.27961 0.215851 0.189467 -0.00189296 -0 0.00269343 0
0.45 0.00980853 1.14274 1504.72 505.933 1549.43 1759.52 578.486 590.524 367.012 -71.7266 81.7047 0.408152 0.559601 1.14285 2.29058 0.217299 0.190853 -0.00162191 -0 0.00239737 0
0.45 0.00848192 1.1486 1515.05 510.678 1555 1763.67 579.847 591.915 367.823 -67.8953 78.4478 0.410981 0.560442 1.14874 2.30161 0.218744 0.192237 -0.00137563 -0 0.00212195 0
0.45 0.00727837 1.15446 1525.4 515.459 1560.59 1767.82 581.215 593.307 368.63 -64.0244 75.1676 0.413805 0.561288 1.15462 2.31271 0.220186 0.193618 -0.00115349 -0 0.00186673 0
0.45 0.00619289 1.16033 1535.8 520.276 1566.21 1771.98 582.589 594.7 369.431 -60.1141 71.8638 0.416623 0.56214 1.16051 2.32388 0.221626 0.194997 -0.000954778 -0 0.00163124 0
0.45 0.0052203 1.16621 1546.22 525.129 1571.86 1776.16 583.97 596.096 370.228 -56.1648 68.5364 0.419436 0.562997 1.16639 2.33512 0.223062 0.196374 -0.000778679 -0 0.00141497 0
0.45 0.00435519 1.17209 1556.68 530.017 1577.53 1780.34 585.356 597.493 371.019 -52.1767 65.1852 0.422244 0.563859 1.17228 2.34643 0.224496 0.197748 -0.000624292 -0 0.00121738 0
0.45 0.00359196 1.17798 1567.18 534.942 1583.22 1784.53 586.749 598.892 371.806 -48.1503 61.8101 0.425047 0.564727 1.17816 2.3578 0.225927 0.19912 -0.000490618 -0 0.0010379 0
0.45 0.0029248 1.18387 1577.72 539.903 1588.94 1788.73 588.147 600.294 372.588 -44.0859 58.411 0.427844 0.565599 1.18405 2.36924 0.227355 0.200489 -0.000376558 -0 0.0008759 0
0.45 0.00234768 1.18978 1588.3 544.901 1594.69 1792.94 589.551 601.697 373.365 -39.984 54.9878 0.430636 0.566477 1.18995 2.38074 0.22878 0.201856 -0.000280913 -0 0.000730741 0
0.45 0.00185438 1.19569 1598.91 549.934 1600.46 1797.16 590.961 603.102 374.137 -35.845 51.5404 0.433423 0.56736 1.19585 2.3923 0.230203 0.203221 -0.000202382 -0 0.000601726 0
0.45 0.00143851 1.20161 1609.57 555.004 1606.25 1801.39 592.375 604.51 374.905 -31.6693 48.0686 0.436205 0.568248 1.20176 2.40393 0.231622 0.204583 -0.000139562 -0 0.000488123 0
0.45 0.00109345 1.20754 1620.27 560.111 1612.07 1805.63 593.795 605.92 375.668 -27.4576 44.5722 0.438982 0.569141 1.20767 2.41561 0.23304 0.205943 -9.09459e-05 -0 0.000389158 0
0.45 0.000812424 1.21349 1631.01 565.254 1617.91 1809.88 595.219 607.332 376.426 -23.2104 41.0511 0.441754 0.570039 1.2136 2.42736 0.234454 0.2073 -5.49224e-05 -0 0.000304014 0
0.45 0.000588479 1.21944 1641.81 570.434 1623.78 1814.14 596.648 608.747 377.18 -18.9281 37.5053 0.444522 0.570942 1.21953 2.43915 0.235866 0.208656 -2.97761e-05 -0 0.000231833 0
0.45 0.00041448 1.22541 1652.65 575.65 1629.68 1818.41 598.08 610.164 377.93 -14.6115 33.9344 0.447284 0.571849 1.22548 2.45101 0.237275 0.210009 -1.3687e-05 -0 0.000171709 0
0.45 0.000283132 1.23139 1663.54 580.903 1635.6 1822.69 599.517 611.584 378.675 -10.2611 30.3384 0.450041 0.572762 1.23145 2.46291 0.238682 0.211359 -4.73133e-06 -0 0.000122691 0
0.45 0.000186981 1.23739 1674.48 586.193 1641.54 1826.97 600.957 613.007 379.416 -5.87755 26.7171 0.452794 0.573679 1.23743 2.47486 0.240086 0.212708 -8.82401e-07 -0 8.37815e-05 0
0.45 0.000118418 1.24341 1685.49 591.52 1647.51 1831.27 602.401 614.432 380.153 -1.46152 23.0702 0.455541 0.574602 1.24343 2.48686 0.241488 0.214054 -1.12847e-08 -0 5.39332e-05 0
0.45 6.96889e-05 1.24944 1696.55 596.884 1653.5 1835.57 603.848 615.86 380.886 2.98633 19.3977 0.458285 0.575529 1.24945 2.49891 0.242887 0.215398 1.11963e-07 0 3.20493e-05 0
0.45 3.28948e-05 1.25549 1707.67 602.285 1659.52 1839.88 605.298 617.292 381.615 7.46531 15.6993 0.461023 0.57646 1.2555 2.511 0.244283 0.21674 1.81595e-06 0 1.69812e-05 0
0.45 1.64855e-16 1.26157 1718.86 607.723 1665.56 1844.2 606.751 618.725 382.339 11.9747 11.9747 0.463757 0.577396 1.26157 2.52312 0.245677 0.218079 7.52711e-06 0 7.52711e-06 0


==> data_ZLA/MIX_a20_B165_g45_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
351.70898 2.1596232 11599.142 0.27493013 2.5764238 5.9558438 0.030658569 12.915245 4279.4225
350.57883 2.1596176 11602.346 0.27485351 2.5764141 5.9588594 0.030709519 12.954784 4265.1865
349.44868 2.1596069 11605.553 0.27477618 2.5763966 5.9618983 0.030760789 12.994718 4250.8368
348.31853 2.1595907 11608.764 0.27469812 2.5763709 5.9649615 0.030812402 13.035061 4236.3738
347.18838 2.1595691 11611.979 0.27461932 2.5763371 5.968049 0.030864341 13.075813 4221.7922
346.05822 2.159542 11615.197 0.27453978 2.5762949 5.9711611 0.030916642 13.116988 4207.0917
344.92807 2.1595093 11618.42 0.27445949 2.5762444 5.974298 0.030969277 13.158584 4192.271
343.79792 2.159471 11621.645 0.27437844 2.5761854 5.9774602 0.031022252 13.200606 4177.3277
342.66777 2.1594268 11624.874 0.27429661 2.5761177 5.9806482 0.031075592 13.243073 4162.2599
341.53762 2.1593768 11628.107 0.27421401 2.5760412 5.9838621 0.031129292 13.285986 4147.0647
340.40746 2.1593209 11631.344 0.27413061 2.5759559 5.9871021 0.031183352 13.32935 4131.7407
339.27731 2.1592589 11634.583 0.27404641 2.5758614 5.990369 0.031237786 13.373176 4116.2874
338.14716 2.1591907 11637.826 0.27396139 2.5757575 5.9936632 0.031292591 13.417473 4100.6998
337.01701 2.1591163 11641.073 0.27387555 2.5756445 5.9969847 0.031347766 13.462242 4084.9776
335.88686 2.1590356 11644.323 0.27378888 2.5755219 6.0003337 0.031403324 13.507493 4069.1168
334.7567 2.1589485 11647.576 0.27370137 2.5753898 6.0037111 0.031459261 13.553233 4053.1182
333.62655 2.158855 11650.833 0.273613 2.5752481 6.0071166 0.031515587 13.599471 4036.9775
332.4964 2.1587545 11654.092 0.27352374 2.5750959 6.0105522 0.031572309 13.646225 4020.6907
331.36625 2.1586475 11657.356 0.27343363 2.5749341 6.0140161 0.031629434 13.69349 4004.2578
330.23609 2.1585337 11660.622 0.27334262 2.5747618 6.0175103 0.031686968 13.741283 3987.6764
329.10594 2.1584128 11663.891 0.2732507 2.5745791 6.0210349 0.031744905 13.789611 3970.9411
327.97579 2.1582849 11667.164 0.27315787 2.5743861 6.0245897 0.031803254 13.838479 3954.05
326.84952 2.1581503 11670.428 0.27306443 2.5741828 6.0281637 0.031861821 13.887731 3937.0602
325.72712 2.1580089 11673.684 0.27297039 2.5739696 6.0317563 0.031920602 13.937367 3919.9703
324.60857 2.1578606 11676.931 0.27287572 2.573746 6.0353685 0.031979608 13.987398 3902.78
323.49386 2.1577055 11680.17 0.27278044 2.5735122 6.039 0.032038833 14.037824 3885.486
322.38298 2.1575435 11683.401 0.27268453 2.5732682 6.042651 0.032098285 14.088655 3868.0881
321.27591 2.1573747 11686.624 0.27258801 2.5730141 6.0463211 0.032157952 14.13988 3850.5833
320.17265 2.1571989 11689.838 0.27249085 2.5727495 6.0500112 0.032217852 14.19152 3832.9755
319.07317 2.1570161 11693.044 0.27239306 2.5724745 6.0537214 0.032277981 14.243576 3815.256
317.97747 2.1568261 11696.241 0.27229462 2.5721889 6.0574521 0.032338338 14.296053 3797.4267
316.88554 2.1566291 11699.429 0.27219555 2.5718928 6.061203 0.032398921 14.348948 3779.4843
315.79735 2.156425 11702.609 0.27209582 2.571586 6.0649745 0.032459744 14.402278 3761.4296
314.7129 2.1562135 11705.781 0.27199543 2.5712685 6.068767 0.032520805 14.456045 3743.2579
313.63217 2.1559948 11708.943 0.27189439 2.5709402 6.0725806 0.032582101 14.510252 3724.9701
312.55516 2.1557689 11712.097 0.27179268 2.5706011 6.0764156 0.03264364 14.564907 3706.5667
311.48184 2.1555357 11715.243 0.27169031 2.5702512 6.0802715 0.032705406 14.620003 3688.0424
310.41221 2.1552948 11718.379 0.27158724 2.56989 6.0841497 0.03276743 14.67557 3669.3938
309.34625 2.1550468 11721.507 0.27148353 2.5695183 6.0880491 0.032829682 14.731584 3650.6291
308.28396 2.1547912 11724.626 0.27137912 2.5691352 6.0919709 0.032892199 14.788077 3631.7362
307.22531 2.154528 11727.736 0.27127401 2.568741 6.0959151 0.032954965 14.845047 3612.7173
306.17029 2.1542573 11730.837 0.27116822 2.5683357 6.0998815 0.03301797 14.902486 3593.5716
305.1189 2.153979 11733.93 0.27106173 2.567919 6.1038709 0.033081231 14.960417 3574.2945
304.07112 2.1536931 11737.014 0.27095454 2.5674911 6.1078829 0.033144749 15.018837 3554.8882
303.02694 2.1533992 11740.088 0.27084663 2.5670516 6.1119186 0.033208531 15.077761 3535.3505
301.98634 2.1530976 11743.154 0.27073799 2.5666005 6.115978 0.033272571 15.137192 3515.677
300.94932 2.1527882 11746.21 0.27062865 2.566138 6.1200606 0.033336862 15.197125 3495.8703
299.91586 2.1524709 11749.257 0.27051858 2.5656638 6.1241674 0.033401429 15.257583 3475.9244
298.88594 2.1521457 11752.296 0.27040778 2.5651779 6.1282985 0.033466256 15.318564 3455.8441
297.85957 2.1518126 11755.325 0.27029624 2.5646803 6.1324536 0.03353136 15.380076 3435.6215
296.83672 2.1514713 11758.345 0.27018396 2.5641707 6.1366339 0.033596729 15.442127 3415.2588
295.81738 2.1511218 11761.357 0.27007091 2.5636492 6.1408394 0.033662375 15.504729 3394.7563
294.80154 2.1507642 11764.359 0.26995712 2.5631157 6.1450699 0.0337283 15.567881 3374.1096
293.78919 2.1503984 11767.351 0.26984256 2.5625699 6.1493263 0.033794505 15.631597 3353.3218
292.78031 2.1500245 11770.335 0.26972724 2.5620125 6.1536077 0.033860986 15.695873 3332.3892
291.7749 2.1496421 11773.309 0.26961114 2.5614424 6.1579159 0.033927759 15.760734 3311.313
290.77295 2.1492512 11776.274 0.26949425 2.5608599 6.1622508 0.03399482 15.82618 3290.092
289.77443 2.1488521 11779.23 0.26937659 2.5602654 6.1666117 0.034062163 15.892209 3268.729
288.77934 2.1484445 11782.177 0.26925813 2.5596584 6.1709997 0.034129807 15.958844 3247.2237
287.78767 2.1480282 11785.114 0.26913886 2.5590386 6.1754153 0.034197749 16.026089 3225.5772
286.79941 2.1476035 11788.043 0.26901879 2.5584066 6.1798579 0.034265992 16.093949 3203.792
285.81454 2.14717 11790.962 0.26889791 2.5577616 6.1843289 0.034334528 16.162432 3181.8645
284.83305 2.1467277 11793.871 0.2687762 2.5571039 6.1888282 0.034403377 16.231555 3159.8109
283.85493 2.1462767 11796.772 0.26865366 2.5564333 6.193356 0.034472525 16.301314 3137.6286
282.88017 2.145817 11799.663 0.2685303 2.5557499 6.1979124 0.034541993 16.371729 3115.3199
281.90876 2.1453481 11802.545 0.26840607 2.5550532 6.2024985 0.034611777 16.44281 3092.8954
280.94068 2.1448704 11805.418 0.26828102 2.5543437 6.2071137 0.034681879 16.514557 3070.3598
279.97593 2.1443836 11808.281 0.26815508 2.5536207 6.2117594 0.034752295 16.586989 3047.7246
279.01449 2.1438876 11811.135 0.26802828 2.5528845 6.2164355 0.034823049 16.660116 3025.0032
278.05635 2.1433828 11813.98 0.26790064 2.5521355 6.2211409 0.034894122 16.733932 3002.2053
277.1015 2.1428683 11816.815 0.26777207 2.5513722 6.225879 0.034965534 16.808474 2979.3503
276.14994 2.1423451 11819.641 0.26764267 2.5505961 6.2306471 0.03503728 16.883724 2956.4596
275.20163 2.1418121 11822.458 0.26751233 2.5498061 6.2354477 0.035109355 16.959712 2933.5526
274.25659 2.1412698 11825.266 0.26738109 2.5490024 6.2402806 0.035181793 17.036452 2910.6622
273.31479 2.140718 11828.065 0.26724894 2.5481849 6.2451458 0.035254575 17.113945 2887.8184
272.37623 2.1401567 11830.854 0.26711588 2.5473535 6.2500442 0.035327702 17.1922 2865.057
271.44088 2.1395859 11833.634 0.26698189 2.5465083 6.2549755 0.035401193 17.271233 2842.4253
270.50875 2.1390053 11836.406 0.26684695 2.5456491 6.2599409 0.035475037 17.351059 2819.973
269.57983 2.138415 11839.167 0.26671108 2.5447757 6.2649403 0.035549247 17.431684 2797.7477
268.65409 2.1378149 11841.92 0.26657425 2.543888 6.2699746 0.035623831 17.513129 2775.8398
267.73153 2.1372048 11844.664 0.26643644 2.5429859 6.2750443 0.035698788 17.595404 2754.3047
266.81213 2.1365849 11847.399 0.26629768 2.5420697 6.280149 0.035774121 17.678513 2733.222
265.8959 2.1359549 11850.124 0.26615793 2.5411388 6.2852901 0.035849839 17.762481 2712.6763
264.98281 2.1353151 11852.841 0.2660172 2.5401936 6.2904671 0.035925943 17.847309 2692.749
264.07286 2.1346649 11855.549 0.26587546 2.5392334 6.2956815 0.036002441 17.933024 2673.5302
263.16603 2.1340045 11858.248 0.26573271 2.5382587 6.3009333 0.036079343 18.019638 2655.0999
262.26232 2.1333338 11860.938 0.26558894 2.537269 6.3062231 0.036156643 18.107157 2637.5183
261.36171 2.1326529 11863.62 0.26544416 2.5362646 6.3115508 0.036234347 18.195598 2620.8493
260.46419 2.1319615 11866.293 0.26529833 2.535245 6.3169179 0.036312468 18.284982 2605.1176
259.56975 2.1312596 11868.958 0.26515144 2.5342104 6.3223245 0.036391014 18.375326 2590.3489
258.67839 2.1305471 11871.614 0.26500349 2.5331603 6.3277714 0.036469977 18.46664 2576.5299
257.79008 2.1298241 11874.262 0.2648545 2.5320954 6.3332583 0.03654938 18.558937 2563.6594
256.90483 2.1290904 11876.901 0.26470442 2.5310148 6.3387866 0.036629224 18.652244 2551.6684
256.02262 2.128346 11879.532 0.26455325 2.529919 6.3443562 0.036709499 18.746562 2540.5169
255.14344 2.1275906 11882.155 0.26440098 2.5288075 6.3499686 0.036790237 18.84193 2530.1446
254.26727 2.1268244 11884.77 0.26424761 2.5276804 6.3556235 0.036871422 18.938344 2520.4851
253.39412 2.1260473 11887.378 0.26409311 2.5265376 6.3613218 0.036953073 19.035836 2511.4638
252.52396 2.1252592 11889.978 0.2639375 2.5253791 6.367064 0.037035185 19.134411 2503.0298
251.65679 2.12446 11892.57 0.26378074 2.5242047 6.372851 0.037117782 19.234103 2495.1125
250.7926 2.1236496 11895.154 0.26362282 2.5230143 6.3786834 0.037200863 19.334927 2487.6454
249.93137 2.122828 11897.732 0.26346375 2.5218079 6.3845616 0.037284438 19.4369 2480.5944
249.07311 2.1219953 11900.302 0.26330351 2.5205855 6.3904863 0.03736851 19.54004 2473.8838
248.21779 2.1211512 11902.866 0.26314209 2.519347 6.3964581 0.037453082 19.644366 2467.5051
247.36541 2.1202957 11905.423 0.26297946 2.5180921 6.402478 0.037538168 19.749908 2461.3917
246.51595 2.1194286 11907.973 0.26281562 2.5168207 6.4085471 0.037623794 19.856692 2455.5122
245.66942 2.1185503 11910.517 0.26265058 2.5155334 6.4146646 0.037709932 19.964714 2449.8387
244.82579 2.1176602 11913.056 0.2624843 2.5142293 6.4208329 0.03779662 20.074025 2444.3382
243.98505 2.1167589 11915.589 0.26231681 2.5129092 6.427051 0.037883848 20.184623 2438.9915
243.14721 2.1158457 11918.116 0.26214805 2.5115722 6.4333213 0.037971644 20.296554 2433.7816
242.31224 2.114921 11920.638 0.26197804 2.5102189 6.4396435 0.038059994 20.409823 2428.6702
241.48013 2.1139847 11923.155 0.26180676 2.5088491 6.4460184 0.038148924 20.524461 2423.6536
240.65089 2.1130364 11925.668 0.26163419 2.5074623 6.4524481 0.038238462 20.640516 2418.7148
239.82449 2.1120767 11928.177 0.26146035 2.5060593 6.4589313 0.038328568 20.757965 2413.8331
239.00093 2.1111053 11930.683 0.26128521 2.5046397 6.4654703 0.0384193 20.876873 2408.9958
238.1802 2.110122 11933.185 0.26110875 2.5032035 6.4720654 0.038510651 20.997257 2404.202
237.36229 2.1091274 11935.685 0.26093101 2.5017511 6.4787164 0.038602625 21.119122 2399.428
236.54719 2.1081211 11938.183 0.26075194 2.5002822 6.4854252 0.038695237 21.242513 2394.6739
235.73488 2.1071031 11940.679 0.26057154 2.4987969 6.4921927 0.0387885 21.367457 2389.9157
234.92537 2.1060735 11943.176 0.26038978 2.4972953 6.4990204 0.038882453 21.494 2385.159
234.11863 2.1050322 11945.673 0.26020661 2.4957771 6.505911 0.038977125 21.622203 2380.3934
233.31467 2.1039799 11948.172 0.26002214 2.4942436 6.5128616 0.039072487 21.752022 2375.6049


==> data_ZLA/MIX_a20_B165_g5.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.05 1 0.385521 383.603 44.4723 934.654 1110.38 432.805 349.106 175.727 -331.669 175.727 0.0360213 0.349499 0.137384 1.16566 0.0238523 0.0121691 -0.160373 -0.136591 0.0238523 0.0121691
0.05 0.983583 0.394877 393.814 47.2165 942.266 1117.33 434.781 351.362 182.046 -332.202 174.694 0.0408403 0.35328 0.141755 1.17893 0.0265192 0.0143211 -0.161147 -0.137325 0.0234342 0.0118356
0.05 0.967576 0.404131 403.981 50.0517 949.897 1124.34 436.806 353.641 188.066 -332.772 173.729 0.045791 0.356929 0.14615 1.19257 0.0292379 0.0165532 -0.161979 -0.138113 0.0230477 0.0115283
0.05 0.952001 0.41329 414.112 52.9772 957.545 1131.42 438.878 355.94 193.822 -333.378 172.827 0.050864 0.360455 0.150567 1.20659 0.0320055 0.0188585 -0.162865 -0.138953 0.0226906 0.0112452
0.05 0.936876 0.422364 424.217 55.9922 965.208 1138.56 440.996 358.259 199.343 -334.017 171.985 0.0560507 0.363868 0.155008 1.22096 0.0348194 0.0212314 -0.163804 -0.139845 0.0223606 0.0109845
0.05 0.922211 0.43136 434.304 59.0964 972.886 1145.76 443.155 360.597 204.653 -334.69 171.2 0.061343 0.367175 0.159472 1.23568 0.0376765 0.0236665 -0.164795 -0.140785 0.0220559 0.0107444
0.05 0.908011 0.440286 444.382 62.2893 980.58 1153.01 445.356 362.952 209.77 -335.393 170.469 0.0667332 0.370384 0.163961 1.25075 0.0405741 0.0261591 -0.165836 -0.141772 0.0217745 0.0105233
0.05 0.894278 0.449151 454.459 65.5708 988.29 1160.32 447.595 365.325 214.712 -336.125 169.788 0.0722142 0.373502 0.168476 1.26614 0.0435093 0.0287048 -0.166924 -0.142805 0.0215146 0.0103195
0.05 0.88101 0.457962 464.543 68.9407 996.018 1167.69 449.872 367.715 219.49 -336.884 169.154 0.077779 0.376537 0.173018 1.28186 0.0464795 0.0312995 -0.168058 -0.143882 0.0212745 0.0101318
0.05 0.868204 0.466726 474.641 72.3992 1003.76 1175.11 452.184 370.121 224.118 -337.67 168.563 0.0834209 0.379494 0.177591 1.29789 0.0494817 0.0339392 -0.169236 -0.145001 0.0210525 0.00995863
0.05 0.855852 0.475449 484.762 75.9466 1011.53 1182.57 454.53 372.544 228.604 -338.479 168.013 0.0891336 0.382381 0.182195 1.31424 0.0525133 0.0366203 -0.170456 -0.14616 0.0208471 0.00979876
0.05 0.843948 0.484139 494.914 79.5834 1019.32 1190.1 456.908 374.983 232.959 -339.311 167.501 0.094911 0.385203 0.186835 1.33089 0.0555716 0.0393393 -0.171716 -0.147356 0.0206568 0.009651
0.05 0.832479 0.492801 505.102 83.3102 1027.14 1197.67 459.317 377.438 237.189 -340.163 167.022 0.100747 0.387966 0.191512 1.34783 0.0586541 0.0420929 -0.173014 -0.14859 0.0204804 0.0095142
0.05 0.821437 0.501442 515.334 87.1279 1034.98 1205.29 461.757 379.91 241.301 -341.035 166.575 0.106636 0.390676 0.196231 1.36508 0.0617582 0.0448779 -0.174348 -0.149858 0.0203164 0.00938731
0.05 0.810808 0.510066 525.617 91.0373 1042.86 1212.97 464.226 382.398 245.302 -341.925 166.157 0.112573 0.393339 0.200994 1.38261 0.0648816 0.0476914 -0.175716 -0.151159 0.0201636 0.00926932
0.05 0.80058 0.51868 535.957 95.0398 1050.77 1220.7 466.722 384.904 249.198 -342.831 165.764 0.118552 0.395959 0.205806 1.40043 0.0680218 0.0505304 -0.177116 -0.152491 0.020021 0.0091593
0.05 0.79074 0.527287 546.361 99.1364 1058.71 1228.49 469.246 387.427 252.992 -343.752 165.394 0.124569 0.398542 0.210671 1.41854 0.0711766 0.0533924 -0.178547 -0.153852 0.0198873 0.00905636
0.05 0.781273 0.535894 556.835 103.329 1066.7 1236.33 471.796 389.967 256.69 -344.686 165.045 0.130618 0.401092 0.215593 1.43693 0.0743439 0.0562746 -0.180006 -0.155241 0.0197615 0.00895967
0.05 0.772167 0.544505 567.384 107.618 1074.73 1244.22 474.372 392.526 260.297 -345.631 164.713 0.136696 0.403613 0.220575 1.45559 0.0775216 0.0591748 -0.181492 -0.156656 0.0196426 0.00886843
0.05 0.763406 0.553123 578.014 112.006 1082.81 1252.17 476.973 395.104 263.815 -346.588 164.397 0.142798 0.40611 0.225623 1.47454 0.0807079 0.0620906 -0.183003 -0.158094 0.0195298 0.00878189
0.05 0.754976 0.561753 588.732 116.494 1090.93 1260.18 479.597 397.702 267.249 -347.553 164.094 0.148921 0.408587 0.230742 1.49376 0.0839009 0.0650199 -0.184536 -0.159555 0.0194219 0.00869934
0.05 0.746864 0.570399 599.542 121.085 1099.11 1268.25 482.246 400.319 270.603 -348.526 163.802 0.15506 0.411048 0.235935 1.51325 0.0870989 0.0679608 -0.18609 -0.161035 0.0193183 0.00862009
0.05 0.739054 0.579065 610.45 125.779 1107.35 1276.38 484.918 402.957 273.878 -349.505 163.518 0.161212 0.413495 0.241209 1.53301 0.0903004 0.0709114 -0.187663 -0.162534 0.019218 0.0085435
0.05 0.731532 0.587753 621.46 130.579 1115.64 1284.57 487.611 405.615 277.079 -350.489 163.24 0.167374 0.415932 0.246568 1.55304 0.093504 0.0738699 -0.189252 -0.164049 0.0191203 0.00846895
0.05 0.724285 0.596468 632.579 135.487 1124 1292.82 490.327 408.296 280.209 -351.476 162.967 0.173543 0.418363 0.252018 1.57334 0.0967081 0.0768348 -0.190856 -0.165579 0.0190243 0.00839583
0.05 0.717298 0.605212 643.812 140.505 1132.42 1301.14 493.064 410.998 283.269 -352.465 162.695 0.179716 0.420789 0.257563 1.5939 0.0999117 0.0798046 -0.192471 -0.16712 0.0189293 0.00832359
0.05 0.710558 0.613988 655.161 145.633 1140.9 1309.52 495.821 413.724 286.264 -353.455 162.423 0.185892 0.423213 0.26321 1.61472 0.103114 0.082778 -0.194097 -0.168671 0.0188347 0.00825166
0.05 0.704051 0.6228 666.634 150.876 1149.46 1317.96 498.599 416.472 289.194 -354.443 162.15 0.192066 0.425637 0.268963 1.63581 0.106313 0.0857536 -0.19573 -0.17023 0.0187397 0.00817952
0.05 0.697765 0.631649 678.234 156.233 1158.09 1326.47 501.395 419.244 292.063 -355.429 161.872 0.198239 0.428064 0.274829 1.65714 0.109508 0.0887305 -0.197368 -0.171794 0.0186436 0.00810666
0.05 0.691686 0.640539 689.965 161.708 1166.8 1335.05 504.211 422.04 294.873 -356.411 161.588 0.204407 0.430496 0.280813 1.67874 0.112699 0.0917075 -0.199009 -0.173361 0.0185457 0.0080326
0.05 0.685801 0.649471 701.832 167.303 1175.58 1343.69 507.044 424.861 297.625 -357.388 161.297 0.210569 0.432933 0.286922 1.70058 0.115885 0.0946838 -0.20065 -0.174928 0.0184456 0.00795686
0.05 0.680099 0.658448 713.84 173.018 1184.44 1352.4 509.895 427.707 300.323 -358.358 160.996 0.216723 0.435378 0.29316 1.72266 0.119065 0.0976584 -0.202288 -0.176492 0.0183424 0.00787899
0.05 0.674568 0.667472 725.992 178.856 1193.38 1361.18 512.762 430.579 302.968 -359.319 160.683 0.222869 0.437832 0.299536 1.74499 0.122238 0.100631 -0.20392 -0.178052 0.0182357 0.00779856
0.05 0.669195 0.676545 738.294 184.82 1202.41 1370.03 515.645 433.476 305.561 -360.27 160.357 0.229004 0.440296 0.306054 1.76755 0.125405 0.1036 -0.205543 -0.179604 0.018125 0.00771515
0.05 0.663969 0.685669 750.748 190.91 1211.52 1378.94 518.544 436.399 308.106 -361.209 160.016 0.235129 0.44277 0.312722 1.79034 0.128563 0.106566 -0.207155 -0.181145 0.0180095 0.00762838
0.05 0.65888 0.694846 763.359 197.129 1220.72 1387.92 521.456 439.349 310.603 -362.135 159.658 0.241241 0.445257 0.319545 1.81336 0.131714 0.109527 -0.208752 -0.182672 0.0178889 0.00753786
0.05 0.653916 0.704077 776.132 203.478 1230.01 1396.98 524.383 442.326 313.054 -363.046 159.281 0.247341 0.447757 0.326531 1.8366 0.134857 0.112484 -0.21033 -0.184182 0.0177625 0.00744323
0.05 0.649067 0.713365 789.069 209.96 1239.38 1406.1 527.322 445.33 315.46 -363.939 158.884 0.253427 0.45027 0.333686 1.86005 0.137992 0.115436 -0.211888 -0.185673 0.01763 0.00734417
0.05 0.644322 0.722711 802.176 216.576 1248.85 1415.28 530.273 448.361 317.825 -364.815 158.465 0.2595 0.452797 0.341018 1.88371 0.141117 0.118382 -0.21342 -0.187139 0.0174909 0.00724037
0.05 0.639672 0.732117 815.456 223.327 1258.41 1424.54 533.235 451.421 320.147 -365.67 158.022 0.265558 0.455339 0.348533 1.90757 0.144234 0.121323 -0.214924 -0.188579 0.0173447 0.00713152
0.05 0.635106 0.741584 828.914 230.216 1268.07 1433.87 536.207 454.508 322.431 -366.502 157.554 0.2716 0.457895 0.35624 1.93163 0.147342 0.124258 -0.216396 -0.189988 0.017191 0.00701737
0.05 0.630616 0.751113 842.552 237.244 1277.82 1443.26 539.189 457.623 324.675 -367.311 157.059 0.277628 0.460467 0.364145 1.95587 0.150441 0.127187 -0.217831 -0.191362 0.0170294 0.00689767
0.05 0.626191 0.760707 856.377 244.412 1287.67 1452.72 542.179 460.767 326.883 -368.094 156.535 0.283641 0.463054 0.372256 1.98029 0.153531 0.13011 -0.219226 -0.192699 0.0168596 0.0067722
0.05 0.621823 0.770368 870.391 251.723 1297.61 1462.25 545.176 463.94 329.055 -368.848 155.981 0.289638 0.465656 0.380582 2.00488 0.156611 0.133026 -0.220578 -0.193993 0.0166812 0.00664079
0.05 0.617502 0.780095 884.599 259.178 1307.66 1471.84 548.18 467.141 331.192 -369.573 155.395 0.295619 0.468274 0.38913 2.02963 0.159683 0.135936 -0.22188 -0.195241 0.016494 0.00650325
0.05 0.61322 0.789892 899.005 266.779 1317.8 1481.5 551.19 470.372 333.296 -370.265 154.776 0.301584 0.470908 0.397909 2.05453 0.162745 0.13884 -0.22313 -0.196439 0.0162976 0.00635948
0.05 0.608969 0.79976 913.614 274.526 1328.05 1491.23 554.204 473.632 335.367 -370.924 154.122 0.307534 0.473558 0.406928 2.07957 0.165798 0.141736 -0.224322 -0.197582 0.0160917 0.00620936
0.05 0.604739 0.8097 928.431 282.422 1338.39 1501.02 557.221 476.922 337.407 -371.546 153.431 0.313469 0.476223 0.416195 2.10474 0.168842 0.144626 -0.225452 -0.198665 0.0158763 0.00605283
0.05 0.600521 0.819714 943.459 290.468 1348.84 1510.88 560.241 480.241 339.417 -372.129 152.702 0.319388 0.478903 0.425719 2.13004 0.171878 0.14751 -0.226516 -0.199685 0.0156511 0.00588986
0.05 0.596308 0.829805 958.705 298.666 1359.39 1520.8 563.263 483.59 341.398 -372.671 151.933 0.325291 0.481599 0.43551 2.15545 0.174904 0.150387 -0.227507 -0.200635 0.0154159 0.00572045
0.05 0.592092 0.839973 974.172 307.017 1370.04 1530.78 566.284 486.969 343.35 -373.169 151.123 0.331179 0.48431 0.445578 2.18096 0.177922 0.153258 -0.228421 -0.201512 0.0151706 0.00554464
0.05 0.587863 0.850221 989.867 315.522 1380.8 1540.82 569.306 490.379 345.275 -373.622 150.27 0.337053 0.487036 0.455932 2.20655 0.180931 0.156122 -0.229253 -0.20231 0.0149152 0.00536251
0.05 0.583613 0.860551 1005.8 324.183 1391.67 1550.93 572.325 493.819 347.173 -374.025 149.372 0.342911 0.489777 0.466583 2.23223 0.183932 0.158979 -0.229997 -0.203023 0.0146495 0.00517418
0.05 0.579334 0.870964 1021.96 333.001 1402.64 1561.1 575.341 497.289 349.046 -374.377 148.429 0.348755 0.492532 0.477541 2.25796 0.186925 0.161831 -0.230647 -0.203647 0.0143737 0.00497981
0.05 0.575018 0.881465 1038.37 341.978 1413.71 1571.32 578.354 500.791 350.894 -374.675 147.438 0.354585 0.495302 0.488818 2.28375 0.189909 0.164676 -0.231197 -0.204175 0.0140877 0.00477962
0.05 0.570654 0.892054 1055.03 351.114 1424.9 1581.61 581.361 504.323 352.718 -374.915 146.397 0.360401 0.498085 0.500425 2.30958 0.192886 0.167515 -0.231642 -0.204602 0.0137915 0.00457385
0.05 0.566236 0.902734 1071.95 360.412 1436.19 1591.95 584.361 507.887 354.518 -375.094 145.306 0.366203 0.500882 0.512374 2.33543 0.195855 0.170349 -0.231974 -0.204921 0.0134854 0.00436281
0.05 0.561753 0.913508 1089.14 369.873 1447.58 1602.35 587.354 511.482 356.296 -375.21 144.162 0.371993 0.503692 0.524676 2.36129 0.198816 0.173176 -0.232188 -0.205126 0.0131694 0.00414686
0.05 0.557196 0.924379 1106.59 379.498 1459.09 1612.81 590.338 515.109 358.052 -375.257 142.964 0.377769 0.506516 0.537345 2.38715 0.20177 0.175998 -0.232277 -0.205211 0.0128438 0.00392641
0.05 0.552556 0.935351 1124.33 389.287 1470.71 1623.32 593.311 518.768 359.787 -375.233 141.71 0.383533 0.509351 0.550393 2.41299 0.204718 0.178815 -0.232233 -0.205168 0.0125087 0.00370191
0.05 0.547822 0.946426 1142.35 399.243 1482.44 1633.89 596.272 522.459 361.501 -375.134 140.398 0.389284 0.512199 0.563835 2.43879 0.207658 0.181626 -0.232049 -0.204992 0.0121646 0.0034739
0.05 0.542985 0.957608 1160.67 409.367 1494.27 1644.51 599.221 526.183 363.196 -374.956 139.027 0.395024 0.515059 0.577683 2.46454 0.210592 0.184432 -0.231717 -0.204674 0.0118116 0.00324296
0.05 0.538032 0.968902 1179.3 419.66 1506.22 1655.18 602.155 529.939 364.871 -374.693 137.595 0.400753 0.517929 0.591954 2.49022 0.213519 0.187234 -0.23123 -0.204207 0.0114502 0.00300976
0.05 0.532954 0.980311 1198.24 430.123 1518.28 1665.9 605.073 533.728 366.527 -374.341 136.099 0.40647 0.520811 0.606662 2.51581 0.21644 0.19003 -0.23058 -0.203583 0.0110809 0.00277502
0.05 0.527737 0.99184 1217.52 440.758 1530.45 1676.67 607.973 537.55 368.166 -373.895 134.538 0.412178 0.523703 0.621823 2.5413 0.219355 0.192822 -0.229757 -0.202793 0.010704 0.00253955
0.05 0.522369 1.00349 1237.13 451.565 1542.74 1687.49 610.854 541.406 369.786 -373.35 132.91 0.417875 0.526605 0.637453 2.56666 0.222265 0.19561 -0.228753 -0.201831 0.0103201 0.00230424
0.05 0.516835 1.01528 1257.09 462.546 1555.14 1698.36 613.715 545.296 371.39 -372.699 131.213 0.423563 0.529517 0.653571 2.59187 0.225169 0.198394 -0.227559 -0.200685 0.00992975 0.00207008
0.05 0.511123 1.0272 1277.42 473.702 1567.65 1709.27 616.553 549.22 372.977 -371.936 129.444 0.429242 0.532437 0.670193 2.61692 0.228068 0.201173 -0.226164 -0.199348 0.00953362 0.00183817
0.05 0.505215 1.03927 1298.14 485.034 1580.28 1720.23 619.366 553.179 374.548 -371.055 127.602 0.434912 0.535366 0.687339 2.64179 0.230962 0.20395 -0.22456 -0.197809 0.00913235 0.00160971
0.05 0.499095 1.05148 1319.24 496.543 1593.03 1731.23 622.153 557.172 376.104 -370.046 125.684 0.440575 0.538303 0.705028 2.66644 0.233852 0.206722 -0.222734 -0.19606 0.00872668 0.00138606
0.05 0.492745 1.06385 1340.77 508.231 1605.89 1742.27 624.912 561.201 377.644 -368.903 123.688 0.44623 0.541247 0.723281 2.69085 0.236737 0.209492 -0.220676 -0.194088 0.00831739 0.00116875
0.05 0.486144 1.07639 1362.72 520.098 1618.87 1753.36 627.641 565.266 379.17 -367.616 121.61 0.451878 0.544198 0.74212 2.71501 0.239619 0.212259 -0.218375 -0.191883 0.0079053 0.000959501
0.05 0.479273 1.08911 1385.13 532.146 1631.97 1764.48 630.336 569.367 380.682 -366.176 119.449 0.45752 0.547155 0.761566 2.73889 0.242497 0.215023 -0.215817 -0.189434 0.0074913 0.000760309
0.05 0.472107 1.10201 1408.02 544.375 1645.19 1775.64 632.998 573.504 382.18 -364.57 117.202 0.463157 0.550118 0.781644 2.76245 0.245371 0.217785 -0.212991 -0.186729 0.00707634 0.00057354
0.05 0.464621 1.11511 1431.41 556.787 1658.53 1786.83 635.622 577.679 383.665 -362.788 114.865 0.468788 0.553086 0.802378 2.78567 0.248243 0.220545 -0.209883 -0.183754 0.00666141 0.000402093
0.05 0.456788 1.12841 1455.33 569.383 1671.99 1798.06 638.206 581.892 385.138 -360.815 112.435 0.474415 0.556058 0.823795 2.80852 0.251112 0.223304 -0.206478 -0.180498 0.00624755 0.000249743
0.05 0.44858 1.14194 1479.81 582.163 1685.57 1809.32 640.747 586.143 386.598 -358.638 109.909 0.480039 0.559034 0.845922 2.83097 0.253978 0.226061 -0.202762 -0.176946 0.00583587 0.000121921
0.05 0.43997 1.15571 1504.88 595.129 1699.28 1820.61 643.243 590.432 388.046 -356.238 107.283 0.48566 0.562013 0.868788 2.85298 0.256843 0.228817 -0.198718 -0.173083 0.00542753 2.82941e-05
0.05 0.430951 1.16973 1530.57 608.281 1713.12 1831.92 645.69 594.762 389.483 -353.596 104.554 0.491279 0.564993 0.892423 2.87452 0.259706 0.231572 -0.194331 -0.168894 0.00502374 0
0.05 0.421432 1.18402 1556.93 621.62 1727.09 1843.26 648.086 599.131 390.908 -350.692 101.717 0.496896 0.567975 0.91686 2.89556 0.262569 0.234328 -0.189582 -0.164364 0.00462576 0
0.05 0.411326 1.19862 1584.04 635.148 1741.18 1854.63 650.426 603.542 392.323 -347.501 98.7674 0.502514 0.570957 0.942133 2.91605 0.26543 0.237083 -0.184453 -0.159476 0.0042349 0
0.05 0.400571 1.21355 1611.93 648.864 1755.41 1866.01 652.707 607.994 393.728 -343.993 95.7007 0.508131 0.573939 0.968276 2.93596 0.268292 0.23984 -0.178924 -0.154211 0.00385253 0
0.05 0.389099 1.22885 1640.7 662.771 1769.77 1877.41 654.925 612.488 395.123 -340.137 92.5114 0.513751 0.576918 0.995329 2.95523 0.271154 0.242597 -0.172973 -0.148552 0.00348005 0
0.05 0.376829 1.24454 1670.4 676.868 1784.27 1888.83 657.075 617.026 396.509 -335.893 89.1939 0.519373 0.579896 1.02333 2.97383 0.274017 0.245356 -0.16658 -0.142478 0.00311892 0
0.05 0.363671 1.26068 1701.12 691.156 1798.91 1900.26 659.153 621.608 397.886 -331.217 85.7419 0.524999 0.582869 1.05232 2.99171 0.276882 0.248118 -0.159719 -0.135971 0.00277061 0
0.05 0.349521 1.2773 1732.98 705.637 1813.69 1911.7 661.155 626.234 399.254 -326.055 82.1485 0.53063 0.585837 1.08234 3.00882 0.279748 0.250882 -0.152367 -0.129009 0.00243665 0
0.05 0.334257 1.29446 1766.07 720.31 1828.62 1923.14 663.074 630.906 400.615 -320.342 78.4061 0.536268 0.588799 1.11345 3.0251 0.282618 0.25365 -0.144497 -0.121571 0.00211856 0
0.05 0.317742 1.31223 1800.54 735.177 1843.7 1934.58 664.906 635.625 401.968 -313.997 74.5065 0.541914 0.591752 1.14568 3.0405 0.285492 0.256422 -0.136081 -0.113636 0.00181791 0
0.05 0.299814 1.33067 1836.55 750.238 1858.93 1946.02 666.644 640.39 403.315 -306.924 70.4405 0.54757 0.594696 1.17908 3.05497 0.28837 0.259199 -0.12709 -0.105182 0.00153621 0
0.05 0.280288 1.34987 1874.27 765.493 1874.32 1957.44 668.283 645.203 404.655 -298.997 66.1978 0.553237 0.597628 1.21369 3.06844 0.291254 0.261983 -0.117494 -0.0961888 0.001275 0
0.05 0.258948 1.36994 1913.92 780.943 1889.88 1968.86 669.816 650.064 405.989 -290.055 61.7672 0.558917 0.600547 1.24957 3.08087 0.294144 0.264773 -0.107265 -0.0866407 0.00103573 0
0.05 0.235548 1.39097 1955.75 796.588 1905.6 1980.25 671.239 654.972 407.318 -279.886 57.136 0.564614 0.60345 1.28675 3.09221 0.297042 0.267572 -0.0963746 -0.076526 0.000819778 0
0.05 0.209815 1.41311 2000.04 812.429 1921.51 1991.61 672.548 659.926 408.642 -268.198 52.2902 0.570328 0.606335 1.32525 3.10242 0.299949 0.270379 -0.084798 -0.0658442 0.000628373 0
0.05 0.181454 1.43649 2047.11 828.465 1937.59 2002.94 673.741 664.923 409.962 -254.575 47.2142 0.576064 0.609198 1.36505 3.1115 0.302866 0.273198 -0.0725212 -0.0546149 0.000462553 0
0.05 0.150187 1.46127 2097.29 844.697 1953.87 2014.23 674.821 669.957 411.28 -238.39 41.8911 0.581823 0.612039 1.40609 3.11951 0.305795 0.276028 -0.0595498 -0.0428953 0.000323063 0
0.05 0.115844 1.48757 2150.86 861.127 1970.35 2025.47 675.807 675.015 412.595 -218.625 36.3026 0.587609 0.614852 1.44818 3.12661 0.308737 0.278872 -0.045932 -0.0308199 0.000210234 0
0.05 0.078635 1.5154 2207.86 877.758 1987.04 2036.65 676.741 680.072 413.908 -193.435 30.4308 0.593425 0.617635 1.49086 3.13326 0.311694 0.281731 -0.0318141 -0.0186981 0.000123815 0
0.05 0.0400296 1.54432 2267.43 894.598 2003.95 2047.76 677.749 685.064 415.219 -158.797 24.2615 0.599272 0.620388 1.53293 3.14063 0.314667 0.284605 -0.017601 -0.00732252 6.27308e-05 0
0.05 0.00744286 1.57181 2324.31 911.684 2021.08 2058.81 679.303 689.766 416.529 -100.883 17.7989 0.605148 0.623111 1.56987 3.15328 0.317654 0.287494 -0.00451287 -0 2.47548e-05 0
0.05 3.60286e-15 1.59102 2364.07 929.104 2038.39 2069.85 682.532 693.657 417.832 11.1256 11.1256 0.611033 0.625825 1.59103 3.18204 0.320645 0.290388 6.03419e-06 0 6.03419e-06 0


==> data_ZLA/MIX_a20_B165_g50.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.5 1 0.694035 781.617 247.625 1200.67 1482.98 497.431 493.199 282.31 -217.226 282.31 0.177767 0.516268 0.716912 1.65915 0.0989003 0.0788664 -0.0450559 -0.0300537 0.0989003 0.0788664
0.5 0.970327 0.700183 790.684 249.724 1204.1 1485.97 498.147 494.321 283.736 -215.863 280 0.18067 0.516598 0.722004 1.6646 0.100406 0.0802635 -0.0442132 -0.0293181 0.0964922 0.0766348
0.5 0.9413 0.706286 799.704 251.843 1207.54 1488.96 498.868 495.443 285.146 -214.491 277.692 0.18357 0.51693 0.727098 1.67009 0.10191 0.0816597 -0.0433754 -0.0285883 0.0941255 0.0744446
0.5 0.912905 0.712344 808.68 253.983 1210.99 1491.95 499.593 496.566 286.539 -213.109 275.385 0.186466 0.517267 0.732194 1.67561 0.103412 0.0830549 -0.0425424 -0.0278641 0.0917993 0.0722949
0.5 0.885129 0.718359 817.615 256.143 1214.45 1494.95 500.323 497.689 287.917 -211.717 273.08 0.18936 0.517606 0.737292 1.68116 0.104911 0.0844489 -0.0417142 -0.0271456 0.0895128 0.0701849
0.5 0.857959 0.724334 826.511 258.323 1217.92 1497.95 501.058 498.812 289.28 -210.315 270.775 0.192249 0.51795 0.742394 1.68676 0.106407 0.0858417 -0.0408907 -0.0264328 0.0872652 0.0681139
0.5 0.831381 0.73027 835.37 260.524 1221.41 1500.96 501.798 499.936 290.628 -208.901 268.47 0.195135 0.518297 0.747499 1.69239 0.107902 0.0872332 -0.0400719 -0.0257256 0.0850556 0.066081
0.5 0.805384 0.73617 844.195 262.746 1224.91 1503.97 502.542 501.06 291.961 -207.477 266.164 0.198017 0.518647 0.752607 1.69806 0.109393 0.0886233 -0.0392579 -0.0250242 0.0828834 0.0640857
0.5 0.779955 0.742033 852.987 264.989 1228.42 1506.99 503.292 502.185 293.28 -206.042 263.859 0.200894 0.519002 0.757719 1.70377 0.110882 0.090012 -0.0384486 -0.0243286 0.0807478 0.0621272
0.5 0.755084 0.747863 861.749 267.253 1231.95 1510.02 504.046 503.31 294.584 -204.594 261.551 0.203768 0.519361 0.762834 1.70952 0.112369 0.0913992 -0.0376441 -0.0236387 0.0786482 0.0602048
0.5 0.730758 0.753661 870.483 269.538 1235.49 1513.05 504.805 504.436 295.875 -203.135 259.243 0.206638 0.519725 0.767954 1.7153 0.113853 0.0927848 -0.0368442 -0.0229547 0.0765839 0.0583181
0.5 0.706968 0.759428 879.192 271.844 1239.05 1516.09 505.57 505.563 297.153 -201.663 256.932 0.209503 0.520092 0.773077 1.72113 0.115334 0.0941689 -0.0360491 -0.0222766 0.0745543 0.0564664
0.5 0.683702 0.765166 887.876 274.172 1242.61 1519.13 506.339 506.691 298.417 -200.179 254.619 0.212364 0.520464 0.778205 1.727 0.116813 0.0955512 -0.0352588 -0.0216043 0.0725588 0.0546491
0.5 0.66095 0.770877 896.539 276.522 1246.2 1522.18 507.114 507.819 299.669 -198.681 252.303 0.215221 0.52084 0.783336 1.73291 0.118289 0.0969319 -0.0344733 -0.0209381 0.0705969 0.0528658
0.5 0.638702 0.776561 905.182 278.893 1249.79 1525.24 507.894 508.949 300.908 -197.17 249.984 0.218073 0.521221 0.788472 1.73886 0.119762 0.0983108 -0.0336927 -0.020278 0.068668 0.0511159
0.5 0.61695 0.782221 913.806 281.286 1253.41 1528.3 508.679 510.079 302.134 -195.645 247.661 0.22092 0.521606 0.793613 1.74485 0.121232 0.0996879 -0.0329169 -0.019624 0.0667717 0.049399
0.5 0.595683 0.787857 922.414 283.701 1257.03 1531.37 509.469 511.21 303.348 -194.105 245.335 0.223763 0.521996 0.798757 1.75088 0.1227 0.101063 -0.032146 -0.0189763 0.0649074 0.0477147
0.5 0.574894 0.79347 931.008 286.138 1260.68 1534.45 510.265 512.342 304.551 -192.551 243.004 0.226601 0.522391 0.803906 1.75696 0.124164 0.102437 -0.0313802 -0.018335 0.0630747 0.0460625
0.5 0.554573 0.799063 939.588 288.597 1264.33 1537.54 511.066 513.476 305.741 -190.983 240.668 0.229434 0.52279 0.809059 1.76308 0.125626 0.103808 -0.0306194 -0.0177001 0.0612733 0.0444421
0.5 0.534713 0.804635 948.157 291.079 1268.01 1540.63 511.873 514.61 306.92 -189.399 238.327 0.232263 0.523194 0.814216 1.76924 0.127085 0.105178 -0.0298638 -0.0170718 0.0595025 0.042853
0.5 0.515306 0.810189 956.717 293.583 1271.69 1543.73 512.685 515.745 308.088 -187.799 235.98 0.235087 0.523603 0.819377 1.77545 0.128542 0.106545 -0.0291134 -0.0164502 0.0577622 0.0412949
0.5 0.496344 0.815725 965.267 296.11 1275.4 1546.83 513.502 516.882 309.245 -186.183 233.628 0.237905 0.524017 0.824543 1.7817 0.129995 0.107911 -0.0283684 -0.0158355 0.056052 0.0397676
0.5 0.477821 0.821244 973.811 298.66 1279.12 1549.95 514.325 518.019 310.391 -184.551 231.269 0.240719 0.524436 0.829712 1.78799 0.131445 0.109274 -0.0276287 -0.0152278 0.0543714 0.0382706
0.5 0.459729 0.826747 982.348 301.232 1282.86 1553.07 515.154 519.158 311.526 -182.901 228.904 0.243528 0.52486 0.834884 1.79433 0.132893 0.110636 -0.0268946 -0.0146272 0.0527202 0.0368038
0.5 0.442062 0.832235 990.881 303.827 1286.61 1556.2 515.988 520.298 312.651 -181.235 226.532 0.246333 0.525288 0.840061 1.80072 0.134338 0.111995 -0.0261662 -0.014034 0.0510981 0.0353669
0.5 0.424813 0.837709 999.411 306.446 1290.38 1559.34 516.828 521.439 313.766 -179.551 224.152 0.249132 0.525722 0.84524 1.80716 0.135779 0.113352 -0.0254435 -0.0134483 0.0495047 0.0339595
0.5 0.407977 0.84317 1007.94 309.088 1294.16 1562.48 517.674 522.581 314.87 -177.849 221.765 0.251926 0.526161 0.850423 1.81364 0.137218 0.114707 -0.0247268 -0.0128702 0.0479399 0.0325816
0.5 0.391547 0.848617 1016.46 311.753 1297.97 1565.63 518.526 523.724 315.965 -176.128 219.37 0.254715 0.526605 0.855608 1.82016 0.138654 0.11606 -0.0240161 -0.0123 0.0464034 0.0312328
0.5 0.37552 0.854053 1024.99 314.441 1301.79 1568.79 519.384 524.869 317.049 -174.389 216.967 0.257499 0.527053 0.860796 1.82674 0.140087 0.117411 -0.0233116 -0.011738 0.0448949 0.0299131
0.5 0.359888 0.859477 1033.51 317.153 1305.62 1571.96 520.247 526.014 318.125 -172.631 214.555 0.260278 0.527507 0.865987 1.83337 0.141518 0.11876 -0.0226135 -0.0111842 0.0434143 0.0286221
0.5 0.344648 0.86489 1042.04 319.889 1309.48 1575.14 521.116 527.161 319.191 -170.853 212.134 0.263051 0.527966 0.871179 1.84004 0.142945 0.120107 -0.0219219 -0.010639 0.0419613 0.0273598
0.5 0.329794 0.870293 1050.57 322.649 1313.35 1578.32 521.992 528.309 320.247 -169.054 209.704 0.26582 0.52843 0.876373 1.84676 0.144369 0.121451 -0.021237 -0.0101026 0.0405358 0.026126
0.5 0.315322 0.875686 1059.1 325.432 1317.23 1581.51 522.874 529.458 321.295 -167.236 207.265 0.268584 0.528899 0.881568 1.85354 0.145791 0.122793 -0.020559 -0.00957516 0.0391375 0.0249206
0.5 0.301228 0.88107 1067.63 328.24 1321.14 1584.71 523.761 530.608 322.334 -165.397 204.816 0.271342 0.529374 0.886764 1.86036 0.147209 0.124133 -0.0198882 -0.00905705 0.0377663 0.0237435
0.5 0.287508 0.886444 1076.17 331.072 1325.06 1587.92 524.655 531.759 323.364 -163.536 202.356 0.274095 0.529853 0.89196 1.86724 0.148625 0.125471 -0.0192246 -0.00854849 0.0364222 0.0225945
0.5 0.274158 0.89181 1084.71 333.928 1329 1591.14 525.555 532.911 324.385 -161.654 199.887 0.276844 0.530338 0.897156 1.87417 0.150038 0.126806 -0.0185684 -0.00804979 0.0351048 0.0214735
0.5 0.261174 0.897167 1093.26 336.808 1332.96 1594.37 526.462 534.065 325.398 -159.75 197.406 0.279587 0.530827 0.902352 1.88115 0.151447 0.128139 -0.01792 -0.00756122 0.0338141 0.0203806
0.5 0.248553 0.902515 1101.81 339.713 1336.94 1597.6 527.375 535.219 326.402 -157.824 194.915 0.282325 0.531322 0.907548 1.88818 0.152854 0.12947 -0.0172795 -0.0070831 0.03255 0.0193155
0.5 0.236292 0.907856 1110.37 342.643 1340.93 1600.84 528.295 536.375 327.399 -155.875 192.413 0.285057 0.531822 0.912741 1.89527 0.154258 0.130799 -0.0166472 -0.00661575 0.0313123 0.0182783
0.5 0.224387 0.913189 1118.93 345.597 1344.95 1604.09 529.221 537.532 328.387 -153.903 189.899 0.287785 0.532327 0.917933 1.90241 0.15566 0.132125 -0.0160232 -0.0061595 0.0301011 0.0172688
0.5 0.212835 0.918513 1127.49 348.576 1348.98 1607.35 530.153 538.689 329.367 -151.907 187.373 0.290507 0.532838 0.923123 1.90961 0.157058 0.13345 -0.0154079 -0.0057147 0.028916 0.0162871
0.5 0.201633 0.92383 1136.07 351.58 1353.03 1610.61 531.093 539.848 330.34 -149.887 184.836 0.293225 0.533353 0.928309 1.91687 0.158453 0.134771 -0.0148014 -0.00528169 0.0277571 0.0153331
0.5 0.19078 0.929139 1144.64 354.609 1357.09 1613.89 532.039 541.007 331.305 -147.843 182.287 0.295937 0.533874 0.933492 1.92418 0.159846 0.136091 -0.014204 -0.00486087 0.0266243 0.0144068
0.5 0.180272 0.934441 1153.22 357.664 1361.18 1617.17 532.992 542.168 332.262 -145.774 179.725 0.298644 0.534399 0.938671 1.93155 0.161236 0.137408 -0.013616 -0.00445261 0.0255175 0.0135081
0.5 0.170106 0.939734 1161.81 360.743 1365.28 1620.46 533.951 543.329 333.212 -143.68 177.151 0.301346 0.53493 0.943845 1.93897 0.162622 0.138724 -0.0130376 -0.00405733 0.0244367 0.0126371
0.5 0.160281 0.945019 1170.4 363.848 1369.41 1623.76 534.918 544.491 334.155 -141.56 174.564 0.304043 0.535466 0.949014 1.94646 0.164006 0.140036 -0.012469 -0.00367545 0.0233816 0.0117937
0.5 0.150793 0.950296 1178.99 366.978 1373.55 1627.07 535.892 545.655 335.09 -139.414 171.964 0.306734 0.536007 0.954176 1.95401 0.165388 0.141347 -0.0119106 -0.00330742 0.0223523 0.0109779
0.5 0.141642 0.955564 1187.59 370.134 1377.71 1630.39 536.873 546.818 336.018 -137.243 169.35 0.309421 0.536553 0.959332 1.96161 0.166766 0.142655 -0.0113626 -0.00295372 0.0213487 0.0101898
0.5 0.132825 0.960824 1196.19 373.315 1381.88 1633.72 537.861 547.983 336.94 -135.044 166.724 0.312102 0.537105 0.964481 1.96928 0.168141 0.143961 -0.0108252 -0.00261484 0.0203708 0.00942936
0.5 0.12434 0.966075 1204.79 376.522 1386.08 1637.05 538.857 549.149 337.854 -132.818 164.084 0.314779 0.537661 0.969621 1.97701 0.169514 0.145265 -0.0102988 -0.00229132 0.0194183 0.00869656
0.5 0.116185 0.971317 1213.4 379.755 1390.3 1640.39 539.86 550.315 338.762 -130.565 161.43 0.31745 0.538223 0.974752 1.98481 0.170884 0.146566 -0.00978348 -0.00198375 0.0184913 0.00799147
0.5 0.108359 0.976549 1222.01 383.014 1394.53 1643.74 540.87 551.482 339.663 -128.284 158.763 0.320116 0.538789 0.979873 1.99266 0.172251 0.147865 -0.00927962 -0.00169276 0.0175898 0.00731411
0.5 0.100859 0.981771 1230.62 386.299 1398.78 1647.1 541.888 552.649 340.557 -125.975 156.081 0.322777 0.539361 0.984984 2.00059 0.173615 0.149162 -0.00878743 -0.00141905 0.0167135 0.00666452
0.5 0.0936861 0.986982 1239.23 389.61 1403.06 1650.47 542.914 553.817 341.445 -123.637 153.386 0.325433 0.539938 0.990083 2.00858 0.174977 0.150456 -0.00830716 -0.00116344 0.0158624 0.00604276
0.5 0.0868378 0.992182 1247.83 392.947 1407.35 1653.85 543.948 554.986 342.326 -121.269 150.676 0.328083 0.54052 0.995168 2.01663 0.176335 0.151748 -0.00783904 -0.000926835 0.0150365 0.00544889
0.5 0.0803141 0.997371 1256.44 396.31 1411.66 1657.24 544.99 556.155 343.201 -118.872 147.952 0.330729 0.541107 1.00024 2.02476 0.177691 0.153038 -0.00738329 -0.000710365 0.0142356 0.00488299
0.5 0.0741152 1.00255 1265.04 399.7 1415.99 1660.63 546.039 557.325 344.07 -116.445 145.214 0.33337 0.541699 1.0053 2.03296 0.179044 0.154326 -0.00694011 -0.000515419 0.0134596 0.00434515
0.5 0.0682425 1.00771 1273.63 403.116 1420.34 1664.03 547.098 558.494 344.933 -113.986 142.461 0.336005 0.542297 1.01033 2.04123 0.180394 0.155611 -0.00650967 -0.000343849 0.0127085 0.00383548
0.5 0.0626995 1.01286 1282.22 406.559 1424.7 1667.44 548.165 559.664 345.79 -111.495 139.693 0.338636 0.542899 1.01535 2.04958 0.181742 0.156894 -0.00609211 -0.000198323 0.0119821 0.00335414
0.5 0.0574943 1.01799 1290.8 410.028 1429.09 1670.86 549.242 560.834 346.641 -108.969 136.911 0.341261 0.543506 1.02035 2.058 0.183087 0.158174 -0.00568747 -8.32721e-05 0.0112803 0.00290129
0.5 0.0526494 1.0231 1299.36 413.524 1433.49 1674.29 550.329 562.003 347.486 -106.406 134.113 0.343881 0.544119 1.0253 2.06652 0.184429 0.159453 -0.00529549 -8.78007e-06 0.010603 0.00247718
0.5 0.0482263 1.02818 1307.88 417.047 1437.92 1677.73 551.43 563.169 348.325 -103.796 131.302 0.346496 0.544737 1.0302 2.07515 0.185768 0.160728 -0.0049152 -0 0.00994999 0.00208209
0.5 0.044076 1.03325 1316.4 420.597 1442.36 1681.18 552.538 564.337 349.158 -101.16 128.476 0.349106 0.545359 1.0351 2.08385 0.187104 0.162002 -0.00455013 -0 0.00932123 0.00171639
0.5 0.0401723 1.03831 1324.93 424.173 1446.82 1684.63 553.651 565.507 349.985 -98.5015 125.635 0.351711 0.545987 1.04 2.09259 0.188438 0.163273 -0.00420079 -0 0.00871647 0.00138053
0.5 0.0365118 1.04337 1333.46 427.777 1451.3 1688.1 554.77 566.678 350.807 -95.8212 122.779 0.354311 0.54662 1.0449 2.10139 0.189769 0.164542 -0.00386711 -0 0.00813548 0.00107513
0.5 0.0330919 1.04841 1342 431.406 1455.8 1691.57 555.894 567.851 351.624 -93.1186 119.908 0.356905 0.547258 1.0498 2.11025 0.191097 0.165809 -0.00354903 -0 0.00757805 0.000801048
0.5 0.0299109 1.05345 1350.54 435.063 1460.32 1695.05 557.023 569.026 352.435 -90.3937 117.022 0.359495 0.547901 1.05471 2.11915 0.192422 0.167073 -0.00324648 -0 0.00704391 0.000559551
0.5 0.026969 1.05848 1359.07 438.747 1464.86 1698.54 558.158 570.203 353.241 -87.6463 114.121 0.36208 0.54855 1.05962 2.12811 0.193745 0.168335 -0.00295936 -0 0.00653283 0.000352567
0.5 0.0242696 1.0635 1367.61 442.457 1469.42 1702.04 559.297 571.382 354.041 -84.8763 111.204 0.36466 0.549203 1.06453 2.13712 0.195065 0.169595 -0.00268754 -0 0.00604453 0.000183304
0.5 0.0218243 1.0685 1376.14 446.194 1474 1705.55 560.442 572.562 354.836 -82.0837 108.271 0.367234 0.549861 1.06945 2.14619 0.196382 0.170852 -0.00243089 -0 0.00557874 5.8067e-05
0.5 0.0196897 1.07348 1384.65 449.958 1478.59 1709.06 561.592 573.744 355.626 -79.2685 105.322 0.369804 0.550523 1.07437 2.1553 0.197697 0.172107 -0.00218924 -0 0.00513518 0
0.5 0.0178343 1.07844 1393.15 453.749 1483.21 1712.59 562.747 574.929 356.411 -76.4305 102.356 0.372369 0.551191 1.07929 2.16447 0.199009 0.17336 -0.00196241 -0 0.00471354 0
0.5 0.0160978 1.08341 1401.66 457.567 1487.84 1716.12 563.907 576.114 357.191 -73.5698 99.3747 0.374929 0.551864 1.08422 2.17369 0.200318 0.174611 -0.0017502 -0 0.0043135 0
0.5 0.0144764 1.08838 1410.21 461.411 1492.49 1719.66 565.072 577.302 357.966 -70.6864 96.3766 0.377485 0.552541 1.08915 2.18296 0.201625 0.17586 -0.00155236 -0 0.00393475 0
0.5 0.0129667 1.09335 1418.78 465.283 1497.17 1723.22 566.241 578.492 358.737 -67.7801 93.3619 0.380035 0.553223 1.09409 2.19228 0.20293 0.177106 -0.00136864 -0 0.00357692 0
0.5 0.011565 1.09833 1427.37 469.181 1501.86 1726.77 567.416 579.683 359.502 -64.8511 90.3303 0.382581 0.55391 1.09903 2.20165 0.204231 0.17835 -0.00119876 -0 0.00323965 0
0.5 0.0102676 1.10332 1436 473.107 1506.57 1730.34 568.595 580.877 360.263 -61.8993 87.2816 0.385123 0.554602 1.10397 2.21108 0.205531 0.179592 -0.0010424 -0 0.00292258 0
0.5 0.00907072 1.10831 1444.64 477.059 1511.3 1733.92 569.778 582.072 361.019 -58.9248 84.2158 0.387659 0.555298 1.10893 2.22055 0.206827 0.180832 -0.000899218 -0 0.00262529 0
0.5 0.00797069 1.11331 1453.32 481.039 1516.05 1737.5 570.967 583.269 361.77 -55.9276 81.1327 0.390191 0.555999 1.11388 2.23007 0.208122 0.18207 -0.000768852 -0 0.00234737 0
0.5 0.00696365 1.11831 1462.03 485.046 1520.82 1741.09 572.159 584.468 362.517 -52.9076 78.0321 0.392718 0.556704 1.11885 2.23964 0.209413 0.183305 -0.000650899 -0 0.00208839 0
0.5 0.00604572 1.12332 1470.76 489.08 1525.6 1744.69 573.356 585.669 363.26 -49.8651 74.9138 0.395241 0.557414 1.12381 2.24926 0.210703 0.184539 -0.00054493 -0 0.00184788 0
0.5 0.00521299 1.12834 1479.52 493.141 1530.41 1748.3 574.558 586.872 363.998 -46.7999 71.7777 0.397759 0.558128 1.12879 2.25893 0.21199 0.18577 -0.000450483 -0 0.00162538 0
0.5 0.00446147 1.13336 1488.31 497.23 1535.24 1751.92 575.763 588.078 364.731 -43.7123 68.6237 0.400273 0.558847 1.13377 2.26865 0.213274 0.186999 -0.000367065 -0 0.00142038 0
0.5 0.00378715 1.13839 1497.14 501.347 1540.08 1755.54 576.973 589.285 365.461 -40.6023 65.4515 0.402782 0.559571 1.13876 2.27841 0.214556 0.188226 -0.00029415 -0 0.00123236 0
0.5 0.00318594 1.14342 1505.99 505.49 1544.95 1759.17 578.187 590.494 366.186 -37.47 62.261 0.405287 0.560299 1.14376 2.28822 0.215836 0.189452 -0.000231179 -0 0.00106078 0
0.5 0.00265371 1.14847 1514.87 509.661 1549.83 1762.81 579.404 591.705 366.907 -34.3154 59.0522 0.407788 0.561031 1.14877 2.29807 0.217113 0.190675 -0.000177559 -0 0.000905061 0
0.5 0.00218626 1.15352 1523.79 513.86 1554.74 1766.46 580.626 592.918 367.624 -31.1388 55.8247 0.410284 0.561768 1.15379 2.30797 0.218388 0.191896 -0.000132663 -0 0.000764616 0
0.5 0.00177937 1.15858 1532.74 518.087 1559.66 1770.12 581.851 594.134 368.336 -27.9401 52.5784 0.412776 0.562509 1.15881 2.31791 0.219661 0.193115 -9.58268e-05 -0 0.000638824 0
0.5 0.00142873 1.16365 1541.72 522.341 1564.6 1773.78 583.08 595.351 369.045 -24.7196 49.3133 0.415263 0.563254 1.16385 2.3279 0.220931 0.194332 -6.63541e-05 -0 0.000527038 0
0.5 0.00112998 1.16873 1550.74 526.623 1569.56 1777.45 584.312 596.571 369.75 -21.4775 46.0291 0.417747 0.564003 1.1689 2.33793 0.222199 0.195547 -4.3511e-05 -0 0.000428584 0
0.5 0.000878733 1.17382 1559.8 530.932 1574.54 1781.13 585.547 597.793 370.451 -18.2137 42.7256 0.420226 0.564757 1.17396 2.348 0.223465 0.19676 -2.65279e-05 -0 0.000342762 0
0.5 0.000670515 1.17892 1568.89 535.27 1579.54 1784.82 586.786 599.017 371.148 -14.9286 39.4028 0.422701 0.565515 1.17904 2.35811 0.224729 0.197972 -1.45986e-05 -0 0.000268838 0
0.5 0.000500811 1.18403 1578.03 539.635 1584.56 1788.51 588.027 600.244 371.841 -11.6222 36.0604 0.425171 0.566277 1.18412 2.36827 0.22599 0.199181 -6.88056e-06 -0 0.000206053 0
0.5 0.000365048 1.18916 1587.2 544.028 1589.6 1792.22 589.272 601.473 372.53 -8.29476 32.6983 0.427638 0.567043 1.18922 2.37846 0.22725 0.200388 -2.49433e-06 -0 0.000153615 0
0.5 0.000258597 1.19429 1596.41 548.449 1594.66 1795.93 590.519 602.704 373.216 -4.94645 29.3162 0.430101 0.567813 1.19434 2.38869 0.228507 0.201594 -5.23493e-07 -0 0.000110699 0
0.5 0.000176772 1.19944 1605.67 552.898 1599.74 1799.64 591.769 603.938 373.898 -1.57745 25.9141 0.432559 0.568587 1.19948 2.39895 0.229761 0.202798 -1.46107e-08 -0 7.64496e-05 0
0.5 0.000114828 1.2046 1614.97 557.376 1604.84 1803.37 593.022 605.174 374.576 1.81203 22.4918 0.435014 0.569366 1.20463 2.40925 0.231014 0.203999 2.3096e-08 0 4.9975e-05 0
0.5 6.7968e-05 1.20978 1624.31 561.881 1609.95 1807.1 594.277 606.412 375.251 5.22181 19.049 0.437464 0.570148 1.20979 2.41959 0.232265 0.205199 6.169e-07 0 3.03504e-05 0
0.5 3.13312e-05 1.21497 1633.71 566.414 1615.09 1810.84 595.534 607.653 375.922 8.65167 15.5856 0.439911 0.570934 1.21498 2.42995 0.233513 0.206398 2.83167e-06 0 1.66145e-05 0
0.5 -6.80045e-17 1.22018 1643.15 570.976 1620.24 1814.59 596.795 608.896 376.59 12.1014 12.1014 0.442354 0.571724 1.22019 2.44036 0.23476 0.207594 7.76897e-06 0 7.76897e-06 0


==> data_ZLA/MIX_a20_B165_g50_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
346.57349 2.1632443 11619.238 0.2749148 2.5817274 5.9624561 0.030835648 12.993885 4269.6401
345.65113 2.163239 11621.822 0.27485302 2.5817188 5.9648953 0.030877022 13.025979 4255.9629
344.72878 2.1632297 11624.407 0.27479073 2.5817044 5.967351 0.030918624 13.058352 4242.1759
343.80642 2.1632165 11626.994 0.27472791 2.5816838 5.9698235 0.030960454 13.091005 4228.2745
342.88407 2.1631993 11629.582 0.27466458 2.5816572 5.9723126 0.031002503 13.123935 4214.2584
341.96171 2.1631779 11632.172 0.27460072 2.5816245 5.9748189 0.031044787 13.157154 4200.127
341.03936 2.1631526 11634.764 0.27453632 2.5815858 5.977342 0.031087311 13.190665 4185.8758
340.117 2.1631228 11637.357 0.27447137 2.5815403 5.9798834 0.031130068 13.224474 4171.5046
339.19465 2.163089 11639.952 0.27440588 2.581489 5.9824414 0.031173059 13.258575 4157.0111
338.27229 2.1630508 11642.549 0.27433983 2.5814308 5.9850181 0.031216307 13.292991 4142.3929
337.34993 2.1630081 11645.147 0.27427322 2.5813662 5.9876128 0.031259789 13.327709 4127.6509
336.42758 2.1629612 11647.747 0.27420604 2.581295 5.9902256 0.031303516 13.362739 4112.7784
335.50522 2.1629096 11650.349 0.27413828 2.5812168 5.9928574 0.031347502 13.398091 4097.7747
334.58287 2.1628536 11652.952 0.27406994 2.581132 5.9955076 0.031391737 13.433761 4082.6396
333.66051 2.1627928 11655.556 0.274001 2.5810401 5.9981773 0.031436225 13.469761 4067.3713
332.73816 2.1627273 11658.162 0.27393146 2.5809411 6.0008664 0.031480978 13.506097 4051.9657
331.8158 2.1626572 11660.77 0.27386131 2.5808351 6.0035749 0.031525987 13.542766 4036.4198
330.89345 2.1625822 11663.379 0.27379056 2.5807219 6.0063031 0.031571262 13.579776 4020.7325
329.97109 2.1625021 11665.989 0.27371916 2.580601 6.0090521 0.031616813 13.617143 4004.9042
329.04874 2.1624172 11668.6 0.27364716 2.5804729 6.0118211 0.031662635 13.654858 3988.9272
328.12638 2.162327 11671.213 0.27357448 2.580337 6.0146113 0.031708727 13.692936 3972.8019
327.20403 2.1622318 11673.828 0.27350118 2.5801936 6.017422 0.031755098 13.731376 3956.5237
326.28427 2.1621317 11676.436 0.27342742 2.5800427 6.0202464 0.031801612 13.770076 3940.1394
325.36709 2.1620268 11679.039 0.27335322 2.5798847 6.0230835 0.03184829 13.809039 3923.6456
324.45249 2.1619166 11681.635 0.27327854 2.5797189 6.0259349 0.031895107 13.848272 3907.0403
323.54046 2.1618015 11684.225 0.27320342 2.5795457 6.0287999 0.031942093 13.887777 3890.3233
322.631 2.1616812 11686.809 0.27312783 2.5793647 6.031679 0.031989227 13.927556 3873.4917
321.72409 2.1615561 11689.387 0.27305177 2.5791764 6.0345716 0.032036518 13.967607 3856.5455
320.81973 2.1614255 11691.959 0.27297523 2.5789802 6.0374789 0.032083967 14.007944 3839.481
319.91792 2.1612901 11694.524 0.27289823 2.5787766 6.0403999 0.03213157 14.048555 3822.2965
319.01863 2.1611492 11697.084 0.27282074 2.578565 6.0433359 0.032179343 14.089462 3804.9967
318.12188 2.1610032 11699.637 0.27274276 2.5783456 6.0462864 0.032227275 14.130655 3787.5718
317.22765 2.1608518 11702.185 0.27266429 2.5781182 6.049252 0.032275377 14.172148 3770.0228
316.33593 2.160695 11704.725 0.27258533 2.5778829 6.0522324 0.032323643 14.213935 3752.3466
315.44672 2.160533 11707.26 0.27250587 2.5776398 6.0552278 0.032372074 14.256022 3734.545
314.56 2.1603656 11709.789 0.27242592 2.5773886 6.0582382 0.032420678 14.298413 3716.613
313.67578 2.1601928 11712.311 0.27234545 2.5771293 6.0612644 0.032469459 14.341118 3698.5494
312.79405 2.1600144 11714.827 0.27226447 2.5768618 6.0643062 0.032518401 14.38413 3680.354
311.91479 2.1598306 11717.337 0.272183 2.5765862 6.0673635 0.032567518 14.427455 3662.0241
311.03801 2.1596412 11719.841 0.27210098 2.5763024 6.0704369 0.032616821 14.471109 3643.5556
310.16369 2.1594463 11722.339 0.27201845 2.5760103 6.0735261 0.032666294 14.515078 3624.9504
309.29182 2.1592456 11724.83 0.27193539 2.5757097 6.0766321 0.032715953 14.559382 3606.2027
308.42241 2.1590393 11727.315 0.27185179 2.5754006 6.0797547 0.032765793 14.604019 3587.3155
307.55545 2.1588273 11729.794 0.27176765 2.5750833 6.0828935 0.032815812 14.648988 3568.2819
306.69091 2.1586095 11732.266 0.27168297 2.5747572 6.0860496 0.032866022 14.694302 3549.1032
305.82881 2.1583859 11734.732 0.27159773 2.5744226 6.0892227 0.032916424 14.739966 3529.777
304.96914 2.1581565 11737.192 0.27151195 2.5740792 6.092413 0.032967013 14.785974 3510.3005
304.11188 2.1579211 11739.645 0.27142561 2.5737271 6.0956209 0.033017787 14.832337 3490.673
303.25703 2.1576799 11742.092 0.2713387 2.5733664 6.0988463 0.033068773 14.879064 3470.8928
302.40458 2.1574326 11744.533 0.27125122 2.5729967 6.1020896 0.03311993 14.926147 3450.9579
301.55453 2.1571794 11746.968 0.27116317 2.5726182 6.1053509 0.033171298 14.973603 3430.8683
300.70686 2.1569202 11749.397 0.27107454 2.5722308 6.1086305 0.033222869 15.021434 3410.6202
299.86158 2.1566547 11751.818 0.27098532 2.5718342 6.1119288 0.033274645 15.069644 3390.2137
299.01868 2.1563831 11754.234 0.27089551 2.5714285 6.1152457 0.033326618 15.118235 3369.6502
298.17815 2.1561055 11756.644 0.27080512 2.5710139 6.1185813 0.033378806 15.167215 3348.9254
297.33997 2.1558215 11759.047 0.27071411 2.5705899 6.1219361 0.033431196 15.216588 3328.0391
296.50416 2.1555312 11761.444 0.2706225 2.5701567 6.1253106 0.0334838 15.266362 3306.9924
295.67069 2.1552347 11763.835 0.27053028 2.5697141 6.1287045 0.033536627 15.316543 3285.7872
294.83957 2.1549316 11766.219 0.27043743 2.569262 6.1321185 0.033589668 15.367135 3264.423
294.01078 2.1546223 11768.597 0.27034397 2.5688007 6.1355521 0.033642925 15.418138 3242.899
293.18433 2.1543063 11770.969 0.27024985 2.5683294 6.1390068 0.033696404 15.46957 3221.2184
292.36019 2.153984 11773.335 0.27015512 2.5678488 6.1424815 0.033750115 15.521426 3199.3875
291.53838 2.1536551 11775.694 0.27005974 2.5673586 6.145977 0.033804047 15.573714 3177.4023
290.71887 2.1533194 11778.047 0.26996371 2.5668585 6.1494939 0.033858212 15.626447 3155.2707
289.90166 2.1529771 11780.394 0.26986702 2.5663486 6.1530321 0.033912608 15.67962 3133.0089
289.08676 2.1526281 11782.735 0.26976967 2.5658287 6.1565922 0.033967243 15.733252 3110.6114
288.27414 2.1522724 11785.07 0.26967165 2.565299 6.1601738 0.034022118 15.787339 3088.1
287.46381 2.1519097 11787.398 0.26957295 2.5647592 6.1637779 0.03407723 15.841894 3065.4741
286.65576 2.1515402 11789.721 0.26947357 2.5642093 6.1674044 0.034132599 15.896924 3042.7553
285.84998 2.1511638 11792.037 0.2693735 2.5636492 6.1710534 0.034188201 15.952425 3019.962
285.04646 2.1507804 11794.347 0.26927274 2.5630789 6.1747256 0.034244061 16.008417 2997.115
284.2452 2.1503901 11796.652 0.26917127 2.5624984 6.178421 0.034300176 16.064901 2974.2437
283.44619 2.1499925 11798.95 0.26906908 2.5619072 6.1821406 0.034356553 16.121893 2951.376
282.64943 2.1495879 11801.243 0.26896619 2.5613059 6.1858834 0.034413184 16.179383 2928.5524
281.85491 2.1491759 11803.529 0.26886256 2.5606937 6.1896514 0.034470089 16.237399 2905.8161
281.06263 2.148757 11805.81 0.26875822 2.5600712 6.1934429 0.03452725 16.295926 2883.2316
280.27257 2.1483306 11808.084 0.26865312 2.5594379 6.1972598 0.034584699 16.354996 2860.8528
279.48473 2.1478968 11810.353 0.26854728 2.5587938 6.2011019 0.034642413 16.4146 2838.7407
278.6991 2.1474556 11812.616 0.26844068 2.5581389 6.2049698 0.034700407 16.474753 2817.021
277.91569 2.147007 11814.874 0.26833332 2.557473 6.2088635 0.034758687 16.535463 2795.7504
277.13447 2.146551 11817.126 0.26822521 2.5567964 6.2127829 0.03481725 16.596731 2775.0461
276.35545 2.1460873 11819.372 0.2681163 2.5561086 6.2167294 0.03487611 16.65858 2755.0082
275.57862 2.1456161 11821.613 0.26800661 2.5554097 6.2207025 0.034935268 16.721009 2735.753
274.80398 2.1451369 11823.848 0.26789611 2.5546993 6.2247036 0.034994715 16.784031 2717.3803
274.03151 2.1446502 11826.078 0.26778483 2.5539779 6.2287318 0.035054469 16.84765 2699.9955
273.26122 2.1441556 11828.302 0.26767273 2.553245 6.2327885 0.035114537 16.911883 2683.6493
272.49309 2.1436531 11830.521 0.2675598 2.5525006 6.2368736 0.035174911 16.976736 2668.3929
271.72711 2.1431429 11832.735 0.26744607 2.5517449 6.2409872 0.035235601 17.042212 2654.2254
270.9633 2.1426245 11834.944 0.26733147 2.5509773 6.2451309 0.035296624 17.108341 2641.1632
270.20163 2.1420982 11837.148 0.26721605 2.5501982 6.2493036 0.035357962 17.175109 2629.1472
269.4421 2.1415639 11839.347 0.26709977 2.5494075 6.2535062 0.035419637 17.242539 2618.0983
268.6847 2.1410213 11841.541 0.26698263 2.5486048 6.2577396 0.035481647 17.310641 2607.9767
267.92943 2.1404706 11843.73 0.26686461 2.5477903 6.262004 0.035544001 17.37943 2598.6731
267.17629 2.1399114 11845.914 0.2667457 2.5469634 6.2663005 0.035606701 17.448916 2590.0918
266.42527 2.1393441 11848.095 0.26662592 2.5461249 6.270628 0.035669754 17.5191 2582.1621
265.67635 2.1387685 11850.27 0.26650523 2.5452741 6.2749878 0.035733163 17.590001 2574.8179
264.92954 2.1381843 11852.442 0.26638363 2.544411 6.2793811 0.035796938 17.661638 2567.966
264.18483 2.1375918 11854.609 0.26626112 2.5435359 6.2838069 0.035861084 17.734011 2561.5422
263.44221 2.1369906 11856.772 0.26613767 2.5426482 6.2882669 0.035925597 17.807137 2555.5093
262.70168 2.1363811 11858.932 0.2660133 2.5417484 6.2927606 0.0359905 17.881028 2549.802
261.96324 2.1357626 11861.088 0.26588796 2.5408357 6.2972898 0.036055783 17.955707 2544.3742
261.22686 2.1351356 11863.241 0.26576167 2.5399106 6.3018538 0.036121462 18.031171 2539.189
260.49256 2.1345001 11865.39 0.26563445 2.5389733 6.306453 0.036187547 18.107438 2534.2203
259.76032 2.1338556 11867.536 0.26550622 2.538023 6.311089 0.036254034 18.18453 2529.4347
259.03014 2.1332022 11869.679 0.265377 2.5370599 6.315762 0.036320942 18.262463 2524.8055
258.30202 2.1325401 11871.82 0.26524679 2.5360841 6.3204723 0.036388263 18.341236 2520.3082
257.57594 2.1318691 11873.958 0.26511559 2.5350957 6.3252202 0.03645602 18.420874 2515.9257
256.8519 2.131189 11876.093 0.26498336 2.5340941 6.330007 0.036524211 18.501396 2511.6322
256.12989 2.1305002 11878.228 0.26485011 2.5330798 6.3348327 0.036592845 18.582807 2507.4276
255.40992 2.1298023 11880.36 0.26471583 2.5320526 6.3396979 0.036661931 18.665127 2503.2866
254.69197 2.1290954 11882.491 0.26458051 2.5310124 6.3446033 0.03673148 18.748374 2499.1962
253.97603 2.1283793 11884.621 0.26444412 2.5299591 6.3495498 0.036801496 18.832564 2495.1542
253.26211 2.1276543 11886.751 0.26430668 2.5288929 6.3545376 0.036871995 18.917714 2491.1502
252.5502 2.1269202 11888.88 0.26416817 2.5278137 6.3595677 0.036942973 19.003838 2487.1622
251.84029 2.1261772 11891.01 0.26402859 2.5267218 6.3646398 0.037014451 19.090948 2483.1986
251.13237 2.1254252 11893.14 0.26388793 2.5256168 6.3697553 0.037086433 19.179068 2479.2385
250.42644 2.1246643 11895.271 0.26374619 2.5244993 6.3749138 0.037158908 19.268196 2475.2899
249.7225 2.1238946 11897.404 0.26360337 2.523369 6.3801168 0.037231925 19.358373 2471.3394
249.02054 2.1231157 11899.541 0.26345939 2.5222257 6.3853666 0.03730549 19.449634 2467.3796
248.32055 2.1223275 11901.682 0.26331421 2.5210692 6.3906656 0.037379658 19.542041 2463.4047
247.62252 2.1215311 11903.827 0.26316797 2.5199009 6.3960096 0.037454371 19.635517 2459.4141


==> data_ZLA/MIX_a20_B165_g55.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.55 1 0.70563 798.899 258.099 1212.05 1497.95 497.651 500.396 285.901 -188.47 285.901 0.185136 0.520494 0.763151 1.66471 0.102722 0.0824141 -0.0294268 -0.0167095 0.102722 0.0824141
0.55 0.966198 0.711979 808.376 259.938 1215.1 1500.53 498.302 501.35 287.14 -187.01 283.34 0.187724 0.520743 0.767465 1.66962 0.104063 0.0836607 -0.0287479 -0.0161484 0.0999867 0.0798741
0.55 0.933261 0.718254 817.762 261.794 1218.15 1503.11 498.957 502.305 288.366 -185.542 280.784 0.190308 0.520996 0.771773 1.67456 0.105402 0.084906 -0.0280765 -0.0155954 0.0973048 0.0773875
0.55 0.901171 0.724459 827.061 263.67 1221.22 1505.69 499.618 503.259 289.579 -184.068 278.232 0.192888 0.521253 0.776077 1.67954 0.106738 0.0861499 -0.0274126 -0.0150507 0.0946755 0.0749533
0.55 0.869909 0.730595 836.276 265.564 1224.29 1508.28 500.284 504.214 290.781 -182.587 275.683 0.195465 0.521514 0.780376 1.68456 0.108073 0.0873924 -0.0267561 -0.0145142 0.0920976 0.0725704
0.55 0.839459 0.736664 845.409 267.476 1227.38 1510.87 500.955 505.168 291.97 -181.098 273.138 0.198038 0.521778 0.784671 1.68962 0.109404 0.0886335 -0.026107 -0.0139859 0.0895702 0.0702378
0.55 0.809802 0.742669 854.463 269.408 1230.47 1513.47 501.631 506.123 293.148 -179.602 270.596 0.200607 0.522046 0.788961 1.69472 0.110734 0.0898731 -0.0254652 -0.0134658 0.0870924 0.0679548
0.55 0.780923 0.748612 863.442 271.357 1233.58 1516.08 502.312 507.078 294.314 -178.098 268.056 0.203171 0.522319 0.793248 1.69985 0.11206 0.0911111 -0.0248308 -0.012954 0.0846631 0.0657203
0.55 0.752803 0.754495 872.347 273.326 1236.7 1518.69 502.998 508.034 295.469 -176.586 265.519 0.205732 0.522595 0.797531 1.70502 0.113385 0.0923475 -0.0242038 -0.0124504 0.0822816 0.0635335
0.55 0.725428 0.76032 881.182 275.313 1239.83 1521.31 503.689 508.989 296.613 -175.066 262.983 0.208289 0.522876 0.80181 1.71024 0.114707 0.0935824 -0.0235842 -0.0119551 0.079947 0.0613936
0.55 0.698781 0.766089 889.949 277.32 1242.97 1523.93 504.386 509.945 297.746 -173.538 260.45 0.210842 0.52316 0.806086 1.71549 0.116026 0.0948155 -0.0229719 -0.0114681 0.0776583 0.0592998
0.55 0.672848 0.771803 898.651 279.344 1246.12 1526.56 505.088 510.902 298.868 -172.001 257.917 0.21339 0.523449 0.810358 1.72078 0.117343 0.096047 -0.022367 -0.0109895 0.075415 0.0572512
0.55 0.647612 0.777466 907.29 281.388 1249.28 1529.19 505.795 511.859 299.98 -170.456 255.386 0.215934 0.523742 0.814626 1.72612 0.118657 0.0972768 -0.0217694 -0.0105193 0.073216 0.0552473
0.55 0.623061 0.783078 915.869 283.451 1252.45 1531.83 506.507 512.816 301.081 -168.901 252.855 0.218474 0.52404 0.818891 1.73149 0.119969 0.0985048 -0.0211792 -0.0100575 0.0710608 0.0532872
0.55 0.599179 0.788641 924.389 285.533 1255.63 1534.47 507.225 513.774 302.172 -167.337 250.324 0.221009 0.524342 0.823153 1.73691 0.121278 0.099731 -0.0205964 -0.00960415 0.0689486 0.0513703
0.55 0.575952 0.794156 932.854 287.633 1258.83 1537.13 507.948 514.733 303.254 -165.764 247.794 0.22354 0.524648 0.827412 1.74236 0.122585 0.100955 -0.020021 -0.00915936 0.0668787 0.0494958
0.55 0.553368 0.799627 941.264 289.753 1262.04 1539.78 508.676 515.692 304.325 -164.182 245.263 0.226067 0.524958 0.831667 1.74786 0.123889 0.102178 -0.0194531 -0.00872316 0.0648504 0.0476633
0.55 0.531413 0.805053 949.623 291.892 1265.26 1542.45 509.41 516.652 305.387 -162.589 242.732 0.228589 0.525273 0.835919 1.7534 0.12519 0.103399 -0.0188925 -0.0082956 0.0628631 0.0458719
0.55 0.510074 0.810437 957.932 294.05 1268.49 1545.12 510.149 517.612 306.44 -160.987 240.199 0.231107 0.525593 0.840168 1.75898 0.126489 0.104618 -0.0183395 -0.00787676 0.0609161 0.0441213
0.55 0.489339 0.81578 966.193 296.227 1271.73 1547.8 510.894 518.573 307.483 -159.375 237.666 0.23362 0.525917 0.844414 1.76461 0.127785 0.105835 -0.0177939 -0.0074667 0.0590089 0.0424107
0.55 0.469196 0.821083 974.409 298.423 1274.99 1550.48 511.643 519.535 308.517 -157.752 235.131 0.236128 0.526245 0.848656 1.77028 0.129079 0.10705 -0.0172558 -0.00706551 0.0571409 0.0407396
0.55 0.449632 0.826348 982.58 300.639 1278.25 1553.17 512.399 520.497 309.542 -156.118 232.595 0.238633 0.526578 0.852896 1.77599 0.13037 0.108263 -0.0167253 -0.00667325 0.0553115 0.0391076
0.55 0.430638 0.831575 990.709 302.874 1281.53 1555.87 513.16 521.46 310.558 -154.474 230.056 0.241132 0.526916 0.857132 1.78174 0.131658 0.109474 -0.0162024 -0.00629002 0.0535202 0.037514
0.55 0.4122 0.836767 998.797 305.128 1284.83 1558.57 513.926 522.424 311.566 -152.819 227.515 0.243627 0.527258 0.861364 1.78754 0.132944 0.110683 -0.0156871 -0.00591591 0.0517664 0.0359584
0.55 0.394309 0.841924 1006.85 307.402 1288.13 1561.28 514.698 523.389 312.565 -151.153 224.972 0.246117 0.527605 0.865594 1.79338 0.134227 0.111891 -0.0151795 -0.00555102 0.0500497 0.0344404
0.55 0.376954 0.847048 1014.86 309.695 1291.45 1564 515.475 524.354 313.556 -149.475 222.426 0.248603 0.527957 0.869819 1.79926 0.135507 0.113096 -0.0146796 -0.00519545 0.0483695 0.0329594
0.55 0.360124 0.852139 1022.83 312.008 1294.78 1566.72 516.258 525.321 314.538 -147.785 219.876 0.251084 0.528313 0.874042 1.80519 0.136785 0.114299 -0.0141875 -0.00484931 0.0467253 0.0315151
0.55 0.34381 0.857199 1030.77 314.34 1298.12 1569.45 517.046 526.288 315.513 -146.084 217.324 0.253561 0.528673 0.878261 1.81117 0.13806 0.115501 -0.0137031 -0.00451272 0.0451168 0.0301069
0.55 0.328002 0.862228 1038.68 316.691 1301.48 1572.19 517.84 527.255 316.479 -144.371 214.768 0.256033 0.529039 0.882475 1.81719 0.139333 0.1167 -0.0132266 -0.0041858 0.0435435 0.0287346
0.55 0.31269 0.867227 1046.56 319.063 1304.85 1574.94 518.64 528.224 317.438 -142.645 212.208 0.2585 0.529409 0.886687 1.82325 0.140603 0.117897 -0.012758 -0.00386869 0.0420049 0.0273976
0.55 0.297864 0.872198 1054.4 321.454 1308.23 1577.69 519.445 529.193 318.389 -140.907 209.644 0.260962 0.529783 0.890894 1.82936 0.14187 0.119092 -0.0122973 -0.00356153 0.0405007 0.0260957
0.55 0.283517 0.877141 1062.21 323.864 1311.63 1580.45 520.256 530.164 319.332 -139.157 207.076 0.26342 0.530163 0.895097 1.83552 0.143135 0.120286 -0.0118447 -0.00326445 0.0390303 0.0248284
0.55 0.269639 0.882057 1070 326.295 1315.04 1583.21 521.073 531.135 320.268 -137.393 204.503 0.265874 0.530547 0.899296 1.84172 0.144397 0.121477 -0.0114 -0.00297764 0.0375935 0.0235955
0.55 0.256221 0.886947 1077.76 328.745 1318.46 1585.99 521.895 532.107 321.196 -135.617 201.925 0.268322 0.530935 0.90349 1.84797 0.145656 0.122666 -0.0109635 -0.00270126 0.0361899 0.0223965
0.55 0.243256 0.891811 1085.49 331.215 1321.9 1588.77 522.723 533.08 322.117 -133.827 199.343 0.270766 0.531329 0.90768 1.85427 0.146913 0.123853 -0.0105352 -0.0024355 0.034819 0.0212311
0.55 0.230735 0.89665 1093.19 333.705 1325.35 1591.55 523.557 534.053 323.031 -132.024 196.755 0.273205 0.531727 0.911865 1.86062 0.148167 0.125038 -0.010115 -0.00218056 0.0334805 0.020099
0.55 0.218651 0.901465 1100.87 336.214 1328.81 1594.35 524.397 535.028 323.938 -130.207 194.162 0.27564 0.532129 0.916044 1.86701 0.149419 0.126221 -0.00970315 -0.00193668 0.0321741 0.0189999
0.55 0.206995 0.906256 1108.52 338.744 1332.29 1597.15 525.242 536.003 324.839 -128.376 191.563 0.27807 0.532536 0.920219 1.87345 0.150668 0.127402 -0.00929958 -0.00170408 0.0308995 0.0179335
0.55 0.19576 0.911023 1116.16 341.293 1335.78 1599.96 526.093 536.979 325.732 -126.531 188.959 0.280495 0.532948 0.924388 1.87994 0.151914 0.128581 -0.00890437 -0.00148307 0.0296562 0.0168996
0.55 0.18494 0.915768 1123.76 343.863 1339.28 1602.78 526.95 537.956 326.618 -124.672 186.348 0.282916 0.533365 0.928551 1.88648 0.153158 0.129758 -0.00851758 -0.00127394 0.028444 0.0158978
0.55 0.174527 0.920491 1131.35 346.453 1342.8 1605.6 527.813 538.934 327.498 -122.798 183.731 0.285332 0.533786 0.932707 1.89306 0.154399 0.130932 -0.00813926 -0.00107705 0.0272625 0.0149278
0.55 0.164515 0.925191 1138.91 349.063 1346.33 1608.43 528.682 539.913 328.372 -120.91 181.108 0.287743 0.534212 0.936857 1.8997 0.155638 0.132105 -0.00776943 -0.000892834 0.0261114 0.0139895
0.55 0.154898 0.929871 1146.46 351.692 1349.87 1611.27 529.557 540.892 329.239 -119.006 178.479 0.29015 0.534643 0.941 1.90639 0.156874 0.133276 -0.00740816 -0.000721786 0.0249904 0.0130825
0.55 0.14567 0.934528 1153.98 354.342 1353.43 1614.12 530.439 541.872 330.1 -117.086 175.842 0.292552 0.535078 0.945135 1.91313 0.158108 0.134444 -0.00705546 -0.000564523 0.0238993 0.0122067
0.55 0.136825 0.939165 1161.48 357.013 1357.01 1616.97 531.326 542.853 330.954 -115.151 173.199 0.294949 0.535517 0.949262 1.91992 0.159339 0.13561 -0.00671137 -0.000421825 0.0228377 0.0113617
0.55 0.128361 0.94378 1168.96 359.703 1360.59 1619.83 532.22 543.834 331.802 -113.2 170.549 0.297342 0.535962 0.953379 1.92677 0.160567 0.136775 -0.00637589 -0.00029473 0.0218052 0.0105474
0.55 0.120272 0.948374 1176.41 362.414 1364.19 1622.7 533.12 544.816 332.645 -111.231 167.891 0.29973 0.536411 0.957485 1.93367 0.161793 0.137937 -0.00604902 -0.000184708 0.0208017 0.00976351
0.55 0.11256 0.952947 1183.85 365.145 1367.81 1625.58 534.027 545.798 333.481 -109.245 165.227 0.302114 0.536865 0.961577 1.94063 0.163016 0.139097 -0.00573071 -9.40577e-05 0.0198268 0.00900989
0.55 0.105229 0.957496 1191.26 367.897 1371.44 1628.46 534.942 546.781 334.311 -107.239 162.554 0.304493 0.537323 0.965653 1.94765 0.164237 0.140255 -0.00542082 -2.71389e-05 0.0188803 0.00828632
0.55 0.0983159 0.962018 1198.63 370.669 1375.08 1631.35 535.866 547.763 335.136 -105.208 159.875 0.306867 0.537786 0.969696 1.95475 0.165456 0.141411 -0.00511861 -0 0.0179619 0.00759264
0.55 0.0917812 0.966515 1205.98 373.462 1378.74 1634.25 536.798 548.744 335.955 -103.156 157.188 0.309237 0.538253 0.973718 1.96191 0.166671 0.142565 -0.00482495 -0 0.0170713 0.00692869
0.55 0.0855431 0.970999 1213.32 376.275 1382.41 1637.15 537.734 549.728 336.768 -101.094 154.493 0.311602 0.538725 0.977746 1.96912 0.167885 0.143717 -0.00454129 -0 0.0162083 0.00629428
0.55 0.0795941 0.975469 1220.66 379.108 1386.09 1640.07 538.675 550.713 337.576 -99.0207 151.79 0.313962 0.539202 0.981778 1.97636 0.169095 0.144867 -0.00426757 -0 0.0153724 0.00568923
0.55 0.0739272 0.979926 1227.98 381.962 1389.79 1642.99 539.619 551.7 338.378 -96.9364 149.079 0.316318 0.539683 0.985815 1.98364 0.170304 0.146015 -0.00400371 -0 0.0145634 0.00511337
0.55 0.0685355 0.984371 1235.29 384.836 1393.51 1645.91 540.568 552.689 339.174 -94.841 146.36 0.318669 0.540169 0.989857 1.99096 0.171509 0.14716 -0.00374963 -0 0.013781 0.00456654
0.55 0.0634123 0.988803 1242.6 387.73 1397.23 1648.85 541.52 553.679 339.966 -92.7343 143.632 0.321016 0.54066 0.993905 1.99833 0.172713 0.148304 -0.00350527 -0 0.0130247 0.00404864
0.55 0.0585511 0.993223 1249.9 390.645 1400.98 1651.79 542.477 554.671 340.752 -90.6163 140.896 0.323358 0.541155 0.997958 2.00573 0.173913 0.149445 -0.00327053 -0 0.0122944 0.00355958
0.55 0.0539457 0.997632 1257.19 393.581 1404.73 1654.74 543.438 555.665 341.533 -88.4868 138.151 0.325696 0.541654 1.00202 2.01317 0.175112 0.150585 -0.00304532 -0 0.0115896 0.00309929
0.55 0.0495902 1.00203 1264.48 396.537 1408.5 1657.7 544.402 556.661 342.309 -86.3457 135.396 0.32803 0.542158 1.00608 2.02065 0.176308 0.151722 -0.00282956 -0 0.0109101 0.00266778
0.55 0.0454789 1.00642 1271.76 399.513 1412.29 1660.67 545.371 557.658 343.079 -84.1929 132.632 0.330359 0.542666 1.01015 2.02817 0.177501 0.152858 -0.00262315 -0 0.0102554 0.00226509
0.55 0.0416064 1.01079 1279.04 402.509 1416.09 1663.64 546.343 558.658 343.845 -82.0284 129.858 0.332684 0.543178 1.01422 2.03572 0.178693 0.153991 -0.00242598 -0 0.00962538 0.00189134
0.55 0.0379677 1.01516 1286.31 405.526 1419.9 1666.62 547.319 559.659 344.606 -79.8519 127.075 0.335004 0.543695 1.0183 2.04332 0.179881 0.155122 -0.00223794 -0 0.00901959 0.00154677
0.55 0.0345583 1.01951 1293.58 408.564 1423.73 1669.61 548.299 560.661 345.362 -77.6635 124.281 0.33732 0.544216 1.02239 2.05095 0.181068 0.156252 -0.00205893 -0 0.00843772 0.00123171
0.55 0.0313744 1.02385 1300.84 411.622 1427.57 1672.6 549.283 561.666 346.113 -75.463 121.478 0.339632 0.544742 1.02648 2.05863 0.182252 0.15738 -0.00188882 -0 0.00787944 0.000946721
0.55 0.0284128 1.02818 1308.1 414.7 1431.43 1675.6 550.271 562.672 346.86 -73.2503 118.663 0.341939 0.545272 1.03058 2.06634 0.183434 0.158505 -0.00172749 -0 0.00734442 0.000692615
0.55 0.0256719 1.0325 1315.34 417.799 1435.3 1678.61 551.262 563.68 347.602 -71.0254 115.839 0.344242 0.545806 1.03468 2.07409 0.184614 0.159629 -0.00157481 -0 0.0068323 0.000470662
0.55 0.0231521 1.03681 1322.59 420.918 1439.19 1681.63 552.257 564.69 348.339 -68.7882 113.003 0.346542 0.546344 1.03879 2.08188 0.185791 0.160751 -0.00143062 -0 0.00634274 0.000282904
0.55 0.0208583 1.04111 1329.82 424.058 1443.09 1684.65 553.255 565.702 349.072 -66.5386 110.157 0.348836 0.546886 1.04291 2.0897 0.186966 0.16187 -0.0012948 -0 0.00587539 0.000132953
0.55 0.0188074 1.04538 1337.03 427.218 1447 1687.68 554.257 566.715 349.8 -64.2765 107.299 0.351127 0.547432 1.04703 2.09756 0.188139 0.162988 -0.00116717 -0 0.00542988 2.87021e-05
0.55 0.0170778 1.04963 1344.21 430.398 1450.93 1690.72 555.263 567.731 350.524 -62.0019 104.43 0.353414 0.547983 1.05116 2.10546 0.18931 0.164104 -0.00104759 -0 0.00500584 0
0.55 0.0155308 1.05387 1351.39 433.599 1454.88 1693.76 556.272 568.748 351.244 -59.7147 101.549 0.355697 0.548537 1.0553 2.1134 0.190478 0.165219 -0.000935868 -0 0.00460291 0
0.55 0.0140815 1.05811 1358.59 436.82 1458.84 1696.81 557.285 569.767 351.959 -57.4148 98.6569 0.357975 0.549096 1.05944 2.12138 0.191644 0.166331 -0.000831839 -0 0.0042207 0
0.55 0.0127266 1.06236 1365.8 440.062 1462.81 1699.87 558.301 570.787 352.671 -55.1022 95.7527 0.36025 0.549659 1.06359 2.12939 0.192808 0.167441 -0.000735311 -0 0.00385881 0
0.55 0.0114629 1.06661 1373.03 443.324 1466.8 1702.93 559.32 571.81 353.378 -52.7769 92.8364 0.36252 0.550225 1.06775 2.13743 0.19397 0.16855 -0.000646086 -0 0.00351686 0
0.55 0.010287 1.07086 1380.28 446.606 1470.8 1706.01 560.342 572.834 354.08 -50.4388 89.9079 0.364787 0.550796 1.07191 2.14552 0.19513 0.169657 -0.000563958 -0 0.00319442 0
0.55 0.00919575 1.07512 1387.56 449.909 1474.82 1709.08 561.368 573.86 354.779 -48.0878 86.967 0.36705 0.55137 1.07609 2.15364 0.196288 0.170762 -0.00048871 -0 0.00289108 0
0.55 0.00818579 1.07938 1394.85 453.232 1478.85 1712.17 562.397 574.888 355.474 -45.724 84.0134 0.369308 0.551949 1.08027 2.16179 0.197443 0.171865 -0.000420116 -0 0.0026064 0
0.55 0.00725394 1.08365 1402.16 456.576 1482.9 1715.26 563.43 575.918 356.165 -43.3472 81.0471 0.371563 0.552531 1.08446 2.16998 0.198597 0.172967 -0.000357941 -0 0.00233995 0
0.55 0.00639696 1.08792 1409.49 459.94 1486.96 1718.36 564.465 576.949 356.852 -40.9575 78.0679 0.373814 0.553117 1.08865 2.17821 0.199748 0.174066 -0.000301937 -0 0.00209127 0
0.55 0.00561164 1.09219 1416.85 463.325 1491.04 1721.47 565.503 577.983 357.535 -38.5548 75.0756 0.376062 0.553707 1.09286 2.18647 0.200897 0.175164 -0.000251848 -0 0.00185989 0
0.55 0.00489477 1.09647 1424.22 466.731 1495.13 1724.58 566.545 579.018 358.214 -36.1391 72.0701 0.378305 0.554301 1.09707 2.19477 0.202045 0.17626 -0.000207405 -0 0.00164533 0
0.55 0.00424315 1.10076 1431.62 470.157 1499.24 1727.7 567.589 580.055 358.89 -33.7103 69.0511 0.380545 0.554899 1.1013 2.2031 0.20319 0.177355 -0.000168329 -0 0.00144709 0
0.55 0.00365356 1.10505 1439.04 473.604 1503.36 1730.82 568.636 581.094 359.562 -31.2686 66.0186 0.382781 0.5555 1.10553 2.21146 0.204333 0.178447 -0.000134329 -0 0.00126468 0
0.55 0.00312282 1.10935 1446.49 477.072 1507.49 1733.96 569.687 582.135 360.23 -28.8138 62.9723 0.385013 0.556105 1.10977 2.21986 0.205475 0.179538 -0.000105103 -0 0.00109755 0
0.55 0.00264772 1.11365 1453.96 480.56 1511.64 1737.1 570.739 583.178 360.895 -26.346 59.9121 0.387242 0.556713 1.11402 2.22829 0.206614 0.180628 -8.03372e-05 -0 0.000945182 0
0.55 0.00222505 1.11796 1461.45 484.07 1515.81 1740.24 571.795 584.223 361.556 -23.8651 56.8378 0.389467 0.557325 1.11828 2.23675 0.207751 0.181715 -5.97047e-05 -0 0.00080701 0
0.55 0.00185161 1.12228 1468.97 487.6 1519.99 1743.39 572.853 585.27 362.213 -21.3711 53.7493 0.391688 0.557941 1.12256 2.24524 0.208887 0.182801 -4.28675e-05 -0 0.000682464 0
0.55 0.00152418 1.1266 1476.52 491.151 1524.18 1746.55 573.914 586.318 362.867 -18.8641 50.6464 0.393906 0.558561 1.12684 2.25377 0.21002 0.183886 -2.94747e-05 -0 0.000570953 0
0.55 0.00123954 1.13094 1484.09 494.722 1528.39 1749.71 574.977 587.369 363.518 -16.344 47.529 0.39612 0.559184 1.13114 2.26233 0.211152 0.184968 -1.91629e-05 -0 0.000471868 0
0.55 0.000994471 1.13528 1491.69 498.315 1532.62 1752.89 576.043 588.421 364.165 -13.811 44.3969 0.398331 0.55981 1.13544 2.27092 0.212281 0.186049 -1.15558e-05 -0 0.000384584 0
0.55 0.000785723 1.13962 1499.32 501.929 1536.86 1756.06 577.111 589.476 364.809 -11.2648 41.2499 0.400538 0.56044 1.13976 2.27954 0.213409 0.187129 -6.26402e-06 -0 0.000308453 0
0.55 0.000610049 1.14398 1506.98 505.564 1541.11 1759.25 578.182 590.532 365.449 -8.70573 38.0879 0.402742 0.561073 1.14409 2.28819 0.214535 0.188207 -2.88527e-06 -0 0.000242809 0
0.55 0.000464183 1.14835 1514.67 509.219 1545.38 1762.44 579.254 591.59 366.086 -6.13362 34.9108 0.404942 0.56171 1.14843 2.29686 0.215659 0.189283 -1.00377e-06 -0 0.000186964 0
0.55 0.000344845 1.15272 1522.39 512.896 1549.66 1765.63 580.329 592.651 366.72 -3.54856 31.7182 0.407139 0.562351 1.15279 2.30557 0.216782 0.190357 -1.90338e-07 -0 0.00014021 0
0.55 0.000248741 1.15711 1530.14 516.594 1553.96 1768.83 581.406 593.713 367.351 -0.950557 28.5103 0.409333 0.562994 1.15715 2.31431 0.217902 0.19143 -2.26343e-09 -0 0.000101815 0
0.55 0.000172554 1.1615 1537.92 520.313 1558.27 1772.04 582.485 594.778 367.978 1.66035 25.2866 0.411523 0.563641 1.16154 2.32307 0.219021 0.192502 1.73298e-08 0 7.10273e-05 0
0.55 0.000112953 1.16591 1545.74 524.053 1562.6 1775.25 583.567 595.844 368.603 4.28413 22.0472 0.41371 0.564291 1.16593 2.33187 0.220138 0.193572 3.38277e-07 0 4.70682e-05 0
0.55 6.65832e-05 1.17033 1553.59 527.814 1566.94 1778.47 584.65 596.912 369.224 6.92075 18.7917 0.415893 0.564945 1.17034 2.34068 0.221253 0.19464 1.44517e-06 0 2.91366e-05 0
0.55 3.0066e-05 1.17476 1561.47 531.597 1571.3 1781.7 585.735 597.983 369.843 9.57017 15.5202 0.418074 0.565602 1.17477 2.34953 0.222366 0.195707 3.83636e-06 0 1.6406e-05 0
0.55 2.54491e-16 1.1792 1569.4 535.4 1575.68 1784.93 586.823 599.055 370.458 12.2324 12.2324 0.420251 0.566262 1.17921 2.3584 0.223478 0.196773 8.02439e-06 0 8.02439e-06 0


==> data_ZLA/MIX_a20_B165_g55_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
343.26172 2.1657312 11632.031 0.27492816 2.5853914 5.9660936 0.030942608 13.036086 4291.2935
342.48089 2.1657276 11634.191 0.27487666 2.5853857 5.9681326 0.030977311 13.062961 4278.2242
341.70007 2.165721 11636.352 0.27482479 2.5853755 5.9701837 0.031012174 13.090037 4265.045
340.91925 2.1657114 11638.513 0.27477253 2.5853608 5.9722468 0.031047188 13.11731 4251.7533
340.13842 2.1656987 11640.676 0.27471987 2.5853414 5.9743221 0.031082378 13.144796 4238.3491
339.3576 2.1656828 11642.839 0.27466682 2.5853172 5.97641 0.031117736 13.17249 4224.8313
338.57678 2.1656636 11645.002 0.27461336 2.5852882 5.9785106 0.031153257 13.200392 4211.1963
337.79595 2.1656412 11647.166 0.2745595 2.5852542 5.9806239 0.03118895 13.228511 4197.4423
337.01513 2.1656156 11649.331 0.27450522 2.5852153 5.9827501 0.031224809 13.256845 4183.5674
336.2343 2.1655865 11651.496 0.27445053 2.5851714 5.9848895 0.031260846 13.285402 4169.571
335.45348 2.1655542 11653.662 0.27439543 2.5851227 5.9870417 0.031297057 13.314178 4155.4494
334.67266 2.1655185 11655.829 0.2743399 2.5850687 5.9892072 0.031333443 13.343179 4141.2016
333.89183 2.1654792 11657.996 0.27428392 2.5850093 5.9913868 0.031370011 13.372415 4126.825
333.11101 2.1654365 11660.164 0.27422752 2.5849448 5.9935799 0.031406758 13.401879 4112.3169
332.33019 2.1653903 11662.332 0.27417067 2.5848751 5.9957867 0.031443683 13.431577 4097.6756
331.54936 2.1653404 11664.501 0.27411338 2.5848 5.9980076 0.0314808 13.461517 4082.8982
330.76854 2.1652868 11666.67 0.27405563 2.5847191 6.000243 0.031518106 13.491702 4067.9867
329.98771 2.1652295 11668.84 0.27399742 2.5846328 6.0024928 0.031555599 13.522132 4052.934
329.20689 2.1651684 11671.01 0.27393873 2.5845407 6.0047575 0.031593281 13.552813 4037.7362
328.42607 2.1651036 11673.182 0.27387959 2.5844431 6.0070367 0.031631155 13.583743 4022.3982
327.64524 2.1650348 11675.353 0.27381995 2.5843396 6.0093312 0.031669231 13.614937 4006.9104
326.86442 2.1649619 11677.524 0.27375982 2.58423 6.0116414 0.031707513 13.646396 3991.2719
326.08546 2.1648855 11679.692 0.27369937 2.584115 6.0139608 0.031745886 13.678032 3975.519
325.30835 2.1648053 11681.854 0.27363856 2.5839944 6.0162901 0.031784382 13.709866 3959.6475
324.53309 2.1647212 11684.012 0.2735774 2.5838679 6.0186298 0.031822979 13.741889 3943.6564
323.75969 2.164633 11686.164 0.27351586 2.5837352 6.0209803 0.031861702 13.77412 3927.548
322.98812 2.1645409 11688.312 0.27345397 2.5835969 6.0233411 0.031900531 13.806545 3911.3165
322.2184 2.1644451 11690.455 0.27339173 2.5834528 6.0257118 0.031939482 13.839169 3894.9617
321.45051 2.1643451 11692.594 0.2733291 2.5833027 6.0280937 0.031978544 13.871998 3878.4841
320.68445 2.1642411 11694.728 0.2732661 2.5831465 6.0304864 0.032017723 13.905035 3861.8749
319.92021 2.1641333 11696.857 0.27320275 2.5829846 6.0328893 0.032057015 13.938272 3845.1359
319.1578 2.1640213 11698.981 0.273139 2.5828164 6.0353037 0.032096441 13.971729 3828.2676
318.3972 2.1639052 11701.1 0.27307488 2.582642 6.0377292 0.032135985 14.005398 3811.2617
317.63842 2.1637848 11703.215 0.27301036 2.5824615 6.0401662 0.03217565 14.039285 3794.1213
316.88144 2.1636605 11705.325 0.27294546 2.5822749 6.0426144 0.032215446 14.073391 3776.8419
316.12627 2.1635319 11707.43 0.27288016 2.5820819 6.0450741 0.032255356 14.107716 3759.4228
315.37289 2.163399 11709.53 0.27281446 2.5818826 6.0475458 0.032295409 14.142273 3741.8607
314.62132 2.1632619 11711.626 0.27274836 2.581677 6.0500292 0.032335585 14.177054 3724.1543
313.87153 2.1631205 11713.717 0.27268185 2.581465 6.0525245 0.03237589 14.212066 3706.3
313.12353 2.1629748 11715.803 0.27261493 2.5812465 6.0550321 0.032416331 14.247314 3688.2958
312.37732 2.1628246 11717.884 0.27254759 2.5810215 6.0575521 0.03245691 14.2828 3670.1385
311.63288 2.1626702 11719.96 0.27247985 2.5807901 6.0600841 0.032497618 14.31852 3651.8289
310.89021 2.1625112 11722.032 0.27241166 2.580552 6.0626291 0.032538469 14.354491 3633.3619
310.14932 2.1623479 11724.099 0.27234306 2.5803074 6.0651864 0.032579459 14.390704 3614.7349
309.41019 2.1621799 11726.161 0.27227401 2.5800556 6.0677574 0.032620583 14.42717 3595.9463
308.67282 2.1620077 11728.219 0.27220456 2.5797978 6.0703402 0.032661849 14.463878 3576.9958
307.93721 2.1618306 11730.272 0.27213464 2.5795327 6.0729372 0.032703271 14.500854 3557.8761
307.20336 2.1616491 11732.32 0.27206428 2.5792609 6.0755473 0.032744833 14.538086 3538.5881
306.47125 2.1614626 11734.363 0.27199345 2.578982 6.0781714 0.032786545 14.575585 3519.1285
305.74089 2.1612719 11736.402 0.2719222 2.5786966 6.0808083 0.032828403 14.613342 3499.4956
305.01226 2.1610763 11738.436 0.27185047 2.5784039 6.0834597 0.032870417 14.651376 3479.6853
304.28538 2.1608758 11740.465 0.27177827 2.578104 6.0861254 0.032912586 14.689687 3459.6954
303.56022 2.1606706 11742.489 0.27170561 2.5777971 6.088805 0.032954908 14.728271 3439.525
302.8368 2.1604605 11744.509 0.27163247 2.5774831 6.0914993 0.032997396 14.767141 3419.1719
302.11509 2.1602457 11746.525 0.27155886 2.5771619 6.0942079 0.033040029 14.806289 3398.6324
301.39511 2.1600257 11748.535 0.27148474 2.5768331 6.0969321 0.033082838 14.845738 3377.9052
300.67685 2.159801 11750.541 0.27141015 2.5764973 6.0996705 0.033125812 14.885474 3356.9901
299.96029 2.1595712 11752.543 0.27133506 2.576154 6.1024244 0.033168944 14.925508 3335.8839
299.24545 2.1593362 11754.539 0.27125946 2.575803 6.1051941 0.033212258 14.965851 3314.5868
298.5323 2.1590963 11756.531 0.27118335 2.5754447 6.1079792 0.033255736 15.006497 3293.0962
297.82086 2.1588513 11758.519 0.27110675 2.5750789 6.1107798 0.033299386 15.04745 3271.4137
297.11111 2.158601 11760.502 0.27102961 2.5747051 6.1135972 0.033343213 15.088723 3249.5377
296.40305 2.1583456 11762.481 0.27095195 2.574324 6.1164301 0.033387224 15.130316 3227.4723
295.69668 2.1580849 11764.455 0.27087376 2.5739349 6.1192801 0.033431411 15.172233 3205.2175
294.992 2.157819 11766.425 0.27079505 2.5735382 6.1221462 0.033475782 15.214475 3182.7734
294.28899 2.1575477 11768.39 0.27071578 2.5731335 6.1250296 0.033520341 15.257055 3160.1512
293.58766 2.1572709 11770.351 0.27063596 2.5727207 6.1279304 0.033565093 15.299979 3137.3514
292.888 2.1569886 11772.307 0.27055558 2.5722997 6.1308491 0.033610034 15.34325 3114.3847
292.19001 2.1567012 11774.26 0.27047467 2.5718712 6.133784 0.03365517 15.386857 3091.2594
291.49368 2.156408 11776.207 0.27039317 2.5714341 6.1367378 0.033700503 15.430828 3067.9906
290.79901 2.1561093 11778.151 0.2703111 2.570989 6.1397097 0.033746033 15.475157 3044.5918
290.106 2.155805 11780.091 0.27022845 2.5705355 6.1427 0.033791775 15.519856 3021.0901
289.41463 2.155495 11782.025 0.27014522 2.5700737 6.1457088 0.033837713 15.564917 2997.51
288.72492 2.1551791 11783.956 0.27006138 2.5696033 6.148737 0.033883872 15.610367 2973.8895
288.03685 2.1548576 11785.883 0.26997694 2.5691244 6.1517842 0.033930239 15.656196 2950.2729
287.35041 2.1545305 11787.806 0.26989192 2.5686374 6.1548502 0.033976816 15.702405 2926.6969
286.66562 2.1541973 11789.725 0.26980627 2.5681415 6.1579366 0.034023614 15.749014 2903.2704
285.98246 2.1538583 11791.64 0.26971999 2.5676369 6.161043 0.03407064 15.796026 2880.0338
285.30092 2.1535131 11793.551 0.26963308 2.5671233 6.1641701 0.034117889 15.843447 2857.1012
284.62101 2.1531624 11795.459 0.26954556 2.5666015 6.1673166 0.034165364 15.891272 2834.5882
283.94272 2.1528052 11797.361 0.26945737 2.5660702 6.1704854 0.034213079 15.939527 2812.6329
283.26604 2.1524421 11799.262 0.26936855 2.5655304 6.1736745 0.034261023 15.988201 2791.3876
282.59098 2.1520728 11801.157 0.26927906 2.5649813 6.1768855 0.034309218 16.037316 2771.0113
281.91753 2.1516972 11803.05 0.26918889 2.5644229 6.1801187 0.034357649 16.086871 2751.6939
281.24568 2.1513154 11804.939 0.26909807 2.5638556 6.1833737 0.03440633 16.136871 2733.5547
280.57543 2.1509272 11806.824 0.26900655 2.5632788 6.1866516 0.034455271 16.187333 2716.7286
279.90678 2.1505328 11808.707 0.26891434 2.5626929 6.189952 0.034504454 16.238249 2701.2718
279.23973 2.1501316 11810.585 0.26882141 2.5620971 6.1932767 0.034553909 16.28965 2687.2566
278.57426 2.1497243 11812.461 0.2687278 2.5614923 6.1966237 0.034603627 16.341518 2674.5401
277.91038 2.1493105 11814.334 0.26863348 2.5608781 6.1999946 0.03465361 16.39387 2663.2008
277.24808 2.14889 11816.203 0.26853843 2.5602539 6.2033905 0.034703872 16.446721 2652.9943
276.58736 2.1484628 11818.07 0.26844264 2.55962 6.2068109 0.034754412 16.500075 2643.8215
275.92821 2.148029 11819.934 0.26834611 2.5589764 6.2102564 0.034805241 16.553946 2635.5775
275.27064 2.1475884 11821.795 0.26824883 2.5583229 6.2137273 0.034856346 16.608328 2628.1012
274.61463 2.147141 11823.654 0.26815079 2.5576595 6.2172241 0.034907756 16.663246 2621.2866
273.96018 2.1466869 11825.51 0.26805199 2.5569862 6.2207467 0.034959463 16.718696 2615.05
273.3073 2.1462257 11827.364 0.26795239 2.5563027 6.2242965 0.035011463 16.774698 2609.2962
272.65597 2.1457576 11829.216 0.26785202 2.555609 6.2278733 0.03506378 16.831256 2603.9389
272.00619 2.1452826 11831.066 0.26775085 2.5549053 6.2314774 0.03511642 16.888382 2598.9228
271.35797 2.1448004 11832.914 0.26764887 2.5541911 6.2351098 0.035169368 16.946084 2594.1887
270.71128 2.1443114 11834.76 0.26754609 2.5534669 6.2387697 0.035222646 17.004367 2589.6999
270.06614 2.143815 11836.605 0.26744247 2.552732 6.2424594 0.035276258 17.063255 2585.4228
269.42254 2.1433115 11838.449 0.26733801 2.5519867 6.2461779 0.035330208 17.122748 2581.3119
268.78046 2.1428007 11840.291 0.26723272 2.5512307 6.2499265 0.035384499 17.182858 2577.3541
268.13992 2.1422826 11842.132 0.26712656 2.5504643 6.2537053 0.035439153 17.243605 2573.5202
267.50091 2.1417572 11843.973 0.26701955 2.5496872 6.2575145 0.035494157 17.304985 2569.7903
266.86342 2.1412242 11845.813 0.26691164 2.5488991 6.2613557 0.035549517 17.367022 2566.1407
266.22745 2.1406841 11847.653 0.26680287 2.5481005 6.2652282 0.035605262 17.429722 2562.5661
265.59299 2.1401365 11849.493 0.26669319 2.5472911 6.2691326 0.03566138 17.493097 2559.0528
264.96004 2.1395814 11851.333 0.26658262 2.5464708 6.2730701 0.035717888 17.557163 2555.581
264.32861 2.1390188 11853.174 0.26647113 2.5456398 6.2770407 0.035774783 17.621924 2552.1561
263.69868 2.1384486 11855.016 0.26635871 2.5447976 6.2810455 0.035832088 17.687406 2548.7615
263.07025 2.1378709 11856.859 0.26624535 2.5439445 6.2850847 0.035889798 17.753615 2545.3788
262.44331 2.1372856 11858.704 0.26613106 2.5430805 6.2891588 0.035947937 17.820566 2542.0149
261.81787 2.1366929 11860.551 0.26601582 2.5422057 6.2932681 0.036006486 17.888259 2538.6645
261.19393 2.1360925 11862.4 0.26589962 2.5413199 6.2974137 0.036065481 17.956725 2535.3121
260.57146 2.1354848 11864.252 0.26578249 2.5404236 6.3015949 0.03612491 18.025954 2531.9653
259.95049 2.1348696 11866.108 0.26566436 2.5395163 6.3058136 0.03618479 18.095982 2528.6084
259.33099 2.1342465 11867.967 0.26554521 2.5385976 6.3100718 0.036245164 18.166847 2525.2405
258.71297 2.1336161 11869.834 0.26542503 2.5376685 6.3143696 0.036306039 18.23856 2521.857
258.09642 2.1329785 11871.705 0.26530388 2.5367288 6.3187062 0.036367391 18.311098 2518.4555


==> data_ZLA/MIX_a20_B165_g5_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
496.83594 2.0702355 10941.117 0.27940122 2.4606554 5.6878962 0.025157682 9.7717487 4368.8701
489.61564 2.0701965 10957.748 0.27897192 2.4605569 5.702476 0.025379791 9.9341582 4355.3322
482.39534 2.0700922 10974.589 0.27852978 2.4603577 5.7175073 0.02560827 10.10345 4341.6366
475.17505 2.0699189 10991.643 0.27807436 2.4600526 5.7330109 0.025843415 10.280044 4327.7718
467.95475 2.0696735 11008.914 0.2776052 2.4596369 5.7490069 0.026085484 10.464363 4313.7356
460.73445 2.0693522 11026.406 0.27712177 2.459105 5.765518 0.026334764 10.656878 4299.5161
453.51415 2.0689513 11044.124 0.2766236 2.4584518 5.782567 0.026591567 10.858088 4285.1041
446.29386 2.0684669 11062.071 0.27611014 2.4576712 5.8001789 0.026856212 11.068539 4270.4961
439.07356 2.0678943 11080.252 0.27558079 2.4567567 5.8183812 0.027129044 11.288824 4255.6797
431.85326 2.0672295 11098.672 0.27503497 2.4557024 5.837201 0.027410428 11.51958 4240.6453
424.63297 2.0664671 11117.334 0.27447201 2.4545006 5.8566702 0.027700767 11.761513 4225.3846
417.41267 2.0656025 11136.244 0.27389129 2.4531445 5.8768195 0.028000444 12.015359 4209.8855
410.19237 2.0646299 11155.408 0.27329205 2.4516261 5.8976845 0.028309915 12.281957 4194.1357
402.97207 2.0635434 11174.827 0.27267355 2.4499366 5.9193029 0.028629653 12.562207 4178.1245
395.75178 2.062337 11194.51 0.27203499 2.4480678 5.9417133 0.028960136 12.857082 4161.8388
388.53148 2.0610037 11214.46 0.2713755 2.4460096 5.9649597 0.029301901 13.167668 4145.2637
381.31118 2.0595369 11234.682 0.27069423 2.4437525 5.9890871 0.029655528 13.495139 4128.3843
374.09089 2.0579286 11255.183 0.26999018 2.4412854 6.0141458 0.030021607 13.840796 4111.1848
366.87059 2.0561708 11275.967 0.26926234 2.4385971 6.0401887 0.030400783 14.206061 4093.6491
359.65029 2.0542549 11297.04 0.26850965 2.4356754 6.0672737 0.030793759 14.592514 4075.7563
352.42999 2.0521712 11318.407 0.26773091 2.4325067 6.095464 0.031201279 15.001902 4057.4905
345.2097 2.0499101 11340.073 0.26692496 2.429078 6.1248256 0.031624134 15.436139 4038.8264
338.13732 2.0475128 11361.592 0.26610783 2.4254523 6.1547927 0.032054025 15.887643 4020.1408
331.20984 2.0449788 11382.959 0.2652796 2.4216302 6.1853765 0.032491006 16.357164 4001.4228
324.42429 2.042308 11404.171 0.26444037 2.4176119 6.2165878 0.03293514 16.845491 3982.6704
317.77775 2.0394997 11425.222 0.26359018 2.4133976 6.2484389 0.033386475 17.353453 3963.8779
311.26738 2.0365539 11446.111 0.26272911 2.4089878 6.2809421 0.03384509 17.881934 3945.0386
304.89039 2.0334705 11466.833 0.26185726 2.4043832 6.3141087 0.034311019 18.431829 3926.1464
298.64404 2.0302489 11487.383 0.26097469 2.3995841 6.3479522 0.034784338 19.004113 3907.1949
292.52567 2.026889 11507.76 0.26008147 2.3945909 6.3824855 0.035265093 19.599792 3888.1825
286.53264 2.0233905 11527.958 0.25917765 2.3894041 6.4177226 0.035753326 20.219929 3869.1008
280.66239 2.019754 11547.977 0.25826335 2.3840254 6.4536748 0.036249096 20.865614 3849.9438
274.91241 2.0159785 11567.812 0.25733858 2.3784542 6.4903587 0.036752459 21.538044 3830.7075
269.28023 2.0120641 11587.459 0.25640343 2.3726916 6.5277881 0.037263459 22.238446 3811.3854
263.76344 2.0080109 11606.915 0.25545799 2.3667388 6.5659773 0.037782129 22.968094 3791.9739
258.35967 2.0038191 11626.177 0.25450235 2.3605965 6.6049411 0.038308532 23.728355 3772.4611
253.06661 1.9994884 11645.241 0.25353658 2.3542656 6.6446954 0.038842692 24.520647 3752.8473
247.88199 1.9950191 11664.104 0.25256078 2.3477471 6.6852561 0.039384661 25.346478 3733.1263
242.80358 1.9904111 11682.762 0.251575 2.341042 6.7266393 0.039934465 26.207424 3713.2895
237.82922 1.9856647 11701.212 0.25057936 2.3341515 6.7688617 0.040492148 27.105146 3693.3328
232.95677 1.9807799 11719.451 0.24957391 2.3270764 6.8119409 0.041057737 28.041392 3673.2537
228.18414 1.975757 11737.475 0.24855877 2.3198183 6.8558935 0.041631251 29.01798 3653.0384
223.50929 1.9705964 11755.281 0.24753403 2.3123785 6.9007374 0.042212714 30.036838 3632.6876
218.93022 1.9652982 11772.866 0.24649976 2.304758 6.9464916 0.042802178 31.100032 3612.1926
214.44496 1.9598626 11790.226 0.24545604 2.296958 6.9931753 0.043399622 32.209682 3591.5459
210.05158 1.9542903 11807.359 0.24440301 2.2889806 7.0408064 0.044005081 33.368025 3570.7491
205.74822 1.9485816 11824.262 0.24334073 2.2808267 7.0894054 0.044618564 34.577452 3549.7861
201.53302 1.9427368 11840.93 0.24226929 2.2724981 7.1389925 0.045240066 35.840446 3528.6563
197.40417 1.9367567 11857.362 0.24118883 2.2639964 7.1895878 0.045869603 37.159632 3507.3522
193.35992 1.9306413 11873.555 0.24009939 2.2553228 7.2412139 0.04650717 38.537812 3485.8671
189.39852 1.9243916 11889.505 0.23900111 2.2464795 7.2938915 0.047152754 39.977873 3464.1954
185.51828 1.9180079 11905.209 0.23789405 2.2374676 7.3476443 0.047806368 41.482932 3442.3305
181.71753 1.9114911 11920.665 0.23677836 2.2282895 7.4024932 0.048467956 43.056178 3420.2662
177.99465 1.9048418 11935.87 0.23565413 2.2189467 7.4584629 0.049137526 44.701057 3397.99
174.34804 1.8980607 11950.822 0.23452144 2.2094412 7.5155771 0.049815045 46.421178 3375.5067
170.77614 1.8911485 11965.516 0.23338042 2.1997748 7.5738606 0.05050048 48.220339 3352.7977
167.27742 1.884106 11979.951 0.23223116 2.1899494 7.633339 0.0511938 50.102555 3329.8649
163.85038 1.8769341 11994.125 0.23107379 2.1799672 7.6940376 0.051894957 52.072047 3306.6951
160.49354 1.8696336 12008.033 0.2299084 2.16983 7.7559837 0.0526039 54.133282 3283.2826
157.20548 1.8622055 12021.675 0.22873511 2.1595401 7.8192035 0.053320577 56.290971 3259.6221
153.98479 1.8546506 12035.048 0.22755403 2.1490993 7.8837266 0.054044928 58.550105 3235.7027
150.83007 1.8469701 12048.148 0.22636526 2.1385101 7.9495805 0.054776887 60.915934 3211.5176
147.73999 1.8391646 12060.974 0.22516892 2.1277742 8.0167961 0.055516378 63.394008 3187.0575
144.71321 1.8312357 12073.524 0.22396515 2.1168945 8.0854015 0.056263316 65.990153 3162.3184
141.74845 1.823184 12085.794 0.22275402 2.1058726 8.15543 0.057017618 68.710616 3137.2901
138.84442 1.8150108 12097.783 0.22153566 2.0947111 8.2269126 0.057779173 71.561908 3111.9622
135.99989 1.8067172 12109.488 0.2203102 2.0834122 8.2998827 0.058547906 74.550983 3086.326
133.21364 1.7983044 12120.908 0.21907775 2.0719783 8.3743729 0.05932368 77.685099 3060.3746
130.48446 1.7897738 12132.041 0.21783844 2.0604119 8.4504183 0.060106397 80.972029 3034.0942
127.81121 1.7811262 12142.883 0.21659235 2.0487149 8.5280552 0.060895892 84.41994 3007.479
125.19271 1.7723633 12153.433 0.21533964 2.0368903 8.6073192 0.061692071 88.037489 2980.5164
122.62787 1.763486 12163.69 0.21408039 2.02494 8.688249 0.062494781 91.833883 2953.1973
120.11557 1.7544958 12173.652 0.21281472 2.0128667 8.7708834 0.063303858 95.818825 2925.5122
117.65474 1.7453941 12183.316 0.21154278 2.0006728 8.8552612 0.064119134 100.0025 2897.4448
115.24433 1.7361821 12192.681 0.21026466 1.9883607 8.9414243 0.064940458 104.39586 2868.9851
112.88329 1.7268612 12201.745 0.20898048 1.9759328 9.029415 0.065767634 109.01043 2840.1273
110.57063 1.7174328 12210.507 0.20769033 1.9633917 9.1192773 0.066600497 113.85847 2810.8474
108.30535 1.7078982 12218.968 0.20639431 1.9507398 9.2110552 0.067438813 118.95285 2781.1401
106.08648 1.698259 12227.124 0.20509252 1.9379795 9.3047962 0.068282397 124.30737 2750.9905
103.91307 1.6885166 12234.977 0.20378509 1.9251134 9.4005468 0.069131038 129.93659 2720.381
101.78418 1.6786722 12242.523 0.20247211 1.9121438 9.4983579 0.069984485 135.856 2689.2975
99.698912 1.6687274 12249.761 0.20115369 1.8990731 9.5982797 0.070842506 142.08203 2657.7203
97.656362 1.6586839 12256.691 0.19982997 1.8859042 9.700364 0.071704854 148.63204 2625.6353
95.655658 1.6485427 12263.31 0.19850101 1.8726389 9.804667 0.072571267 155.52466 2593.0236
93.695943 1.6383056 12269.618 0.19716694 1.8592799 9.9112434 0.07344148 162.77954 2559.8667
91.776378 1.6279739 12275.614 0.19582785 1.8458297 10.020152 0.074315192 170.4176 2526.1402
89.896138 1.617549 12281.295 0.19448384 1.8322904 10.131454 0.075192139 178.46114 2491.8274
88.05442 1.6070324 12286.662 0.19313499 1.8186645 10.245211 0.076072 186.9339 2456.9011
86.250433 1.5964257 12291.713 0.19178142 1.8049543 10.361488 0.076954475 195.86108 2421.3386
84.483405 1.5857301 12296.447 0.19042319 1.7911619 10.480353 0.07783922 205.26956 2385.1134
82.752578 1.5749469 12300.864 0.18906038 1.7772897 10.601875 0.078725913 215.18805 2348.1909
81.057211 1.5640778 12304.963 0.18769309 1.7633398 10.726127 0.07961418 225.64698 2310.5475
79.396577 1.5531241 12308.742 0.18632138 1.7493145 10.853184 0.080503708 236.67906 2272.1514
77.769965 1.5420869 12312.203 0.18494531 1.7352156 10.983126 0.08139409 248.31913 2232.9573
76.176678 1.5309677 12315.343 0.18356495 1.7210453 11.116034 0.082284974 260.60439 2192.9291
74.616032 1.5197678 12318.163 0.18218035 1.7068056 11.251994 0.083175922 273.57443 2152.0284
73.08736 1.5084883 12320.662 0.18079156 1.6924982 11.391095 0.084066589 287.27202 2110.2012
71.590006 1.4971306 12322.839 0.17939863 1.6781254 11.53343 0.084956524 301.74244 2067.3991
70.123329 1.4856959 12324.696 0.17800161 1.6636889 11.679096 0.085845287 317.03431 2023.5649
68.686699 1.4741853 12326.232 0.17660051 1.6491903 11.828195 0.086732472 333.20011 1978.6369
67.279502 1.4625997 12327.446 0.17519536 1.6346311 11.980835 0.087617632 350.29589 1932.5417
65.901135 1.4509404 12328.34 0.17378617 1.6200134 12.137127 0.088500311 368.38168 1885.207
64.551006 1.4392083 12328.913 0.17237294 1.6053381 12.29719 0.08938002 387.5223 1836.5401
63.228538 1.4274043 12329.166 0.17095567 1.5906072 12.461146 0.090256294 407.78705 1786.4416
61.933164 1.4155296 12329.102 0.16953436 1.5758219 12.629125 0.09112867 429.25094 1734.7906
60.664328 1.4035846 12328.719 0.16810896 1.5609833 12.801266 0.091996639 451.99482 1681.4702
59.421487 1.3915705 12328.019 0.16667948 1.5460929 12.977711 0.092859695 476.10509 1626.3238
58.204108 1.3794877 12327.005 0.16524582 1.5311516 13.158617 0.093717329 501.67641 1569.1707
57.01167 1.367337 12325.677 0.16380796 1.5161605 13.344142 0.094569045 528.81001 1509.8038
55.843661 1.3551191 12324.04 0.16236583 1.5011207 13.534457 0.095414346 557.61582 1447.9901
54.699582 1.3428346 12322.094 0.16091934 1.486033 13.729744 0.096252682 588.21292 1383.5376
53.578942 1.3304839 12319.844 0.1594684 1.4708981 13.930196 0.097083545 620.73069 1316.2707
52.48126 1.3180672 12317.293 0.15801288 1.4557166 14.136021 0.097906423 655.30989 1245.5624
51.406067 1.3055848 12314.447 0.15655264 1.4404889 14.347441 0.098720861 692.10464 1171.5749
50.352902 1.293037 12311.311 0.15508753 1.4252156 14.56469 0.099526357 731.2814 1092.7631
49.321313 1.2804258 12307.892 0.15361759 1.409899 14.787992 0.10032235 773.01747 1009.3276
48.310858 1.2677526 12304.198 0.15214281 1.3945414 15.017587 0.10110833 817.50626 934.46642
47.321105 1.2550154 12300.236 0.15066273 1.3791401 15.253798 0.10188392 864.97204 890.21862
46.351629 1.2422057 12296.013 0.14917616 1.3636852 15.497096 0.10264926 915.68871 883.01134
45.402015 1.2293162 12291.545 0.14768194 1.348168 15.747995 0.10340465 969.96266 876.20431
44.471855 1.2163687 12286.875 0.14618204 1.3326144 16.006531 0.10414949 1028.0186 869.79639


==> data_ZLA/MIX_a20_B165_g60.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.6 1 0.713856 811.266 265.654 1220.18 1508.59 497.817 505.52 288.411 -159.352 288.411 0.190403 0.523454 0.796553 1.66885 0.105451 0.0849517 -0.0177861 -0.0074609 0.105451 0.0849517
0.6 0.963154 0.720288 820.951 267.235 1222.84 1510.79 498.414 506.313 289.472 -157.906 285.672 0.192659 0.523645 0.800033 1.67329 0.106619 0.0860391 -0.0173064 -0.0071031 0.102475 0.082185
0.6 0.927393 0.726617 830.497 268.832 1225.5 1512.99 499.015 507.107 290.523 -156.457 282.94 0.194911 0.52384 0.803506 1.67778 0.107786 0.087125 -0.0168344 -0.00675363 0.099564 0.079482
0.6 0.892689 0.732847 839.91 270.446 1228.16 1515.19 499.622 507.9 291.565 -155.005 280.216 0.197159 0.524039 0.806972 1.68229 0.108949 0.0882096 -0.01637 -0.00641247 0.0967154 0.0768416
0.6 0.859018 0.738981 849.193 272.076 1230.84 1517.4 500.233 508.694 292.598 -153.549 277.498 0.199404 0.524241 0.810432 1.68684 0.110111 0.0892926 -0.0159132 -0.00607959 0.0939285 0.0742624
0.6 0.826353 0.745022 858.35 273.722 1233.52 1519.61 500.848 509.488 293.621 -152.09 274.787 0.201645 0.524447 0.813885 1.69143 0.111271 0.0903742 -0.0154639 -0.00575496 0.0912019 0.0717433
0.6 0.794669 0.750972 867.385 275.385 1236.21 1521.83 501.468 510.282 294.636 -150.628 272.081 0.203882 0.524657 0.817332 1.69605 0.112428 0.0914543 -0.015022 -0.00543856 0.0885346 0.0692832
0.6 0.763943 0.756836 876.302 277.064 1238.91 1524.05 502.093 511.077 295.642 -149.161 269.382 0.206116 0.52487 0.820773 1.7007 0.113583 0.0925328 -0.0145875 -0.00513037 0.0859254 0.0668809
0.6 0.734149 0.762615 885.106 278.76 1241.62 1526.28 502.722 511.872 296.638 -147.691 266.688 0.208346 0.525087 0.824208 1.70539 0.114736 0.0936098 -0.0141604 -0.00483039 0.0833731 0.0645352
0.6 0.705267 0.768312 893.799 280.471 1244.33 1528.51 503.356 512.667 297.627 -146.217 263.999 0.210572 0.525309 0.827638 1.71011 0.115887 0.0946852 -0.0137406 -0.00453861 0.0808766 0.0622452
0.6 0.677271 0.77393 902.385 282.199 1247.05 1530.74 503.995 513.462 298.607 -144.739 261.315 0.212794 0.525533 0.831062 1.71487 0.117035 0.0957591 -0.013328 -0.00425501 0.0784349 0.0600098
0.6 0.650141 0.779472 910.867 283.942 1249.79 1532.99 504.638 514.258 299.578 -143.256 258.636 0.215012 0.525762 0.83448 1.71967 0.118181 0.0968313 -0.0129227 -0.0039796 0.0760471 0.057828
0.6 0.623855 0.784939 919.25 285.702 1252.53 1535.24 505.286 515.055 300.542 -141.769 255.961 0.217227 0.525995 0.837893 1.7245 0.119325 0.0979019 -0.0125245 -0.00371238 0.0737119 0.0556988
0.6 0.598392 0.790335 927.536 287.478 1255.27 1537.49 505.939 515.851 301.497 -140.278 253.29 0.219438 0.526231 0.841301 1.72936 0.120467 0.0989709 -0.0121334 -0.00345336 0.0714286 0.0536214
0.6 0.573732 0.795662 935.729 289.27 1258.03 1539.75 506.596 516.649 302.445 -138.782 250.623 0.221644 0.526472 0.844704 1.73426 0.121606 0.100038 -0.0117494 -0.00320255 0.0691961 0.0515947
0.6 0.549853 0.800921 943.831 291.078 1260.8 1542.01 507.257 517.447 303.384 -137.282 247.96 0.223847 0.526716 0.848101 1.7392 0.122743 0.101104 -0.0113724 -0.00295997 0.0670136 0.0496178
0.6 0.526738 0.806116 951.846 292.902 1263.57 1544.28 507.923 518.245 304.316 -135.777 245.3 0.226046 0.526964 0.851494 1.74417 0.123878 0.102168 -0.0110024 -0.00272564 0.0648801 0.04769
0.6 0.504367 0.811248 959.777 294.741 1266.35 1546.55 508.594 519.044 305.241 -134.267 242.644 0.228241 0.527217 0.854882 1.74918 0.12501 0.10323 -0.0106393 -0.0024996 0.0627947 0.0458104
0.6 0.482722 0.816319 967.625 296.597 1269.14 1548.84 509.27 519.843 306.158 -132.752 239.99 0.230432 0.527473 0.858265 1.75423 0.126141 0.104291 -0.0102832 -0.0022819 0.0607567 0.0439781
0.6 0.461785 0.821331 975.395 298.468 1271.94 1551.12 509.95 520.643 307.068 -131.231 237.338 0.232619 0.527733 0.861643 1.75931 0.127269 0.10535 -0.00993394 -0.00207257 0.0587652 0.0421924
0.6 0.441537 0.826286 983.088 300.356 1274.75 1553.41 510.634 521.444 307.971 -129.706 234.689 0.234802 0.527997 0.865017 1.76442 0.128395 0.106407 -0.00959151 -0.00187168 0.0568195 0.0404525
0.6 0.421963 0.831186 990.708 302.259 1277.57 1555.71 511.324 522.245 308.867 -128.175 232.043 0.236981 0.528265 0.868386 1.76958 0.129518 0.107463 -0.00925586 -0.00167929 0.0549186 0.0387576
0.6 0.403046 0.836032 998.256 304.178 1280.4 1558.01 512.017 523.047 309.755 -126.638 229.398 0.239156 0.528537 0.87175 1.77477 0.130639 0.108516 -0.00892697 -0.00149551 0.0530619 0.0371071
0.6 0.384769 0.840827 1005.74 306.112 1283.24 1560.32 512.716 523.85 310.637 -125.096 226.754 0.241327 0.528813 0.87511 1.77999 0.131758 0.109569 -0.00860479 -0.00132043 0.0512487 0.0355002
0.6 0.367118 0.845572 1013.15 308.063 1286.08 1562.64 513.419 524.653 311.512 -123.548 224.112 0.243494 0.529093 0.878464 1.78526 0.132875 0.110619 -0.0082893 -0.00115417 0.0494782 0.0339362
0.6 0.350076 0.850268 1020.5 310.029 1288.94 1564.96 514.127 525.457 312.381 -121.994 221.472 0.245657 0.529377 0.881814 1.79056 0.13399 0.111668 -0.00798044 -0.000996882 0.0477497 0.0324144
0.6 0.33363 0.854917 1027.78 312.011 1291.8 1567.28 514.839 526.261 313.243 -120.434 218.832 0.247816 0.529665 0.885159 1.7959 0.135102 0.112714 -0.00767818 -0.000848751 0.0460626 0.0309343
0.6 0.317765 0.85952 1035.01 314.008 1294.68 1569.61 515.556 527.066 314.098 -118.868 216.193 0.249971 0.529957 0.888499 1.80128 0.136212 0.11376 -0.00738248 -0.000709995 0.0444162 0.0294951
0.6 0.302468 0.864079 1042.17 316.021 1297.56 1571.95 516.278 527.872 314.948 -117.295 213.555 0.252123 0.530253 0.891834 1.80669 0.13732 0.114803 -0.0070933 -0.00058089 0.0428097 0.0280963
0.6 0.287726 0.868595 1049.28 318.05 1300.45 1574.29 517.004 528.679 315.791 -115.716 210.917 0.25427 0.530553 0.895163 1.81214 0.138425 0.115845 -0.00681059 -0.000461785 0.0412427 0.0267373
0.6 0.273526 0.873069 1056.33 320.095 1303.36 1576.64 517.736 529.486 316.627 -114.129 208.279 0.256413 0.530857 0.898486 1.81764 0.139528 0.116884 -0.00653431 -0.000353128 0.0397145 0.0254175
0.6 0.259856 0.877503 1063.33 322.155 1306.27 1579 518.472 530.294 317.458 -112.536 205.641 0.258552 0.531165 0.901803 1.82317 0.14063 0.117923 -0.0062644 -0.000255525 0.0382245 0.0241363
0.6 0.246707 0.881896 1070.28 324.231 1309.19 1581.36 519.213 531.102 318.283 -110.935 203.002 0.260687 0.531477 0.905113 1.82874 0.141728 0.118959 -0.0060008 -0.000169822 0.0367721 0.0228931
0.6 0.234069 0.886251 1077.18 326.322 1312.12 1583.73 519.959 531.911 319.102 -109.326 200.364 0.262819 0.531793 0.908415 1.83435 0.142825 0.119994 -0.00574342 -9.73043e-05 0.0353567 0.0216875
0.6 0.221937 0.890566 1084.02 328.429 1315.06 1586.1 520.711 532.72 319.914 -107.707 197.724 0.264946 0.532112 0.911707 1.84001 0.14392 0.121026 -0.00549215 -4.01834e-05 0.0339778 0.0205189
0.6 0.210312 0.894843 1090.81 330.552 1318.01 1588.48 521.468 533.53 320.722 -106.079 195.084 0.267069 0.532436 0.914983 1.84572 0.145012 0.122058 -0.00524671 -3.68854e-06 0.0326349 0.0193869
0.6 0.199219 0.899077 1097.55 332.69 1320.97 1590.87 522.234 534.338 321.523 -104.435 192.444 0.269189 0.532764 0.918233 1.85148 0.146102 0.123087 -0.00500653 -0 0.0313275 0.0182909
0.6 0.188566 0.903278 1104.24 334.844 1323.95 1593.26 523.004 535.148 322.319 -102.786 189.802 0.271304 0.533096 0.921483 1.85729 0.14719 0.124114 -0.00477312 -0 0.030055 0.0172305
0.6 0.178329 0.90745 1110.9 337.014 1326.93 1595.66 523.777 535.96 323.11 -101.133 187.159 0.273415 0.533432 0.924738 1.86312 0.148275 0.12514 -0.00454658 -0 0.0288169 0.0162053
0.6 0.168498 0.911594 1117.52 339.199 1329.92 1598.06 524.552 536.772 323.895 -99.4769 184.515 0.275523 0.533771 0.927998 1.86898 0.149359 0.126164 -0.00432682 -0 0.0276126 0.0152146
0.6 0.15906 0.91571 1124.1 341.399 1332.92 1600.47 525.331 537.587 324.675 -97.8166 181.869 0.277626 0.534115 0.931262 1.87486 0.15044 0.127186 -0.00411377 -0 0.0264417 0.014258
0.6 0.150003 0.9198 1130.66 343.615 1335.93 1602.88 526.114 538.402 325.449 -96.1523 179.221 0.279726 0.534463 0.934531 1.88078 0.151519 0.128207 -0.00390733 -0 0.0253035 0.0133351
0.6 0.141318 0.923864 1137.18 345.846 1338.95 1605.31 526.899 539.22 326.218 -94.4838 176.571 0.281821 0.534814 0.937804 1.88673 0.152596 0.129226 -0.00370743 -0 0.0241975 0.0124453
0.6 0.132993 0.927904 1143.68 348.093 1341.98 1607.73 527.687 540.038 326.982 -92.8111 173.918 0.283913 0.535169 0.941083 1.89271 0.153671 0.130243 -0.00351398 -0 0.0231234 0.0115884
0.6 0.125017 0.93192 1150.14 350.355 1345.02 1610.17 528.479 540.859 327.741 -91.1339 171.263 0.286001 0.535528 0.944366 1.89871 0.154743 0.131258 -0.0033269 -0 0.0220804 0.0107637
0.6 0.117382 0.935914 1156.58 352.632 1348.07 1612.61 529.273 541.681 328.495 -89.4523 168.606 0.288085 0.535891 0.947655 1.90475 0.155814 0.132271 -0.0031461 -0 0.0210683 0.00997096
0.6 0.110077 0.939885 1162.99 354.925 1351.13 1615.05 530.071 542.504 329.245 -87.7661 165.945 0.290166 0.536258 0.950948 1.91081 0.156882 0.133283 -0.00297151 -0 0.0200864 0.00920976
0.6 0.103093 0.943836 1169.38 357.233 1354.2 1617.5 530.871 543.329 329.989 -86.0751 163.28 0.292242 0.536629 0.954247 1.9169 0.157949 0.134293 -0.00280304 -0 0.0191344 0.00847971
0.6 0.0964211 0.947766 1175.75 359.557 1357.28 1619.96 531.675 544.155 330.729 -84.3794 160.613 0.294315 0.537003 0.957551 1.92302 0.159013 0.135302 -0.00264062 -0 0.0182117 0.00778046
0.6 0.0900523 0.951676 1182.09 361.895 1360.37 1622.43 532.481 544.983 331.463 -82.6788 157.941 0.296384 0.537381 0.960861 1.92917 0.160075 0.136309 -0.00248414 -0 0.017318 0.00711167
0.6 0.0839782 0.955567 1188.41 364.249 1363.47 1624.9 533.291 545.812 332.194 -80.9731 155.265 0.29845 0.537763 0.964176 1.93535 0.161136 0.137314 -0.00233355 -0 0.0164527 0.006473
0.6 0.0781907 0.95944 1194.71 366.618 1366.58 1627.37 534.103 546.643 332.919 -79.2624 152.586 0.300511 0.538148 0.967496 1.94156 0.162194 0.138317 -0.00218874 -0 0.0156154 0.00586414
0.6 0.0726817 0.963295 1200.99 369.003 1369.71 1629.85 534.918 547.476 333.64 -77.5464 149.902 0.302569 0.538537 0.970822 1.94779 0.16325 0.139319 -0.00204964 -0 0.0148058 0.00528482
0.6 0.0674438 0.967132 1207.25 371.402 1372.84 1632.34 535.736 548.31 334.357 -75.8252 147.213 0.304624 0.53893 0.974154 1.95406 0.164305 0.140319 -0.00191616 -0 0.0140233 0.00473476
0.6 0.0624694 0.970953 1213.5 373.817 1375.98 1634.83 536.557 549.145 335.069 -74.0986 144.52 0.306675 0.539326 0.977491 1.96035 0.165357 0.141318 -0.00178821 -0 0.0132676 0.00421373
0.6 0.0577516 0.974758 1219.73 376.247 1379.14 1637.33 537.38 549.982 335.777 -72.3665 141.821 0.308722 0.539726 0.980834 1.96667 0.166407 0.142315 -0.00166571 -0 0.0125381 0.00372151
0.6 0.0532834 0.978547 1225.94 378.692 1382.3 1639.84 538.206 550.821 336.481 -70.6288 139.117 0.310765 0.54013 0.984183 1.97301 0.167456 0.14331 -0.00154857 -0 0.0118346 0.00325793
0.6 0.0490583 0.982321 1232.13 381.153 1385.47 1642.35 539.036 551.661 337.18 -68.8855 136.408 0.312806 0.540537 0.987538 1.97939 0.168502 0.144303 -0.0014367 -0 0.0111566 0.00282286
0.6 0.0450702 0.98608 1238.31 383.628 1388.66 1644.86 539.867 552.503 337.876 -67.1364 133.694 0.314842 0.540947 0.9909 1.98579 0.169547 0.145295 -0.00133002 -0 0.0105037 0.0024162
0.6 0.041313 0.989825 1244.48 386.119 1391.85 1647.38 540.702 553.346 338.567 -65.3816 130.973 0.316875 0.541361 0.994267 1.99222 0.170589 0.146286 -0.00122842 -0 0.00987546 0.00203794
0.6 0.0377814 0.993555 1250.63 388.625 1395.06 1649.91 541.539 554.19 339.254 -63.6208 128.247 0.318905 0.541779 0.997641 1.99868 0.17163 0.147275 -0.00113181 -0 0.00927149 0.00168814
0.6 0.0344703 0.997272 1256.77 391.145 1398.28 1652.44 542.379 555.037 339.937 -61.854 125.514 0.320931 0.5422 1.00102 2.00516 0.172669 0.148262 -0.00104011 -0 0.00869137 0.00136697
0.6 0.0313753 1.00097 1262.9 393.681 1401.5 1654.98 543.221 555.885 340.616 -60.0812 122.775 0.322954 0.542624 1.00441 2.01167 0.173706 0.149248 -0.000953211 -0 0.00813472 0.00107474
0.6 0.0284925 1.00466 1269.01 396.232 1404.74 1657.53 544.066 556.734 341.292 -58.3023 120.03 0.324973 0.543052 1.0078 2.01821 0.174741 0.150232 -0.000871017 -0 0.00760111 0.000811973
0.6 0.0258193 1.00834 1275.11 398.798 1407.99 1660.08 544.914 557.585 341.963 -56.5171 117.278 0.326989 0.543483 1.0112 2.02478 0.175774 0.151215 -0.000793427 -0 0.00709015 0.000579524
0.6 0.0233546 1.012 1281.19 401.38 1411.25 1662.63 545.764 558.437 342.631 -54.7257 114.519 0.329001 0.543918 1.01461 2.03137 0.176806 0.152196 -0.000720339 -0 0.00660143 0.000378761
0.6 0.0211003 1.01565 1287.26 403.976 1414.52 1665.19 546.617 559.291 343.294 -52.9279 111.753 0.331011 0.544356 1.01802 2.03799 0.177835 0.153175 -0.000651648 -0 0.00613453 0.000212004
0.6 0.0190644 1.01928 1293.31 406.587 1417.8 1667.76 547.472 560.147 343.954 -51.1237 108.98 0.333017 0.544797 1.02144 2.04464 0.178863 0.154153 -0.000587248 -0 0.00568905 8.36592e-05
0.6 0.0172763 1.02288 1299.34 409.213 1421.09 1670.33 548.33 561.004 344.611 -49.313 106.199 0.335019 0.545241 1.02486 2.05131 0.179889 0.15513 -0.000527029 -0 0.00526458 5.38577e-06
0.6 0.0157978 1.02646 1305.32 411.854 1424.39 1672.91 549.19 561.863 345.264 -47.4958 103.411 0.337019 0.545689 1.0283 2.05801 0.180914 0.156105 -0.000470879 -0 0.0048607 0
0.6 0.0144231 1.03004 1311.3 414.51 1427.7 1675.49 550.052 562.723 345.913 -45.6719 100.615 0.339015 0.54614 1.03174 2.06473 0.181936 0.157079 -0.000418683 -0 0.00447699 0
0.6 0.0131331 1.03361 1317.3 417.181 1431.02 1678.08 550.917 563.585 346.559 -43.8414 97.8107 0.341008 0.546594 1.03519 2.07148 0.182957 0.158051 -0.000370325 -0 0.00411302 0
0.6 0.0119248 1.03719 1323.31 419.866 1434.36 1680.68 551.784 564.448 347.201 -42.0041 94.9987 0.342997 0.547052 1.03864 2.07826 0.183976 0.159021 -0.000325685 -0 0.00376838 0
0.6 0.0107953 1.04077 1329.34 422.567 1437.7 1683.28 552.654 565.313 347.84 -40.16 92.1785 0.344984 0.547512 1.04211 2.08506 0.184993 0.15999 -0.00028464 -0 0.00344262 0
0.6 0.00974148 1.04435 1335.37 425.282 1441.06 1685.88 553.525 566.179 348.475 -38.3091 89.3499 0.346967 0.547976 1.04558 2.09189 0.186009 0.160958 -0.000247063 -0 0.00313532 0
0.6 0.00876059 1.04794 1341.42 428.013 1444.42 1688.49 554.399 567.047 349.107 -36.4512 86.5128 0.348947 0.548443 1.04905 2.09875 0.187023 0.161924 -0.000212828 -0 0.00284602 0
0.6 0.00784973 1.05152 1347.47 430.758 1447.8 1691.11 555.276 567.917 349.736 -34.5864 83.667 0.350924 0.548913 1.05254 2.10562 0.188035 0.162889 -0.0001818 -0 0.00257429 0
0.6 0.00700607 1.05511 1353.55 433.519 1451.19 1693.73 556.154 568.788 350.361 -32.7146 80.8122 0.352898 0.549386 1.05603 2.11253 0.189046 0.163853 -0.000153846 -0 0.00231966 0
0.6 0.00622683 1.0587 1359.63 436.294 1454.59 1696.36 557.035 569.661 350.983 -30.8357 77.9485 0.354869 0.549863 1.05954 2.11946 0.190054 0.164815 -0.000128826 -0 0.00208168 0
0.6 0.00550922 1.06229 1365.73 439.085 1458 1698.99 557.918 570.535 351.602 -28.9497 75.0756 0.356837 0.550342 1.06305 2.12641 0.191062 0.165775 -0.000106598 -0 0.00185988 0
0.6 0.00485053 1.06589 1371.85 441.89 1461.42 1701.62 558.802 571.411 352.218 -27.0566 72.1934 0.358802 0.550824 1.06656 2.13339 0.192067 0.166735 -8.70174e-05 -0 0.00165378 0
0.6 0.00424804 1.06949 1377.98 444.711 1464.85 1704.27 559.689 572.288 352.831 -25.1562 69.3016 0.360764 0.551309 1.07009 2.14039 0.193071 0.167692 -6.99338e-05 -0 0.0014629 0
0.6 0.00369906 1.07309 1384.13 447.547 1468.29 1706.91 560.578 573.167 353.44 -23.2486 66.4003 0.362723 0.551798 1.07363 2.14742 0.194074 0.168649 -5.51946e-05 -0 0.00128674 0
0.6 0.00320093 1.0767 1390.29 450.397 1471.74 1709.56 561.469 574.048 354.047 -21.3337 63.4892 0.364678 0.552289 1.07717 2.15447 0.195074 0.169604 -4.26429e-05 -0 0.0011248 0
0.6 0.00275101 1.08031 1396.47 453.263 1475.2 1712.22 562.362 574.93 354.65 -19.4115 60.5682 0.366631 0.552783 1.08072 2.16154 0.196074 0.170558 -3.21179e-05 -0 0.000976578 0
0.6 0.00234667 1.08393 1402.66 456.144 1478.68 1714.88 563.257 575.814 355.251 -17.4819 57.6371 0.368581 0.55328 1.08428 2.16864 0.197071 0.17151 -2.34548e-05 -0 0.00084154 0
0.6 0.0019853 1.08755 1408.88 459.041 1482.16 1717.55 564.154 576.699 355.848 -15.545 54.6958 0.370529 0.55378 1.08785 2.17576 0.198067 0.172461 -1.64848e-05 -0 0.000719158 0
0.6 0.0016643 1.09117 1415.11 461.952 1485.66 1720.22 565.053 577.586 356.443 -13.6005 51.7441 0.372473 0.554283 1.09143 2.1829 0.199062 0.173411 -1.10349e-05 -0 0.000608891 0
0.6 0.0013811 1.0948 1421.36 464.878 1489.17 1722.9 565.953 578.474 357.035 -11.6486 48.782 0.374414 0.554789 1.09502 2.19007 0.200055 0.174359 -6.92774e-06 -0 0.000510184 0
0.6 0.00113311 1.09844 1427.63 467.82 1492.69 1725.58 566.856 579.364 357.623 -9.68925 45.8092 0.376353 0.555297 1.09862 2.19726 0.201046 0.175306 -3.98177e-06 -0 0.000422471 0
0.6 0.000917776 1.10208 1433.92 470.777 1496.22 1728.27 567.76 580.256 358.209 -7.72232 42.8257 0.378288 0.555809 1.10223 2.20447 0.202036 0.176252 -2.01097e-06 -0 0.000345175 0
0.6 0.000732542 1.10573 1440.22 473.749 1499.76 1730.96 568.666 581.149 358.793 -5.74783 39.8312 0.380221 0.556323 1.10585 2.2117 0.203025 0.177197 -8.24826e-07 -0 0.000277704 0
0.6 0.000574859 1.10938 1446.55 476.737 1503.31 1733.66 569.574 582.044 359.373 -3.76575 36.8257 0.382152 0.55684 1.10948 2.21896 0.204012 0.17814 -2.28279e-07 -0 0.000219455 0
0.6 0.000442181 1.11304 1452.91 479.739 1506.87 1736.36 570.483 582.941 359.951 -1.77605 33.8089 0.384079 0.557359 1.11312 2.22623 0.204997 0.179082 -2.16319e-08 -0 0.000169811 0
0.6 0.000241672 1.12038 1465.68 485.791 1514.03 1741.78 572.306 584.738 361.098 2.2263 27.7414 0.387926 0.558407 1.12043 2.24085 0.206964 0.180962 4.4721e-08 0 9.37955e-05 0
0.6 0.000168759 1.12407 1472.1 488.84 1517.62 1744.5 573.22 585.64 361.668 4.23899 24.6902 0.389845 0.558935 1.1241 2.24819 0.207945 0.1819 3.27544e-07 0 6.61175e-05 0
0.6 0.000110685 1.12776 1478.54 491.904 1521.23 1747.22 574.136 586.543 362.235 6.25939 21.6274 0.391762 0.559465 1.12778 2.25556 0.208924 0.182837 1.06723e-06 0 4.44291e-05 0
0.6 6.49014e-05 1.13146 1485.01 494.983 1524.85 1749.95 575.053 587.447 362.799 8.28751 18.5526 0.393676 0.559998 1.13147 2.26294 0.209903 0.183773 2.48777e-06 0 2.80377e-05 0
0.6 2.88589e-05 1.13517 1491.5 498.078 1528.48 1752.68 575.972 588.353 363.361 10.3234 15.4659 0.395587 0.560534 1.13518 2.27034 0.210879 0.184708 4.81823e-06 0 1.62343e-05 0
0.6 5.50258e-17 1.13888 1498.02 501.188 1532.11 1755.41 576.893 589.26 363.921 12.367 12.367 0.397496 0.561072 1.13889 2.27776 0.211855 0.185641 8.29279e-06 0 8.29279e-06 0


==> data_ZLA/MIX_a20_B165_g60_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
341.19141 2.1674149 11639.964 0.27495437 2.5878822 5.9678929 0.031003993 13.05592 4327.2591
340.50669 2.1674133 11641.839 0.2749099 2.5878796 5.9696583 0.031034118 13.079204 4314.7603
339.82197 2.1674092 11643.713 0.27486513 2.5878733 5.9714332 0.031064365 13.102643 4302.1544
339.13726 2.1674025 11645.587 0.27482005 2.5878633 5.9732172 0.031094736 13.126238 4289.4351
338.45254 2.1673935 11647.462 0.27477467 2.5878496 5.9750104 0.03112523 13.149988 4276.6052
337.76782 2.1673817 11649.336 0.27472897 2.5878317 5.9768138 0.031155846 13.173899 4263.661
337.08311 2.1673676 11651.211 0.27468296 2.5878104 5.9786262 0.031186596 13.197973 4250.6008
336.39839 2.1673507 11653.086 0.27463662 2.5877848 5.9804489 0.031217472 13.222213 4237.4234
335.71368 2.1673313 11654.961 0.27458999 2.5877556 5.9822809 0.03124847 13.24661 4224.1249
335.02896 2.1673091 11656.836 0.27454301 2.5877221 5.9841233 0.031279599 13.271179 4210.7066
334.34424 2.1672843 11658.711 0.27449571 2.5876847 5.9859757 0.031310864 13.295918 4197.1642
333.65953 2.1672566 11660.586 0.27444807 2.587643 5.9878385 0.031342264 13.320831 4183.4951
332.97481 2.1672261 11662.461 0.27440009 2.5875971 5.9897118 0.031373803 13.345921 4169.6995
332.29009 2.167193 11664.336 0.27435178 2.5875472 5.9915951 0.031405468 13.371182 4155.7735
331.60538 2.1671568 11666.212 0.2743031 2.5874927 5.9934896 0.031437272 13.396628 4141.7149
330.92066 2.1671177 11668.087 0.27425408 2.5874339 5.9953949 0.031469222 13.422255 4127.5239
330.23594 2.1670757 11669.962 0.27420469 2.5873707 5.9973113 0.031501314 13.44807 4113.1933
329.55123 2.1670307 11671.837 0.27415495 2.587303 5.9992386 0.031533544 13.474069 4098.7235
328.86651 2.1669828 11673.712 0.27410485 2.5872309 6.0011768 0.031565918 13.500257 4084.1121
328.1818 2.1669317 11675.587 0.27405436 2.587154 6.0031271 0.031598447 13.526647 4069.358
327.49708 2.1668775 11677.462 0.27400352 2.5870725 6.0050884 0.031631119 13.553223 4054.454
326.81236 2.1668203 11679.337 0.27395228 2.5869865 6.0070614 0.031663936 13.58 4039.4022
326.12908 2.1667598 11681.208 0.27390075 2.5868956 6.0090429 0.031696848 13.60693 4024.2286
325.44722 2.1666962 11683.075 0.27384896 2.5868001 6.0110318 0.031729836 13.634 4008.9329
324.76679 2.1666296 11684.938 0.27379687 2.5866999 6.0130287 0.031762907 13.66122 3993.5145
324.08778 2.1665597 11686.797 0.2737445 2.586595 6.0150337 0.031796069 13.688593 3977.9677
323.4102 2.1664869 11688.652 0.27369184 2.5864855 6.0170466 0.031829324 13.716119 3962.292
322.73402 2.1664107 11690.504 0.27363888 2.5863711 6.019068 0.03186266 13.743799 3946.4857
322.05927 2.1663313 11692.351 0.27358562 2.5862519 6.0210979 0.03189609 13.771637 3930.5457
321.38592 2.1662487 11694.194 0.27353207 2.5861279 6.0231359 0.031929612 13.799633 3914.4718
320.71398 2.1661628 11696.033 0.2734782 2.5859989 6.0251828 0.031963219 13.82779 3898.2595
320.04344 2.1660736 11697.869 0.27342403 2.585865 6.0272383 0.03199692 13.856109 3881.9069
319.37431 2.165981 11699.7 0.27336954 2.585726 6.0293028 0.032030729 13.884599 3865.4074
318.70658 2.165885 11701.528 0.27331475 2.585582 6.0313761 0.032064624 13.913251 3848.7687
318.04024 2.1657858 11703.351 0.27325964 2.5854332 6.0334582 0.03209862 13.942073 3831.9854
317.3753 2.1656831 11705.171 0.2732042 2.5852792 6.0355496 0.032132714 13.971068 3815.0517
316.71174 2.1655769 11706.987 0.27314843 2.5851198 6.0376506 0.03216691 14.000242 3797.9618
316.04958 2.1654672 11708.799 0.27309233 2.5849553 6.0397611 0.032201207 14.029591 3780.7175
315.38879 2.1653542 11710.606 0.27303592 2.5847858 6.0418804 0.032235602 14.059111 3763.3164
314.72939 2.1652375 11712.41 0.27297915 2.5846109 6.0440099 0.032270108 14.088819 3745.7543
314.07137 2.1651173 11714.211 0.27292205 2.5844307 6.0461489 0.032304714 14.118707 3728.0285
313.41472 2.1649934 11716.007 0.2728646 2.5842451 6.0482982 0.032339433 14.148787 3710.1343
312.75945 2.164866 11717.799 0.2728068 2.5840541 6.0504575 0.03237426 14.179055 3692.0748
312.10555 2.1647348 11719.588 0.27274865 2.5838576 6.0526271 0.032409194 14.209512 3673.841
311.45301 2.1645998 11721.372 0.27269012 2.5836554 6.0548076 0.032444247 14.240172 3655.4315
310.80184 2.1644615 11723.153 0.27263126 2.5834481 6.0569974 0.032479405 14.271016 3636.8433
310.15203 2.1643193 11724.93 0.27257204 2.5832351 6.0591981 0.032514688 14.302064 3618.0728
309.50357 2.1641731 11726.703 0.27251242 2.5830163 6.0614101 0.032550084 14.333319 3599.1173
308.85648 2.1640232 11728.472 0.27245243 2.5827918 6.063633 0.032585592 14.364777 3579.9726
308.21073 2.1638696 11730.238 0.27239209 2.5825619 6.0658663 0.032621229 14.396439 3560.637
307.56634 2.163712 11731.999 0.27233135 2.5823259 6.0681114 0.032656987 14.428317 3541.1058
306.9233 2.1635503 11733.758 0.27227021 2.5820841 6.0703681 0.032692869 14.460412 3521.3746
306.28159 2.1633849 11735.512 0.2722087 2.5818366 6.0726357 0.032728873 14.492716 3501.4418
305.64123 2.1632154 11737.262 0.27214678 2.581583 6.0749156 0.032765011 14.525248 3481.304
305.00221 2.1630419 11739.009 0.27208446 2.5813234 6.0772072 0.032801273 14.558001 3460.9563
304.36453 2.1628643 11740.752 0.27202172 2.5810578 6.079511 0.032837675 14.590986 3440.3951
303.72818 2.1626828 11742.492 0.2719586 2.5807863 6.0818266 0.032874204 14.624193 3419.6197
303.09315 2.1624969 11744.227 0.27189503 2.5805083 6.0841553 0.032910872 14.657643 3398.6242
302.45946 2.162307 11745.96 0.27183106 2.5802245 6.0864958 0.032947676 14.691323 3377.4048
301.82709 2.1621128 11747.688 0.27176666 2.5799342 6.0888496 0.032984616 14.725245 3355.9617
301.19605 2.1619144 11749.413 0.27170182 2.5796377 6.0912162 0.033021707 14.759415 3334.2895
300.56632 2.1617117 11751.134 0.27163655 2.5793347 6.0935962 0.033058949 14.793836 3312.3851
299.93791 2.1615045 11752.852 0.27157081 2.5790251 6.0959898 0.033096324 14.828508 3290.2504
299.31081 2.1612932 11754.567 0.27150465 2.5787095 6.0983963 0.033133855 14.863433 3267.8791
298.68502 2.1610775 11756.278 0.27143805 2.5783873 6.1008163 0.033171527 14.898611 3245.2722
298.06055 2.1608572 11757.986 0.27137096 2.5780583 6.1032509 0.033209363 14.934063 3222.427
297.43738 2.1606325 11759.69 0.27130343 2.5777228 6.1056993 0.033247354 14.969776 3199.3486
296.81551 2.1604033 11761.39 0.27123541 2.5773805 6.1081623 0.033285502 15.005765 3176.0386
296.19494 2.1601695 11763.088 0.27116692 2.5770315 6.1106397 0.033323817 15.042033 3152.4973
295.57567 2.159931 11764.782 0.27109794 2.5766756 6.1131322 0.033362291 15.078579 3128.7339
294.95769 2.1596879 11766.473 0.27102847 2.5763128 6.1156396 0.033400936 15.115414 3104.7561
294.34101 2.1594401 11768.161 0.2709585 2.5759431 6.1181624 0.033439743 15.152533 3080.5739
293.72561 2.1591875 11769.845 0.27088804 2.5755663 6.1207006 0.03347873 15.18995 3056.2052
293.1115 2.1589301 11771.527 0.27081705 2.5751824 6.1232549 0.033517904 15.227674 3031.672
292.49868 2.158668 11773.206 0.27074557 2.5747916 6.1258245 0.033557234 15.265688 3006.9986
291.88713 2.1584008 11774.881 0.27067355 2.5743932 6.1284111 0.033596763 15.304023 2982.2286
291.27687 2.1581289 11776.553 0.27060101 2.5739878 6.1310137 0.033636466 15.342665 2957.4057
290.66788 2.1578519 11778.223 0.27052793 2.5735749 6.1336334 0.033676367 15.381633 2932.6068
290.06017 2.1575699 11779.89 0.2704543 2.5731547 6.13627 0.03371645 15.420922 2907.9102
289.45372 2.1572829 11781.553 0.27038013 2.5727271 6.1389236 0.033756729 15.460537 2883.422
288.84854 2.1569906 11783.214 0.27030539 2.5722916 6.1415955 0.03379721 15.500496 2859.2846
288.24463 2.1566934 11784.873 0.2702301 2.5718489 6.1442845 0.033837888 15.54079 2835.675
287.64198 2.1563909 11786.529 0.27015423 2.5713983 6.1469919 0.033878778 15.581434 2812.8025
287.04059 2.1560829 11788.182 0.27007777 2.5709398 6.1497183 0.033919876 15.622436 2790.9121
286.44046 2.1557698 11789.833 0.27000073 2.5704736 6.152463 0.033961182 15.663793 2770.2483
285.84159 2.1554514 11791.482 0.2699231 2.5699996 6.1552267 0.03400271 15.705515 2751.0774
285.24396 2.1551275 11793.129 0.26984486 2.5695176 6.1580098 0.034044448 15.747606 2733.5923
284.64758 2.154798 11794.773 0.26976599 2.5690273 6.160813 0.034086426 15.790087 2717.9088
284.05246 2.1544631 11796.416 0.26968652 2.5685292 6.1636356 0.034128625 15.832945 2704.0434
283.45857 2.1541225 11798.055 0.2696064 2.5680226 6.1664794 0.034171055 15.876197 2691.8891
282.86593 2.1537765 11799.694 0.26952567 2.567508 6.1693431 0.034213725 15.919845 2681.2937
282.27453 2.1534246 11801.33 0.26944426 2.5669847 6.1722289 0.034256641 15.963908 2672.0699
281.68436 2.1530672 11802.966 0.26936221 2.5664534 6.1751352 0.034299801 16.008378 2663.9664
281.09543 2.1527038 11804.599 0.26927949 2.5659133 6.1780638 0.03434321 16.053269 2656.8133
280.50772 2.1523348 11806.231 0.26919611 2.565365 6.1810139 0.034386878 16.098589 2650.4456
279.92125 2.1519596 11807.861 0.26911202 2.5648075 6.1839876 0.034430809 16.144351 2644.7143
279.336 2.1515788 11809.491 0.26902727 2.5642418 6.1869832 0.034475004 16.190548 2639.5089
278.75198 2.1511918 11811.12 0.26894179 2.563667 6.1900029 0.034519473 16.237207 2634.7116
278.16918 2.1507988 11812.747 0.26885561 2.5630834 6.193046 0.034564218 16.284323 2630.262
277.58759 2.1503997 11814.374 0.2687687 2.5624908 6.1961137 0.034609252 16.331914 2626.0944
277.00723 2.1499945 11816.001 0.26868106 2.5618894 6.1992054 0.03465457 16.379979 2622.1607
276.42807 2.1495829 11817.627 0.26859267 2.5612786 6.2023227 0.034700177 16.428535 2618.4169
275.85013 2.1491652 11819.253 0.26850353 2.5606588 6.2054654 0.034746088 16.477587 2614.8359
275.27339 2.1487412 11820.879 0.26841363 2.5600298 6.2086339 0.03479231 16.527145 2611.3834
274.69786 2.1483108 11822.505 0.26832295 2.5593914 6.2118289 0.034838847 16.577224 2608.0429
274.12354 2.147874 11824.132 0.2682315 2.5587437 6.2150507 0.034885695 16.627822 2604.8002
273.55041 2.147431 11825.76 0.26813925 2.5580869 6.2182994 0.034932875 16.678958 2601.6219
272.97849 2.1469812 11827.388 0.26804619 2.5574202 6.2215767 0.034980389 16.730645 2598.504
272.40775 2.146525 11829.017 0.26795231 2.5567441 6.2248821 0.035028244 16.782888 2595.4392
271.83822 2.1460623 11830.649 0.26785762 2.5560586 6.2282161 0.035076448 16.835696 2592.4116
271.26987 2.1455928 11832.281 0.26776206 2.5553631 6.23158 0.035125004 16.889089 2589.412
270.70271 2.1451168 11833.917 0.26766567 2.5546581 6.2349737 0.035173935 16.943074 2586.4337
270.13674 2.1446342 11835.554 0.26756842 2.5539434 6.238398 0.035223231 16.997659 2583.4688
269.57195 2.1441449 11837.195 0.2674703 2.5532191 6.241853 0.035272905 17.052855 2580.5177
269.00834 2.1436489 11838.839 0.2673713 2.552485 6.2453397 0.035322976 17.108681 2577.5693
268.44591 2.1431463 11840.486 0.26727142 2.5517412 6.2488584 0.035373445 17.165143 2574.6202
267.88465 2.1426371 11842.137 0.26717066 2.5509879 6.2524093 0.035424311 17.222244 2571.6684
267.32457 2.1421211 11843.793 0.26706897 2.5502248 6.2559938 0.035475596 17.280014 2568.711
266.76566 2.1415985 11845.455 0.26696636 2.5494518 6.2596131 0.035527332 17.338475 2565.739
266.20792 2.1410691 11847.125 0.26686275 2.5486692 6.2632686 0.03557953 17.397656 2562.7556
265.65134 2.1405333 11848.801 0.26675823 2.5478772 6.2669595 0.03563218 17.457536 2559.7495


==> data_ZLA/MIX_a20_B165_g65.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.65 1 0.719914 820.428 271.283 1226.21 1516.45 498.298 509.135 290.239 -130.938 290.239 0.194299 0.525615 0.819269 1.67424 0.107469 0.0868303 -0.0098675 -0.00203324 0.107469 0.0868303
0.65 0.96112 0.726351 830.184 272.644 1228.5 1518.32 498.851 509.794 291.145 -129.586 287.355 0.19625 0.52577 0.822022 1.67831 0.108479 0.0877709 -0.00956498 -0.0018563 0.104297 0.0838783
0.65 0.923505 0.732661 839.759 274.019 1230.81 1520.2 499.408 510.453 292.044 -128.234 284.48 0.198197 0.525927 0.82477 1.68241 0.109487 0.0887102 -0.00926862 -0.00168652 0.101199 0.080999
0.65 0.887118 0.738848 849.16 275.408 1233.11 1522.09 499.968 511.113 292.935 -126.881 281.615 0.20014 0.526089 0.827512 1.68653 0.110492 0.0896481 -0.00897836 -0.0015239 0.0981718 0.078191
0.65 0.851925 0.744915 858.393 276.812 1235.43 1523.98 500.532 511.773 293.82 -125.527 278.759 0.202081 0.526253 0.830249 1.69068 0.111496 0.0905847 -0.0086941 -0.00136844 0.0952151 0.0754526
0.65 0.817891 0.750867 867.462 278.23 1237.75 1525.87 501.1 512.433 294.697 -124.173 275.912 0.204018 0.526421 0.83298 1.69487 0.112498 0.0915198 -0.00841578 -0.00122017 0.0923273 0.0727826
0.65 0.784985 0.756708 876.374 279.662 1240.07 1527.77 501.671 513.094 295.568 -122.819 273.074 0.205952 0.526592 0.835706 1.69908 0.113498 0.0924536 -0.00814331 -0.00107912 0.0895069 0.0701794
0.65 0.753174 0.762441 885.133 281.108 1242.4 1529.67 502.247 513.755 296.432 -121.463 270.243 0.207883 0.526766 0.838427 1.70332 0.114497 0.0933861 -0.00787663 -0.00094533 0.0867524 0.0676418
0.65 0.722426 0.76807 893.745 282.568 1244.74 1531.57 502.826 514.416 297.289 -120.106 267.421 0.20981 0.526944 0.841142 1.70759 0.115493 0.0943171 -0.00761565 -0.000818878 0.0840626 0.0651684
0.65 0.692713 0.773599 902.213 284.042 1247.08 1533.48 503.409 515.078 298.14 -118.749 264.606 0.211734 0.527125 0.843853 1.71189 0.116487 0.0952467 -0.0073603 -0.000699852 0.0814361 0.062758
0.65 0.664005 0.77903 910.544 285.529 1249.43 1535.4 503.995 515.74 298.984 -117.39 261.799 0.213654 0.527309 0.846558 1.71621 0.11748 0.0961749 -0.0071105 -0.000588376 0.0788716 0.0604092
0.65 0.636273 0.784366 918.74 287.03 1251.78 1537.32 504.586 516.403 299.822 -116.03 258.999 0.215572 0.527497 0.849258 1.72057 0.11847 0.0971017 -0.00686619 -0.000484611 0.076368 0.058121
0.65 0.609491 0.789612 926.808 288.545 1254.15 1539.24 505.18 517.066 300.654 -114.668 256.206 0.217486 0.527688 0.851953 1.72495 0.119459 0.098027 -0.00662728 -0.000388771 0.0739239 0.055892
0.65 0.583633 0.794769 934.75 290.073 1256.51 1541.17 505.778 517.729 301.479 -113.305 253.42 0.219396 0.527882 0.854643 1.72937 0.120445 0.098951 -0.0063937 -0.000301143 0.0715383 0.0537211
0.65 0.558672 0.799841 942.57 291.615 1258.89 1543.1 506.38 518.393 302.299 -111.94 250.64 0.221304 0.528079 0.857327 1.73382 0.12143 0.0998735 -0.00616537 -0.000222119 0.06921 0.0516072
0.65 0.534586 0.804829 950.273 293.169 1261.27 1545.04 506.986 519.057 303.112 -110.572 247.867 0.223208 0.52828 0.860004 1.73829 0.122413 0.100795 -0.0059422 -0.000152252 0.0669378 0.0495493
0.65 0.511351 0.809738 957.862 294.737 1263.65 1546.98 507.596 519.722 303.92 -109.203 245.099 0.225108 0.528485 0.862675 1.7428 0.123394 0.101714 -0.00572408 -9.23774e-05 0.0647208 0.0475463
0.65 0.488947 0.814569 965.339 296.318 1266.04 1548.93 508.21 520.387 304.721 -107.83 242.338 0.227006 0.528692 0.865338 1.74734 0.124373 0.102632 -0.00551092 -4.38796e-05 0.0625578 0.0455971
0.65 0.467358 0.819323 972.708 297.913 1268.44 1550.88 508.829 521.052 305.517 -106.453 239.582 0.2289 0.528903 0.86799 1.75192 0.12535 0.103549 -0.00530251 -9.62349e-06 0.0604478 0.0437008
0.65 0.446587 0.824 979.967 299.52 1270.85 1552.84 509.454 521.717 306.308 -105.069 236.832 0.23079 0.529118 0.870622 1.75654 0.126326 0.104464 -0.00509833 -0 0.0583899 0.0418564
0.65 0.42658 0.828607 987.125 301.14 1273.26 1554.8 510.083 522.382 307.092 -103.682 234.087 0.232677 0.529335 0.873248 1.76119 0.127299 0.105378 -0.00489911 -0 0.0563832 0.0400631
0.65 0.407293 0.833147 994.189 302.773 1275.68 1556.77 510.714 523.048 307.872 -102.296 231.348 0.234561 0.529556 0.875877 1.76587 0.128271 0.106291 -0.00470523 -0 0.0544266 0.0383198
0.65 0.388704 0.837624 1001.16 304.419 1278.1 1558.74 511.348 523.715 308.645 -100.911 228.613 0.236442 0.529781 0.878509 1.77057 0.12924 0.107201 -0.0045166 -0 0.0525192 0.0366256
0.65 0.370789 0.84204 1008.05 306.078 1280.53 1560.71 511.985 524.384 309.414 -99.5253 225.883 0.238319 0.530008 0.881144 1.77529 0.130208 0.108111 -0.00433314 -0 0.05066 0.0349795
0.65 0.353527 0.846396 1014.86 307.749 1282.97 1562.69 512.624 525.053 310.177 -98.1404 223.157 0.240193 0.530239 0.883783 1.78003 0.131174 0.109019 -0.00415476 -0 0.048848 0.0333807
0.65 0.336898 0.850697 1021.58 309.433 1285.42 1564.68 513.265 525.724 310.935 -96.7558 220.435 0.242063 0.530474 0.886425 1.78479 0.132138 0.109925 -0.00398136 -0 0.0470823 0.0318282
0.65 0.320881 0.854942 1028.23 311.129 1287.87 1566.67 513.909 526.396 311.688 -95.3712 217.717 0.243931 0.530711 0.889071 1.78958 0.1331 0.110831 -0.00381287 -0 0.0453621 0.0303213
0.65 0.305458 0.859135 1034.81 312.838 1290.33 1568.66 514.555 527.069 312.436 -93.9866 215.002 0.245795 0.530952 0.89172 1.79439 0.13406 0.111734 -0.0036492 -0 0.0436864 0.028859
0.65 0.29061 0.863278 1041.31 314.559 1292.79 1570.66 515.204 527.743 313.179 -92.6019 212.291 0.247655 0.531196 0.894373 1.79922 0.135019 0.112636 -0.00349027 -0 0.0420545 0.0274406
0.65 0.276318 0.867371 1047.75 316.292 1295.26 1572.66 515.855 528.419 313.917 -91.217 209.583 0.249513 0.531444 0.89703 1.80407 0.135976 0.113537 -0.00333601 -0 0.0404654 0.0260653
0.65 0.262566 0.871418 1054.12 318.038 1297.74 1574.67 516.508 529.096 314.65 -89.8318 206.878 0.251367 0.531694 0.899691 1.80894 0.136931 0.114437 -0.00318632 -0 0.0389185 0.0247323
0.65 0.249337 0.875419 1060.42 319.795 1300.23 1576.68 517.164 529.774 315.378 -88.4463 204.175 0.253218 0.531948 0.902356 1.81384 0.137884 0.115335 -0.00304114 -0 0.0374129 0.0234409
0.65 0.236614 0.879377 1066.67 321.565 1302.72 1578.7 517.822 530.453 316.102 -87.0602 201.474 0.255066 0.532205 0.905025 1.81875 0.138835 0.116231 -0.00290039 -0 0.0359478 0.0221903
0.65 0.224382 0.883292 1072.85 323.347 1305.22 1580.72 518.482 531.133 316.821 -85.6735 198.775 0.256911 0.532465 0.907698 1.82369 0.139785 0.117126 -0.00276399 -0 0.0345226 0.0209799
0.65 0.212626 0.887167 1078.99 325.141 1307.73 1582.75 519.145 531.815 317.536 -84.2862 196.079 0.258753 0.532729 0.910375 1.82865 0.140733 0.11802 -0.00263187 -0 0.0331364 0.0198089
0.65 0.201332 0.891003 1085.06 326.947 1310.24 1584.78 519.81 532.498 318.246 -82.8981 193.383 0.260591 0.532995 0.913056 1.83362 0.141679 0.118912 -0.00250396 -0 0.0317887 0.0186768
0.65 0.190484 0.894801 1091.09 328.765 1312.76 1586.82 520.477 533.182 318.951 -81.5091 190.689 0.262427 0.533264 0.915742 1.83862 0.142623 0.119803 -0.00238019 -0 0.0304786 0.0175828
0.65 0.180071 0.898563 1097.06 330.595 1315.29 1588.86 521.147 533.867 319.652 -80.1191 187.997 0.264259 0.533537 0.918432 1.84365 0.143566 0.120693 -0.00226049 -0 0.0292055 0.0165264
0.65 0.170078 0.902289 1102.99 332.436 1317.82 1590.91 521.818 534.554 320.349 -78.7282 185.305 0.266088 0.533813 0.921127 1.84869 0.144507 0.121581 -0.00214478 -0 0.0279688 0.0155069
0.65 0.160492 0.905982 1108.87 334.29 1320.37 1592.96 522.492 535.242 321.042 -77.336 182.613 0.267914 0.534092 0.923826 1.85375 0.145446 0.122468 -0.002033 -0 0.0267678 0.0145237
0.65 0.151303 0.909642 1114.71 336.155 1322.91 1595.01 523.168 535.931 321.73 -75.9427 179.923 0.269737 0.534373 0.92653 1.85884 0.146384 0.123353 -0.00192508 -0 0.0256018 0.0135763
0.65 0.142496 0.91327 1120.5 338.032 1325.47 1597.07 523.846 536.621 322.414 -74.5481 177.232 0.271557 0.534658 0.929239 1.86394 0.14732 0.124238 -0.00182095 -0 0.0244703 0.0126641
0.65 0.134062 0.916868 1126.25 339.92 1328.04 1599.14 524.527 537.313 323.095 -73.1521 174.541 0.273374 0.534946 0.931952 1.86907 0.148254 0.12512 -0.00172055 -0 0.0233727 0.0117866
0.65 0.125989 0.920436 1131.96 341.82 1330.61 1601.21 525.209 538.005 323.771 -71.7546 171.851 0.275189 0.535237 0.934671 1.87421 0.149187 0.126002 -0.00162381 -0 0.0223083 0.0109432
0.65 0.118266 0.923976 1137.64 343.732 1333.19 1603.28 525.894 538.699 324.443 -70.3555 169.159 0.277 0.535531 0.937394 1.87938 0.150118 0.126882 -0.00153066 -0 0.0212766 0.0101335
0.65 0.110883 0.927489 1143.27 345.655 1335.77 1605.36 526.58 539.395 325.111 -68.9549 166.468 0.278808 0.535828 0.940122 1.88457 0.151047 0.127761 -0.00144105 -0 0.020277 0.00935685
0.65 0.10383 0.930975 1148.87 347.59 1338.36 1607.44 527.269 540.091 325.775 -67.5525 163.775 0.280613 0.536127 0.942855 1.88977 0.151975 0.128638 -0.0013549 -0 0.0193089 0.00861289
0.65 0.0970964 0.934435 1154.44 349.536 1340.97 1609.53 527.96 540.789 326.435 -66.1483 161.082 0.282415 0.53643 0.945593 1.895 0.152901 0.129514 -0.00127215 -0 0.0183717 0.00790112
0.65 0.0906736 0.937871 1159.98 351.494 1343.57 1611.62 528.653 541.488 327.092 -64.7423 158.387 0.284214 0.536735 0.948337 1.90025 0.153825 0.130389 -0.00119273 -0 0.0174651 0.00722112
0.65 0.0845523 0.941282 1165.48 353.463 1346.19 1613.72 529.348 542.189 327.745 -63.3343 155.691 0.286011 0.537044 0.951085 1.90552 0.154748 0.131263 -0.00111659 -0 0.0165882 0.00657245
0.65 0.0787236 0.94467 1170.95 355.443 1348.81 1615.82 530.045 542.89 328.394 -61.9243 152.993 0.287805 0.537355 0.953839 1.91081 0.15567 0.132135 -0.00104366 -0 0.0157408 0.0059547
0.65 0.0731791 0.948036 1176.4 357.435 1351.44 1617.92 530.743 543.593 329.04 -60.5123 150.294 0.289595 0.537669 0.956598 1.91612 0.156589 0.133006 -0.000973875 -0 0.0149222 0.00536751
0.65 0.0679106 0.95138 1181.81 359.438 1354.08 1620.03 531.444 544.297 329.681 -59.098 147.592 0.291383 0.537986 0.959363 1.92145 0.157508 0.133876 -0.000907172 -0 0.0141319 0.00481051
0.65 0.0629102 0.954703 1187.2 361.453 1356.73 1622.15 532.147 545.003 330.32 -57.6815 144.889 0.293168 0.538306 0.962133 1.9268 0.158424 0.134744 -0.000843488 -0 0.0133695 0.00428337
0.65 0.0581703 0.958006 1192.56 363.479 1359.38 1624.26 532.852 545.709 330.955 -56.2627 142.183 0.29495 0.538629 0.964908 1.93216 0.159339 0.135611 -0.00078276 -0 0.0126343 0.00378578
0.65 0.0536835 0.961288 1197.9 365.516 1362.04 1626.39 533.559 546.417 331.586 -54.8416 139.474 0.29673 0.538954 0.967689 1.93755 0.160253 0.136477 -0.000724925 -0 0.011926 0.00331747
0.65 0.049443 0.964552 1203.21 367.564 1364.71 1628.51 534.267 547.127 332.214 -53.418 136.764 0.298507 0.539283 0.970475 1.94296 0.161165 0.137342 -0.000669919 -0 0.011244 0.00287823
0.65 0.045442 0.967796 1208.5 369.623 1367.38 1630.65 534.978 547.837 332.838 -51.9919 134.05 0.30028 0.539614 0.973268 1.94839 0.162076 0.138205 -0.000617679 -0 0.0105879 0.00246787
0.65 0.0416743 0.971023 1213.77 371.694 1370.07 1632.78 535.69 548.549 333.459 -50.5632 131.333 0.302052 0.539947 0.976066 1.95384 0.162985 0.139067 -0.000568141 -0 0.00995704 0.00208628
0.65 0.038134 0.974231 1219.01 373.776 1372.76 1634.92 536.405 549.262 334.077 -49.1318 128.613 0.30382 0.540284 0.978869 1.9593 0.163892 0.139928 -0.000521241 -0 0.00935111 0.00173341
0.65 0.0348158 0.977423 1224.23 375.869 1375.46 1637.07 537.121 549.976 334.692 -47.6978 125.89 0.305586 0.540623 0.981679 1.96479 0.164798 0.140788 -0.000476914 -0 0.00876957 0.00140933
0.65 0.0317148 0.980596 1229.43 377.973 1378.16 1639.22 537.839 550.692 335.303 -46.261 123.163 0.307349 0.540965 0.984494 1.97029 0.165703 0.141646 -0.000435096 -0 0.00821195 0.00111425
0.65 0.0288269 0.983753 1234.61 380.088 1380.88 1641.37 538.558 551.409 335.911 -44.8213 120.432 0.309109 0.541309 0.987315 1.97582 0.166606 0.142503 -0.000395721 -0 0.00767779 0.000848564
0.65 0.0261491 0.986893 1239.77 382.214 1383.6 1643.53 539.28 552.127 336.516 -43.3788 117.698 0.310867 0.541657 0.990143 1.98136 0.167508 0.143359 -0.000358725 -0 0.0071666 0.000612958
0.65 0.02368 0.990016 1244.91 384.351 1386.33 1645.69 540.003 552.846 337.118 -41.9333 114.96 0.312622 0.542006 0.992976 1.98692 0.168408 0.144214 -0.000324041 -0 0.00667793 0.00040859
0.65 0.0214206 0.993122 1250.02 386.499 1389.07 1647.86 540.728 553.567 337.716 -40.4848 112.217 0.314375 0.542359 0.995816 1.99251 0.169307 0.145068 -0.000291603 -0 0.0062113 0.000237442
0.65 0.0193777 0.996208 1255.11 388.658 1391.81 1650.03 541.455 554.289 338.312 -39.0332 109.47 0.316124 0.542714 0.998661 1.99811 0.170204 0.14592 -0.000261343 -0 0.00576626 0.000103224
0.65 0.017574 0.999272 1260.17 390.828 1394.57 1652.21 542.184 555.012 338.905 -37.5785 106.719 0.317872 0.543071 1.00151 2.00373 0.1711 0.146771 -0.000233194 -0 0.00534232 1.48606e-05
0.65 0.0160905 1.0023 1265.18 393.009 1397.33 1654.38 542.914 555.736 339.494 -36.1206 103.963 0.319616 0.543432 1.00437 2.00936 0.171995 0.147622 -0.000207088 -0 0.00493904 0
0.65 0.014738 1.00532 1270.18 395.201 1400.09 1656.57 543.646 556.462 340.081 -34.6595 101.203 0.321359 0.543794 1.00724 2.01502 0.172888 0.14847 -0.000182955 -0 0.00455593 0
0.65 0.0134668 1.00834 1275.19 397.404 1402.87 1658.76 544.38 557.189 340.665 -33.195 98.437 0.323098 0.54416 1.01011 2.0207 0.17378 0.149318 -0.000160726 -0 0.00419254 0
0.65 0.0122739 1.01136 1280.2 399.617 1405.66 1660.95 545.115 557.917 341.246 -31.7273 95.6664 0.324835 0.544528 1.01298 2.02639 0.17467 0.150165 -0.000140329 -0 0.00384839 0
0.65 0.0111564 1.01438 1285.21 401.841 1408.45 1663.14 545.852 558.647 341.824 -30.2561 92.8906 0.32657 0.544898 1.01587 2.0321 0.175559 0.15101 -0.000121695 -0 0.00352302 0
0.65 0.0101115 1.01739 1290.23 404.077 1411.25 1665.34 546.591 559.377 342.399 -28.7814 90.1094 0.328302 0.545271 1.01876 2.03783 0.176447 0.151855 -0.000104749 -0 0.00321595 0
0.65 0.00913643 1.02041 1295.26 406.323 1414.05 1667.55 547.331 560.11 342.971 -27.3033 87.3227 0.330031 0.545646 1.02166 2.04358 0.177334 0.152698 -8.94203e-05 -0 0.00292671 0
0.65 0.00822836 1.02343 1300.29 408.579 1416.87 1669.76 548.072 560.843 343.541 -25.8216 84.5304 0.331759 0.546024 1.02456 2.04935 0.178219 0.15354 -7.56333e-05 -0 0.00265482 0
0.65 0.00738463 1.02644 1305.33 410.847 1419.69 1671.97 548.816 561.578 344.108 -24.3363 81.7324 0.333483 0.546404 1.02747 2.05513 0.179102 0.154381 -6.33133e-05 -0 0.00239981 0
0.65 0.00660258 1.02946 1310.38 413.126 1422.53 1674.19 549.561 562.313 344.672 -22.8473 78.9284 0.335206 0.546787 1.03039 2.06093 0.179985 0.155221 -5.23841e-05 -0 0.00216118 0
0.65 0.00587959 1.03248 1315.44 415.415 1425.36 1676.41 550.307 563.051 345.233 -21.3547 76.1183 0.336925 0.547172 1.03331 2.06675 0.180866 0.15606 -4.27686e-05 -0 0.00193847 0
0.65 0.00521307 1.0355 1320.5 417.716 1428.21 1678.63 551.055 563.789 345.792 -19.8583 73.3021 0.338643 0.547559 1.03624 2.07259 0.181746 0.156897 -3.43884e-05 -0 0.00173116 0
0.65 0.00460049 1.03851 1325.57 420.027 1431.07 1680.86 551.805 564.529 346.349 -18.3581 70.4796 0.340358 0.547949 1.03918 2.07844 0.182624 0.157734 -2.71641e-05 -0 0.00153877 0
0.65 0.00403934 1.04154 1330.65 422.349 1433.93 1683.09 552.556 565.27 346.902 -16.854 67.6506 0.342071 0.548341 1.04213 2.08432 0.183501 0.158569 -2.10152e-05 -0 0.00136081 0
0.65 0.00352713 1.04456 1335.74 424.682 1436.8 1685.33 553.308 566.012 347.453 -15.3461 64.815 0.343781 0.548736 1.04508 2.09021 0.184377 0.159404 -1.58597e-05 -0 0.00119676 0
0.65 0.00306142 1.04758 1340.84 427.026 1439.68 1687.57 554.062 566.755 348.002 -13.8343 61.9727 0.345489 0.549133 1.04804 2.09611 0.185252 0.160237 -1.16145e-05 -0 0.00104611 0
0.65 0.00263979 1.05061 1345.95 429.381 1442.57 1689.82 554.817 567.5 348.548 -12.3185 59.1235 0.347195 0.549532 1.05101 2.10204 0.186125 0.161069 -8.19543e-06 -0 0.000908348 0
0.65 0.00225985 1.05364 1351.07 431.747 1445.46 1692.07 555.574 568.246 349.092 -10.7987 56.2674 0.348898 0.549933 1.05398 2.10798 0.186998 0.1619 -5.51664e-06 -0 0.000782955 0
0.65 0.00191924 1.05667 1356.21 434.124 1448.37 1694.32 556.332 568.993 349.633 -9.27486 53.4042 0.350599 0.550337 1.05696 2.11394 0.187869 0.162731 -3.49109e-06 -0 0.0006694 0
0.65 0.00161561 1.0597 1361.35 436.512 1451.28 1696.58 557.091 569.742 350.171 -7.74693 50.5337 0.352298 0.550743 1.05995 2.11991 0.188738 0.16356 -2.03034e-06 -0 0.000567149 0
0.65 0.00134663 1.06274 1366.51 438.911 1454.2 1698.84 557.852 570.492 350.708 -6.21488 47.6559 0.353995 0.551152 1.06295 2.1259 0.189607 0.164388 -1.04448e-06 -0 0.000475658 0
0.65 0.00111002 1.06578 1371.68 441.321 1457.12 1701.1 558.614 571.243 351.242 -4.67866 44.7706 0.355689 0.551562 1.06595 2.13191 0.190474 0.165215 -4.42147e-07 -0 0.000394379 0
0.65 0.000903475 1.06882 1376.86 443.742 1460.06 1703.37 559.378 571.995 351.773 -3.13825 41.8777 0.357381 0.551975 1.06897 2.13793 0.19134 0.166041 -1.3049e-07 -0 0.000322754 0
0.65 0.00072474 1.07187 1382.05 446.173 1463 1705.64 560.143 572.749 352.302 -1.5936 38.9771 0.359071 0.55239 1.07199 2.14397 0.192205 0.166866 -1.51173e-08 -0 0.000260218 0
0.65 0.000441702 1.07798 1392.49 451.07 1468.91 1710.2 561.676 574.26 353.354 1.50855 33.1523 0.362444 0.553227 1.07805 2.1561 0.193931 0.168513 1.2569e-08 0 0.000160105 0
0.65 0.000332938 1.08104 1397.73 453.535 1471.88 1712.48 562.445 575.017 353.876 3.06611 30.2278 0.364127 0.553648 1.0811 2.16219 0.194792 0.169335 1.2146e-07 0 0.000121353 0
0.65 0.000243055 1.08411 1402.98 456.011 1474.86 1714.77 563.214 575.776 354.396 4.62805 27.2951 0.365808 0.554072 1.08415 2.1683 0.195653 0.170156 4.27783e-07 0 8.93394e-05 0
0.65 0.000169851 1.08718 1408.25 458.498 1477.84 1717.06 563.985 576.536 354.914 6.19439 24.354 0.367487 0.554498 1.08721 2.17442 0.196512 0.170976 1.03411e-06 0 6.3452e-05 0
0.65 0.000111129 1.09026 1413.54 460.996 1480.83 1719.35 564.758 577.297 355.43 7.76517 21.4046 0.369164 0.554926 1.09028 2.18055 0.197369 0.171795 2.04478e-06 0 4.30693e-05 0
0.65 6.47007e-05 1.09334 1418.85 463.506 1483.83 1721.65 565.532 578.059 355.943 9.34042 18.4466 0.370839 0.555356 1.09336 2.1867 0.198226 0.172613 3.56587e-06 0 2.75592e-05 0
0.65 2.83838e-05 1.09643 1424.17 466.026 1486.84 1723.95 566.307 578.823 356.455 10.9202 15.4799 0.372512 0.555789 1.09644 2.19287 0.199082 0.17343 5.70531e-06 0 1.62785e-05 0
0.65 -4.59766e-17 1.09953 1429.51 468.558 1489.85 1726.26 567.083 579.587 356.964 12.5044 12.5044 0.374182 0.556223 1.09954 2.19905 0.199936 0.174246 8.57281e-06 0 8.57281e-06 0


==> data_ZLA/MIX_a20_B165_g65_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
339.29688 2.1689289 11646.822 0.27498444 2.5901359 5.9692648 0.031055143 13.070499 4369.9921
338.68571 2.1689272 11648.476 0.27494518 2.5901333 5.9708245 0.031081794 13.091083 4358.1197
338.07455 2.1689232 11650.129 0.27490565 2.5901272 5.9723923 0.031108545 13.111795 4346.1424
337.46339 2.1689174 11651.783 0.27486588 2.5901184 5.9739668 0.031135392 13.132628 4334.0608
336.85222 2.1689093 11653.437 0.27482586 2.5901062 5.9755495 0.031162345 13.153593 4321.8721
336.24106 2.168899 11655.09 0.27478557 2.5900906 5.9771401 0.031189389 13.174684 4309.5749
335.6299 2.1688868 11656.743 0.27474506 2.5900722 5.9787376 0.031216545 13.195904 4297.1673
335.01873 2.1688723 11658.397 0.27470425 2.5900502 5.9803437 0.031243789 13.217256 4284.6478
334.40757 2.1688555 11660.05 0.27466318 2.5900249 5.9819577 0.031271141 13.238742 4272.0129
333.79641 2.1688363 11661.702 0.27462184 2.5899961 5.9835801 0.031298599 13.260365 4259.2623
333.18525 2.1688151 11663.355 0.27458023 2.589964 5.9852103 0.031326159 13.282123 4246.3945
332.57408 2.1687914 11665.006 0.27453835 2.5899284 5.986849 0.031353832 13.30402 4233.4054
331.96292 2.1687655 11666.659 0.27449619 2.5898893 5.9884959 0.031381601 13.326055 4220.2948
331.35176 2.1687371 11668.311 0.27445375 2.5898467 5.9901514 0.031409487 13.348235 4207.0593
330.74059 2.1687064 11669.962 0.27441101 2.5898003 5.9918157 0.031437485 13.370561 4193.6977
330.12943 2.1686732 11671.613 0.27436799 2.5897504 5.9934886 0.031465588 13.393031 4180.2056
329.51827 2.1686373 11673.264 0.27432467 2.5896965 5.995171 0.031493812 13.415655 4166.5826
328.9071 2.1685992 11674.915 0.27428105 2.5896391 5.9968617 0.031522145 13.438427 4152.8261
328.29594 2.1685583 11676.565 0.27423712 2.5895777 5.9985621 0.03155059 13.461351 4138.9334
327.68478 2.1685151 11678.215 0.2741929 2.5895127 6.0002712 0.031579159 13.484431 4124.9028
327.07362 2.1684694 11679.866 0.27414838 2.5894439 6.0019891 0.03160784 13.507661 4110.7297
326.46245 2.1684208 11681.515 0.27410353 2.5893709 6.0037174 0.031636645 13.531056 4096.4123
325.85243 2.1683698 11683.161 0.27405846 2.5892942 6.0054515 0.031665507 13.554563 4081.9756
325.24355 2.1683161 11684.804 0.27401313 2.5892134 6.0071924 0.031694445 13.578195 4067.4179
324.63581 2.1682598 11686.444 0.27396758 2.5891289 6.0089396 0.031723446 13.601942 4052.7361
324.0292 2.1682008 11688.079 0.27392178 2.5890402 6.0106936 0.031752524 13.625815 4037.9277
323.42373 2.1681392 11689.712 0.27387574 2.5889477 6.0124542 0.031781671 13.649811 4022.9908
322.81938 2.1680749 11691.342 0.27382946 2.5888511 6.0142215 0.031810892 13.673932 4007.9238
322.21617 2.168008 11692.968 0.27378292 2.5887506 6.0159957 0.031840178 13.698177 3992.7242
321.61408 2.1679382 11694.59 0.27373613 2.5886458 6.0177769 0.031869545 13.722554 3977.3893
321.01312 2.1678657 11696.209 0.27368908 2.588537 6.0195652 0.031898989 13.747062 3961.916
320.41328 2.1677904 11697.825 0.27364177 2.588424 6.0213606 0.031928493 13.771695 3946.3036
319.81457 2.1677124 11699.438 0.27359421 2.5883068 6.0231634 0.031958088 13.796467 3930.5483
319.21697 2.1676315 11701.047 0.27354637 2.5881854 6.0249733 0.031987759 13.821373 3914.6487
318.62048 2.1675477 11702.653 0.27349827 2.5880597 6.0267909 0.032017504 13.846415 3898.6037
318.02512 2.167461 11704.255 0.27344989 2.5879295 6.0286164 0.032047344 13.871603 3882.4058
317.43086 2.1673717 11705.854 0.27340126 2.5877956 6.0304484 0.032077244 13.896919 3866.0544
316.83772 2.1672792 11707.45 0.27335233 2.5876569 6.0322889 0.032107236 13.922383 3849.5466
316.24568 2.1671839 11709.042 0.27330313 2.5875139 6.0341372 0.032137318 13.947994 3832.8797
315.65475 2.1670854 11710.632 0.27325363 2.5873662 6.0359938 0.032167474 13.973751 3816.0502
315.06492 2.1669843 11712.218 0.27320387 2.5872145 6.0378576 0.032197719 13.99965 3799.0535
314.4762 2.1668797 11713.8 0.27315379 2.5870578 6.0397308 0.032228061 14.025711 3781.8903
313.88858 2.1667723 11715.379 0.27310342 2.5868967 6.0416118 0.032258489 14.051921 3764.5539
313.30205 2.166662 11716.956 0.27305278 2.5867313 6.0435006 0.032289008 14.078281 3747.0422
312.71662 2.1665484 11718.529 0.27300182 2.586561 6.0453986 0.032319607 14.104799 3729.3515
312.13229 2.1664315 11720.098 0.27295054 2.5863859 6.0473055 0.032350315 14.131485 3711.4787
311.54904 2.1663116 11721.664 0.27289895 2.5862062 6.0492211 0.032381105 14.158326 3693.4194
310.96689 2.1661886 11723.228 0.27284706 2.5860219 6.0511452 0.032411997 14.18533 3675.169
310.38582 2.1660622 11724.787 0.27279486 2.5858326 6.0530788 0.032442995 14.212505 3656.7251
309.80584 2.1659326 11726.345 0.27274232 2.5856385 6.0550215 0.032474087 14.23985 3638.0831
309.22694 2.1657999 11727.898 0.27268947 2.5854396 6.0569734 0.032505274 14.267359 3619.2392
308.64913 2.1656637 11729.449 0.27263628 2.5852357 6.0589348 0.032536572 14.295048 3600.1885
308.07239 2.1655241 11730.995 0.27258276 2.5850267 6.0609062 0.03256797 14.322912 3580.9287
307.49674 2.1653811 11732.54 0.27252888 2.5848127 6.0628874 0.032599475 14.350959 3561.4539
306.92215 2.1652349 11734.081 0.27247469 2.5845937 6.064878 0.032631086 14.379181 3541.7593
306.34865 2.1650852 11735.619 0.27242014 2.5843696 6.0668789 0.032662807 14.407592 3521.8394
305.77621 2.164932 11737.154 0.27236524 2.5841404 6.0688899 0.032694642 14.436188 3501.6912
305.20484 2.1647753 11738.686 0.27230998 2.5839059 6.0709115 0.032726583 14.464975 3481.3094
304.63454 2.164615 11740.215 0.27225436 2.5836661 6.0729437 0.032758645 14.493958 3460.6902
304.06531 2.1644512 11741.741 0.27219837 2.5834211 6.0749862 0.032790825 14.523135 3439.8275
303.49714 2.1642837 11743.264 0.27214201 2.5831705 6.0770401 0.032823122 14.552513 3418.7178
302.93003 2.1641127 11744.784 0.27208529 2.5829146 6.0791048 0.032855547 14.582093 3397.3563
302.36398 2.1639379 11746.301 0.27202817 2.5826532 6.0811807 0.032888084 14.611879 3375.737
301.79899 2.1637593 11747.815 0.27197067 2.5823863 6.0832682 0.03292075 14.641874 3353.854
301.23506 2.1635772 11749.327 0.27191278 2.582114 6.0853667 0.032953548 14.67208 3331.7052
300.67217 2.1633911 11750.836 0.2718545 2.5818359 6.0874775 0.032986471 14.702502 3309.2843
300.11034 2.1632013 11752.342 0.27179581 2.5815521 6.0896 0.033019523 14.733142 3286.5878
299.54956 2.1630075 11753.845 0.2717367 2.5812625 6.091735 0.033052723 14.764013 3263.6114
298.98983 2.1628097 11755.345 0.27167718 2.5809669 6.0938826 0.03308605 14.795108 3240.3527
298.43115 2.1626082 11756.843 0.27161726 2.5806658 6.096042 0.033119515 14.826428 3216.806
297.8735 2.1624026 11758.338 0.2715569 2.5803588 6.0982144 0.03315313 14.857986 3192.9726
297.3169 2.162193 11759.831 0.27149612 2.5800457 6.1003998 0.033186892 14.889785 3168.849
296.76134 2.1619793 11761.321 0.27143489 2.5797265 6.1025985 0.033220785 14.92182 3144.4345
296.20682 2.1617614 11762.808 0.27137321 2.5794012 6.1048107 0.03325484 14.954108 3119.736
295.65334 2.1615393 11764.293 0.27131108 2.5790696 6.1070369 0.033289046 14.986649 3094.7567
295.10088 2.1613132 11765.776 0.27124851 2.5787321 6.1092764 0.033323414 15.019441 3069.5018
294.54946 2.1610828 11767.257 0.27118547 2.5783882 6.1115302 0.033357937 15.052494 3043.9881
293.99908 2.160848 11768.735 0.27112195 2.5780378 6.1137983 0.033392618 15.085809 3018.2314
293.44972 2.1606089 11770.211 0.27105796 2.5776811 6.1160813 0.03342747 15.119396 2992.2624
292.90138 2.1603653 11771.684 0.27099347 2.5773176 6.1183795 0.033462485 15.15326 2966.1235
292.35407 2.1601176 11773.156 0.27092851 2.5769481 6.1206919 0.033497676 15.187396 2939.8687
291.80779 2.1598651 11774.626 0.27086304 2.5765716 6.1230204 0.033533046 15.221823 2913.5738
291.26252 2.1596082 11776.094 0.27079705 2.5761883 6.1253648 0.033568593 15.256541 2887.3567
290.71827 2.1593467 11777.56 0.27073056 2.5757985 6.1277247 0.033604317 15.291546 2861.3849
290.17504 2.1590805 11779.024 0.27066354 2.5754016 6.1301013 0.033640232 15.326856 2835.8569
289.63283 2.1588097 11780.487 0.27059599 2.574998 6.1324941 0.033676342 15.362473 2811.0754
289.09162 2.1585342 11781.948 0.27052791 2.5745874 6.1349038 0.033712633 15.398394 2787.4133
288.55143 2.1582538 11783.407 0.27045927 2.5741696 6.137331 0.033749128 15.434639 2765.32
288.01225 2.1579687 11784.865 0.27039008 2.5737448 6.1397752 0.033785821 15.4712 2745.2572
287.47408 2.1576786 11786.322 0.27032032 2.5733126 6.1422377 0.033822721 15.508096 2727.5736
286.93691 2.1573837 11787.777 0.27025 2.5728734 6.1447179 0.033859834 15.545324 2712.4524
286.40075 2.1570837 11789.231 0.27017909 2.5724267 6.1472166 0.03389716 15.582894 2699.7769
285.86558 2.1567787 11790.684 0.27010759 2.5719725 6.1497345 0.033934707 15.620815 2689.2486
285.33142 2.1564687 11792.137 0.2700355 2.571511 6.152271 0.033972465 15.659082 2680.509
284.79826 2.1561534 11793.589 0.26996279 2.5710418 6.1548273 0.034010468 15.69772 2673.1659
284.26609 2.155833 11795.04 0.26988947 2.5705649 6.1574034 0.034048689 15.736721 2666.8605
283.73492 2.1555072 11796.49 0.26981551 2.57008 6.1600003 0.034087169 15.776109 2661.4637
283.20473 2.1551763 11797.94 0.26974092 2.5695877 6.1626171 0.034125874 15.815868 2656.672
282.67554 2.1548398 11799.39 0.26966567 2.5690872 6.1652556 0.034164835 15.856027 2652.3871
282.14734 2.154498 11800.84 0.26958977 2.5685789 6.1679152 0.034204046 15.896581 2648.4728
281.62013 2.1541509 11802.29 0.26951321 2.5680627 6.1705963 0.03424352 15.937538 2644.8423
281.0939 2.1537981 11803.74 0.26943596 2.5675382 6.1733002 0.034283258 15.978915 2641.451
280.56865 2.1534397 11805.191 0.26935803 2.5670054 6.1760267 0.03432327 16.020715 2638.2393
280.04439 2.1530757 11806.642 0.26927939 2.5664644 6.1787763 0.034363563 16.06295 2635.3155
279.5211 2.1527059 11808.094 0.26920003 2.5659149 6.1815501 0.034404139 16.105628 2632.6041
278.9988 2.1523303 11809.548 0.26911994 2.5653569 6.1843479 0.034444998 16.148756 2629.8933
278.47746 2.1519491 11811.003 0.26903913 2.5647906 6.1871699 0.034486169 16.192345 2627.1833
277.95711 2.151562 11812.459 0.26895758 2.5642157 6.1900169 0.03452763 16.236398 2624.474
277.43772 2.1511688 11813.916 0.26887525 2.5636318 6.1928904 0.03456942 16.280941 2621.7654
276.91931 2.1507698 11815.376 0.26879216 2.5630395 6.1957893 0.034611513 16.325965 2619.0575
276.40186 2.1503647 11816.838 0.26870828 2.5624382 6.1987151 0.034653942 16.371494 2616.3503
275.88538 2.1499538 11818.304 0.26862362 2.5618284 6.2016676 0.0346967 16.417529 2613.6438
275.36987 2.1495366 11819.772 0.26853814 2.5612093 6.2046486 0.034739813 16.464094 2610.9381
274.85532 2.1491135 11821.244 0.26845185 2.5605815 6.2076574 0.034783272 16.511187 2608.2566
274.34173 2.148684 11822.719 0.26836471 2.5599444 6.2106956 0.034827093 16.55883 2605.6939
273.8291 2.1482485 11824.198 0.26827675 2.5592986 6.2137627 0.034871287 16.607024 2603.1232
273.31743 2.1478066 11825.682 0.26818792 2.5586435 6.2168605 0.034915852 16.655787 2600.5474
272.80671 2.1473588 11827.171 0.26809824 2.5579797 6.2199881 0.034960808 16.705126 2597.9701
272.29695 2.1469046 11828.666 0.26800766 2.5573064 6.2231481 0.03500617 16.755069 2595.3734
271.78814 2.1464441 11830.167 0.26791617 2.5566241 6.2263409 0.035051961 16.805631 2592.7565
271.28029 2.1459776 11831.676 0.26782379 2.555933 6.2295658 0.035098176 16.856809 2590.125


==> data_ZLA/MIX_a20_B165_g70.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.7 1 0.724782 827.825 275.848 1231.07 1522.77 499.305 511.755 291.695 -103.91 291.695 0.19744 0.527341 0.833864 1.68252 0.109095 0.0883453 -0.00493142 -0 0.109095 0.0883453
0.7 0.960726 0.73104 837.355 277.002 1233.01 1524.35 499.811 512.293 292.452 -102.712 288.729 0.199085 0.527472 0.835962 1.68621 0.109946 0.0891386 -0.00476282 -0 0.105801 0.0852775
0.7 0.922793 0.737158 846.681 278.169 1234.96 1525.94 500.32 512.832 293.203 -101.517 285.775 0.200726 0.527605 0.838061 1.68992 0.110795 0.0899307 -0.00459852 -0 0.102586 0.0822876
0.7 0.886156 0.74314 855.81 279.348 1236.91 1527.53 500.83 513.371 293.949 -100.325 282.83 0.202365 0.52774 0.840162 1.69364 0.111643 0.0907218 -0.00443843 -0 0.0994477 0.0793741
0.7 0.850773 0.748991 864.749 280.538 1238.87 1529.12 501.342 513.911 294.69 -99.1358 279.896 0.204001 0.527879 0.842264 1.69738 0.11249 0.0915117 -0.00428246 -0 0.0963846 0.0765352
0.7 0.816603 0.754717 873.505 281.741 1240.83 1530.72 501.856 514.453 295.425 -97.9494 276.972 0.205635 0.52802 0.844369 1.70113 0.113334 0.0923004 -0.00413054 -0 0.0933951 0.0737693
0.7 0.783604 0.760321 882.085 282.955 1242.79 1532.32 502.371 514.995 296.156 -96.7657 274.057 0.207266 0.528164 0.846476 1.7049 0.114178 0.0930881 -0.00398259 -0 0.0904776 0.0710748
0.7 0.75174 0.765808 890.495 284.18 1244.76 1533.93 502.889 515.537 296.882 -95.5845 271.152 0.208894 0.52831 0.848584 1.70868 0.115019 0.0938746 -0.00383852 -0 0.0876306 0.0684504
0.7 0.720972 0.771183 898.741 285.417 1246.74 1535.53 503.409 516.081 297.604 -94.4058 268.256 0.21052 0.528459 0.850695 1.71249 0.11586 0.09466 -0.00369825 -0 0.0848525 0.0658943
0.7 0.691266 0.776448 906.829 286.665 1248.71 1537.15 503.93 516.626 298.32 -93.2294 265.368 0.212143 0.52861 0.852809 1.7163 0.116698 0.0954443 -0.00356172 -0 0.082142 0.0634054
0.7 0.662586 0.781609 914.764 287.924 1250.69 1538.76 504.453 517.171 299.032 -92.0554 262.49 0.213763 0.528765 0.854924 1.72013 0.117536 0.0962274 -0.00342884 -0 0.0794975 0.060982
0.7 0.634899 0.786668 922.553 289.194 1252.68 1540.38 504.978 517.717 299.739 -90.8836 259.619 0.215381 0.528921 0.857042 1.72398 0.118372 0.0970095 -0.00329955 -0 0.0769177 0.058623
0.7 0.608175 0.79163 930.199 290.474 1254.67 1542 505.505 518.265 300.442 -89.7138 256.756 0.216996 0.529081 0.859163 1.72785 0.119206 0.0977905 -0.00317378 -0 0.0744012 0.0563269
0.7 0.58238 0.796498 937.709 291.766 1256.66 1543.63 506.033 518.813 301.14 -88.5462 253.901 0.218609 0.529242 0.861286 1.73173 0.120039 0.0985703 -0.00305146 -0 0.0719468 0.0540925
0.7 0.557487 0.801275 945.086 293.068 1258.66 1545.26 506.563 519.362 301.833 -87.3804 251.054 0.220219 0.529407 0.863412 1.73562 0.12087 0.0993491 -0.00293251 -0 0.0695532 0.0519185
0.7 0.533465 0.805965 952.336 294.38 1260.66 1546.89 507.095 519.912 302.523 -86.2166 248.213 0.221827 0.529574 0.86554 1.73953 0.1217 0.100127 -0.00281688 -0 0.0672191 0.0498038
0.7 0.510288 0.81057 959.463 295.703 1262.67 1548.53 507.629 520.462 303.208 -85.0545 245.38 0.223432 0.529743 0.867672 1.74346 0.122529 0.100903 -0.0027045 -0 0.0649433 0.0477471
0.7 0.487929 0.815093 966.471 297.036 1264.68 1550.17 508.165 521.014 303.889 -83.8941 242.553 0.225035 0.529915 0.869806 1.7474 0.123356 0.101679 -0.00259531 -0 0.0627247 0.0457474
0.7 0.466361 0.819538 973.365 298.379 1266.7 1551.81 508.702 521.567 304.565 -82.7354 239.733 0.226635 0.530089 0.871943 1.75135 0.124182 0.102453 -0.00248925 -0 0.0605621 0.0438034
0.7 0.44556 0.823907 980.148 299.732 1268.72 1553.46 509.24 522.12 305.238 -81.5782 236.919 0.228233 0.530266 0.874083 1.75532 0.125006 0.103226 -0.00238625 -0 0.0584543 0.041914
0.7 0.425501 0.828202 986.824 301.095 1270.74 1555.11 509.781 522.674 305.906 -80.4224 234.111 0.229828 0.530446 0.876226 1.75931 0.125829 0.103999 -0.00228626 -0 0.0564003 0.0400784
0.7 0.406163 0.832426 993.397 302.468 1272.77 1556.76 510.323 523.23 306.57 -79.2681 231.309 0.231421 0.530628 0.878373 1.76331 0.126651 0.10477 -0.00218921 -0 0.0543991 0.0382953
0.7 0.387521 0.836582 999.871 303.851 1274.8 1558.42 510.867 523.786 307.231 -78.1151 228.512 0.233011 0.530812 0.880522 1.76733 0.127471 0.10554 -0.00209506 -0 0.0524496 0.0365638
0.7 0.369554 0.840672 1006.25 305.244 1276.84 1560.08 511.412 524.343 307.887 -76.9633 225.72 0.234599 0.530999 0.882675 1.77136 0.12829 0.106309 -0.00200374 -0 0.0505507 0.034883
0.7 0.352242 0.844698 1012.53 306.646 1278.89 1561.74 511.959 524.901 308.54 -75.8127 222.934 0.236184 0.531188 0.884831 1.77541 0.129108 0.107077 -0.00191521 -0 0.0487016 0.0332518
0.7 0.335564 0.848662 1018.73 308.058 1280.93 1563.41 512.508 525.46 309.189 -74.6632 220.152 0.237767 0.53138 0.88699 1.77947 0.129924 0.107844 -0.0018294 -0 0.0469012 0.0316693
0.7 0.3195 0.852566 1024.84 309.479 1282.99 1565.08 513.058 526.02 309.834 -73.5147 217.375 0.239348 0.531574 0.889153 1.78354 0.130738 0.10861 -0.00174627 -0 0.0451486 0.0301347
0.7 0.304032 0.856413 1030.86 310.909 1285.04 1566.76 513.61 526.581 310.475 -72.3672 214.602 0.240926 0.53177 0.891319 1.78764 0.131552 0.109374 -0.00166576 -0 0.0434429 0.028647
0.7 0.289141 0.860205 1036.81 312.349 1287.11 1568.44 514.164 527.143 311.112 -71.2206 211.834 0.242502 0.531969 0.893489 1.79174 0.132364 0.110138 -0.00158782 -0 0.0417832 0.0272054
0.7 0.27481 0.863942 1042.67 313.799 1289.17 1570.12 514.719 527.706 311.746 -70.0747 209.069 0.244075 0.53217 0.895662 1.79586 0.133175 0.110901 -0.00151241 -0 0.0401686 0.025809
0.7 0.261022 0.867628 1048.46 315.257 1291.25 1571.8 515.275 528.27 312.377 -68.9296 206.309 0.245647 0.532373 0.897839 1.8 0.133984 0.111662 -0.00143947 -0 0.0385982 0.0244571
0.7 0.247759 0.871263 1054.18 316.725 1293.32 1573.49 515.833 528.834 313.003 -67.7852 203.551 0.247215 0.532579 0.90002 1.80415 0.134792 0.112423 -0.00136895 -0 0.0370713 0.0231488
0.7 0.235007 0.874849 1059.83 318.201 1295.4 1575.18 516.393 529.4 313.627 -66.6415 200.798 0.248782 0.532787 0.902204 1.80831 0.135599 0.113183 -0.00130081 -0 0.035587 0.0218833
0.7 0.222749 0.878389 1065.41 319.687 1297.49 1576.88 516.954 529.967 314.247 -65.4982 198.047 0.250346 0.532998 0.904392 1.81249 0.136405 0.113941 -0.001235 -0 0.0341445 0.0206599
0.7 0.210971 0.881883 1070.92 321.181 1299.58 1578.57 517.517 530.534 314.863 -64.3555 195.3 0.251908 0.533211 0.906584 1.81668 0.137209 0.114699 -0.00117148 -0 0.032743 0.0194778
0.7 0.199658 0.885333 1076.37 322.685 1301.68 1580.28 518.081 531.103 315.476 -63.2131 192.555 0.253467 0.533426 0.90878 1.82089 0.138012 0.115455 -0.00111019 -0 0.0313818 0.0183363
0.7 0.188796 0.88874 1081.76 324.197 1303.78 1581.98 518.647 531.672 316.086 -62.0712 189.813 0.255024 0.533643 0.910979 1.82511 0.138814 0.116211 -0.0010511 -0 0.0300601 0.0172348
0.7 0.178371 0.892106 1087.09 325.718 1305.88 1583.69 519.214 532.243 316.692 -60.9295 187.073 0.256579 0.533863 0.913183 1.82935 0.139614 0.116965 -0.000994159 -0 0.0287771 0.0161724
0.7 0.168371 0.895433 1092.36 327.248 1308 1585.4 519.782 532.814 317.295 -59.788 184.335 0.258132 0.534085 0.91539 1.8336 0.140413 0.117719 -0.000939321 -0 0.0275321 0.0151486
0.7 0.158782 0.898721 1097.58 328.786 1310.11 1587.12 520.352 533.387 317.895 -58.6467 181.6 0.259683 0.534309 0.917602 1.83786 0.141211 0.118471 -0.000886546 -0 0.0263245 0.0141627
0.7 0.149593 0.901971 1102.74 330.333 1312.23 1588.84 520.924 533.96 318.492 -57.5055 178.866 0.261231 0.534535 0.919818 1.84214 0.142008 0.119223 -0.00083579 -0 0.0251536 0.013214
0.7 0.140791 0.905185 1107.85 331.889 1314.36 1590.56 521.497 534.534 319.085 -56.3644 176.134 0.262777 0.534764 0.922037 1.84644 0.142804 0.119973 -0.000787011 -0 0.0240185 0.012302
0.7 0.132365 0.908365 1112.91 333.453 1316.49 1592.28 522.071 535.109 319.676 -55.2233 173.404 0.264321 0.534995 0.924261 1.85074 0.143598 0.120723 -0.000740168 -0 0.0229188 0.011426
0.7 0.124304 0.91151 1117.92 335.026 1318.63 1594.01 522.647 535.686 320.263 -54.0821 170.675 0.265862 0.535228 0.926489 1.85506 0.144391 0.121471 -0.000695219 -0 0.0218536 0.0105854
0.7 0.116597 0.914623 1122.89 336.607 1320.77 1595.74 523.224 536.263 320.848 -52.9408 167.947 0.267402 0.535463 0.928721 1.8594 0.145183 0.122219 -0.000652122 -0 0.0208224 0.0097796
0.7 0.109232 0.917704 1127.81 338.197 1322.91 1597.48 523.803 536.841 321.429 -51.7992 165.22 0.268939 0.5357 0.930958 1.86375 0.145973 0.122966 -0.000610839 -0 0.0198246 0.00900813
0.7 0.102201 0.920754 1132.68 339.795 1325.06 1599.22 524.383 537.42 322.007 -50.6575 162.494 0.270474 0.53594 0.933198 1.86811 0.146763 0.123711 -0.000571327 -0 0.0188594 0.00827041
0.7 0.0954933 0.923774 1137.52 341.401 1327.22 1600.96 524.964 538 322.583 -49.5155 159.769 0.272007 0.536182 0.935443 1.87249 0.147551 0.124456 -0.000533547 -0 0.0179263 0.00756593
0.7 0.0890992 0.926765 1142.31 343.015 1329.38 1602.71 525.547 538.581 323.155 -48.3731 157.044 0.273538 0.536426 0.937693 1.87688 0.148338 0.1252 -0.00049746 -0 0.0170247 0.00689417
0.7 0.0830097 0.929728 1147.06 344.638 1331.55 1604.45 526.131 539.163 323.725 -47.2303 154.32 0.275066 0.536671 0.939946 1.88128 0.149124 0.125942 -0.000463027 -0 0.0161539 0.00625465
0.7 0.0772158 0.932665 1151.77 346.269 1333.72 1606.21 526.716 539.746 324.292 -46.0871 151.596 0.276593 0.53692 0.942205 1.8857 0.149909 0.126684 -0.000430207 -0 0.0153134 0.00564691
0.7 0.071709 0.935574 1156.45 347.908 1335.9 1607.96 527.303 540.33 324.856 -44.9434 148.872 0.278117 0.53717 0.944467 1.89013 0.150692 0.127425 -0.000398963 -0 0.0145026 0.00507051
0.7 0.0664809 0.938458 1161.09 349.555 1338.08 1609.72 527.891 540.915 325.417 -43.7991 146.147 0.279639 0.537422 0.946735 1.89458 0.151474 0.128165 -0.000369255 -0 0.0137209 0.00452503
0.7 0.0615236 0.941318 1165.7 351.211 1340.27 1611.48 528.48 541.501 325.976 -42.6542 143.423 0.28116 0.537677 0.949006 1.89904 0.152256 0.128904 -0.000341045 -0 0.0129678 0.0040101
0.7 0.0568293 0.944153 1170.27 352.874 1342.46 1613.24 529.071 542.088 326.531 -41.5086 140.698 0.282678 0.537933 0.951283 1.90351 0.153036 0.129642 -0.000314294 -0 0.0122426 0.00352535
0.7 0.0523908 0.946965 1174.81 354.546 1344.66 1615.01 529.663 542.676 327.085 -40.3624 137.972 0.284194 0.538192 0.953563 1.90799 0.153815 0.130379 -0.000288965 -0 0.0115448 0.00307047
0.7 0.0482009 0.949754 1179.32 356.225 1346.87 1616.78 530.256 543.265 327.635 -39.2154 135.246 0.285708 0.538452 0.955849 1.91249 0.154593 0.131115 -0.00026502 -0 0.0108739 0.0026452
0.7 0.044253 0.95252 1183.79 357.913 1349.07 1618.56 530.851 543.855 328.183 -38.0676 132.519 0.28722 0.538715 0.958139 1.91701 0.155369 0.131851 -0.000242419 -0 0.0102293 0.00224932
0.7 0.0405409 0.955265 1188.24 359.608 1351.29 1620.34 531.446 544.445 328.728 -36.9189 129.791 0.28873 0.538979 0.960434 1.92153 0.156145 0.132585 -0.000221126 -0 0.00961051 0.0018827
0.7 0.0370588 0.957989 1192.66 361.311 1353.51 1622.12 532.043 545.037 329.271 -35.7693 127.062 0.290238 0.539246 0.962734 1.92607 0.156919 0.133318 -0.000201103 -0 0.00901692 0.00154528
0.7 0.0338013 0.960692 1197.04 363.022 1355.73 1623.9 532.642 545.63 329.811 -34.6188 124.332 0.291744 0.539515 0.965038 1.93062 0.157693 0.134051 -0.000182311 -0 0.00844803 0.00123714
0.7 0.030764 0.963375 1201.4 364.741 1357.96 1625.69 533.241 546.224 330.348 -33.4673 121.6 0.293248 0.539785 0.967347 1.93519 0.158465 0.134783 -0.000164714 -0 0.00790331 0.000958516
0.7 0.0279432 0.966037 1205.73 366.468 1360.2 1627.48 533.842 546.818 330.883 -32.3148 118.867 0.29475 0.540058 0.969661 1.93977 0.159236 0.135513 -0.000148272 -0 0.00738224 0.000709886
0.7 0.0253367 0.968679 1210.04 368.203 1362.44 1629.27 534.444 547.414 331.416 -31.1611 116.132 0.29625 0.540333 0.97198 1.94436 0.160006 0.136243 -0.000132949 -0 0.00688429 0.000492107
0.7 0.0229442 0.971301 1214.31 369.945 1364.69 1631.07 535.047 548.01 331.946 -30.0064 113.395 0.297748 0.540609 0.974304 1.94896 0.160775 0.136972 -0.000118706 -0 0.00640895 0.000306663
0.7 0.0207699 0.973901 1218.55 371.696 1366.94 1632.87 535.651 548.608 332.474 -28.8505 110.656 0.299244 0.540888 0.976633 1.95358 0.161543 0.1377 -0.000105505 -0 0.00595569 0.000156246
0.7 0.0188273 0.976478 1222.76 373.453 1369.2 1634.67 536.257 549.206 332.999 -27.6933 107.915 0.300738 0.541168 0.978967 1.95821 0.16231 0.138428 -9.33091e-05 -0 0.005524 4.6517e-05
0.7 0.0171857 0.979021 1226.92 375.219 1371.46 1636.47 536.864 549.806 333.522 -26.535 105.172 0.30223 0.541451 0.981305 1.96286 0.163076 0.139154 -8.20792e-05 -0 0.00511338 0
0.7 0.0157841 0.981538 1231.04 376.992 1373.73 1638.28 537.471 550.406 334.042 -25.3753 102.427 0.30372 0.541735 0.983649 1.96751 0.163841 0.139879 -7.17774e-05 -0 0.0047233 0
0.7 0.0144646 0.984052 1235.17 378.773 1376 1640.1 538.08 551.008 334.561 -24.2142 99.679 0.305209 0.542021 0.985998 1.97218 0.164605 0.140604 -6.23652e-05 -0 0.00435326 0
0.7 0.0132243 0.986562 1239.28 380.561 1378.28 1641.91 538.691 551.61 335.077 -23.0518 96.9286 0.306695 0.542309 0.988352 1.97686 0.165367 0.141328 -5.38043e-05 -0 0.00400274 0
0.7 0.0120603 0.989068 1243.4 382.357 1380.56 1643.73 539.302 552.214 335.59 -21.888 94.1755 0.30818 0.542599 0.990711 1.98156 0.166129 0.142051 -4.60558e-05 -0 0.00367125 0
0.7 0.0109698 0.991572 1247.52 384.16 1382.85 1645.55 539.914 552.818 336.102 -20.7227 91.4196 0.309662 0.542891 0.993075 1.98627 0.16689 0.142773 -3.9081e-05 -0 0.00335828 0
0.7 0.00994984 0.994073 1251.64 385.971 1385.15 1647.37 540.528 553.423 336.611 -19.556 88.6607 0.311143 0.543185 0.995444 1.99099 0.167649 0.143494 -3.28407e-05 -0 0.00306331 0
0.7 0.00899774 0.996571 1255.75 387.79 1387.45 1649.2 541.143 554.029 337.118 -18.3877 85.8987 0.312622 0.543481 0.997819 1.99572 0.168408 0.144214 -2.72957e-05 -0 0.00278584 0
0.7 0.00811078 0.999066 1259.87 389.616 1389.76 1651.03 541.758 554.637 337.623 -17.2178 83.1336 0.314099 0.543778 1.0002 2.00046 0.169166 0.144934 -2.24066e-05 -0 0.00252536 0
0.7 0.0072863 1.00156 1263.99 391.45 1392.07 1652.86 542.375 555.245 338.125 -16.0463 80.3651 0.315575 0.544077 1.00258 2.00522 0.169922 0.145652 -1.81334e-05 -0 0.00228137 0
0.7 0.00652169 1.00405 1268.11 393.291 1394.38 1654.7 542.993 555.854 338.626 -14.8731 77.5932 0.317048 0.544379 1.00497 2.00999 0.170678 0.14637 -1.44363e-05 -0 0.00205335 0
0.7 0.00581439 1.00654 1272.24 395.14 1396.71 1656.54 543.612 556.464 339.124 -13.6983 74.8178 0.31852 0.544682 1.00737 2.01477 0.171433 0.147087 -1.12748e-05 -0 0.00184079 0
0.7 0.00516186 1.00903 1276.36 396.997 1399.04 1658.38 544.232 557.075 339.62 -12.5217 72.0387 0.31999 0.544986 1.00977 2.01957 0.172186 0.147803 -8.6084e-06 -0 0.00164318 0
0.7 0.00456163 1.01152 1280.49 398.861 1401.37 1660.23 544.853 557.687 340.114 -11.3434 69.2559 0.321458 0.545293 1.01218 2.02437 0.172939 0.148519 -6.3962e-06 -0 0.00146 0
0.7 0.00401124 1.01401 1284.63 400.732 1403.71 1662.08 545.475 558.3 340.606 -10.1632 66.4692 0.322924 0.545601 1.01459 2.02919 0.173691 0.149233 -4.59693e-06 -0 0.00129075 0
0.7 0.0035083 1.0165 1288.76 402.612 1406.06 1663.93 546.099 558.914 341.096 -8.9813 63.6785 0.324389 0.545911 1.01701 2.03402 0.174441 0.149947 -3.16902e-06 -0 0.00113489 0
0.7 0.00305042 1.01898 1292.9 404.499 1408.41 1665.78 546.723 559.529 341.584 -7.79748 60.8836 0.325851 0.546223 1.01943 2.03887 0.175191 0.15066 -2.07052e-06 -0 0.000991918 0
0.7 0.00263526 1.02147 1297.05 406.393 1410.76 1667.64 547.348 560.145 342.07 -6.61178 58.0846 0.327312 0.546537 1.02186 2.04372 0.17594 0.151372 -1.25913e-06 -0 0.000861297 0
0.7 0.00226052 1.02396 1301.2 408.295 1413.12 1669.5 547.974 560.761 342.554 -5.42414 55.2813 0.328772 0.546852 1.02429 2.04859 0.176688 0.152084 -6.92156e-07 -0 0.000742504 0
0.7 0.00192392 1.02645 1305.36 410.205 1415.49 1671.36 548.601 561.379 343.036 -4.23454 52.4736 0.330229 0.547169 1.02673 2.05347 0.177435 0.152794 -3.26498e-07 -0 0.000635009 0
0.7 0.00162321 1.02893 1309.52 412.122 1417.87 1673.23 549.23 561.998 343.516 -3.04294 49.6613 0.331685 0.547488 1.02918 2.05836 0.178181 0.153504 -1.18649e-07 -0 0.000538276 0
0.7 0.00135617 1.03143 1313.69 414.047 1420.24 1675.09 549.859 562.618 343.995 -1.84931 46.8444 0.333139 0.547809 1.03163 2.06326 0.178926 0.154213 -2.46781e-08 -0 0.000451767 0
0.7 0.0011206 1.03392 1317.86 415.979 1422.63 1676.97 550.489 563.238 344.471 -0.65363 44.0228 0.334591 0.548131 1.03409 2.06817 0.17967 0.154921 -2.97593e-10 -0 0.000374941 0
0.7 0.000914323 1.03641 1322.05 417.919 1425.02 1678.84 551.12 563.86 344.945 0.544143 41.1963 0.336042 0.548455 1.03655 2.0731 0.180413 0.155629 2.87475e-11 0 0.000307251 0
0.7 0.000735203 1.03891 1326.24 419.867 1427.41 1680.72 551.752 564.482 345.418 1.74404 38.3649 0.337491 0.548781 1.03902 2.07804 0.181156 0.156335 2.03805e-08 0 0.000248145 0
0.7 0.000581105 1.0414 1330.44 421.822 1429.82 1682.6 552.385 565.106 345.888 2.94608 35.5284 0.338938 0.549108 1.04149 2.08298 0.181897 0.157041 1.07363e-07 0 0.000197066 0
0.7 0.000449924 1.0439 1334.65 423.785 1432.22 1684.48 553.019 565.73 346.357 4.15031 32.6868 0.340384 0.549437 1.04397 2.08794 0.182637 0.157746 3.07121e-07 0 0.000153454 0
0.7 0.000339571 1.04641 1338.86 425.756 1434.64 1686.36 553.654 566.355 346.824 5.35674 29.84 0.341828 0.549768 1.04646 2.09291 0.183377 0.158451 6.66448e-07 0 0.000116741 0
0.7 0.000247975 1.04891 1343.09 427.734 1437.05 1688.25 554.29 566.982 347.289 6.56542 26.9878 0.34327 0.5501 1.04895 2.0979 0.184116 0.159154 1.23267e-06 0 8.63549e-05 0
0.7 0.000173084 1.05142 1347.33 429.72 1439.48 1690.14 554.926 567.609 347.752 7.77636 24.1301 0.344711 0.550434 1.05145 2.10289 0.184853 0.159857 2.05366e-06 0 6.17174e-05 0
0.7 0.000112859 1.05393 1351.58 431.714 1441.91 1692.04 555.564 568.237 348.214 8.98959 21.267 0.34615 0.550769 1.05395 2.1079 0.18559 0.160559 3.17783e-06 0 4.22437e-05 0
0.7 6.52755e-05 1.05645 1355.84 433.715 1444.34 1693.93 556.203 568.866 348.673 10.2052 18.3982 0.347587 0.551107 1.05646 2.11291 0.186326 0.161261 4.65417e-06 0 2.73428e-05 0
0.7 2.83222e-05 1.05897 1360.11 435.724 1446.78 1695.83 556.842 569.496 349.131 11.4231 15.5237 0.349023 0.551445 1.05898 2.11794 0.187062 0.161961 6.53224e-06 0 1.64172e-05 0


==> data_ZLA/MIX_a20_B165_g70_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
337.99194 2.1698365 11651.41 0.27499117 2.5914857 5.9705427 0.031093686 13.08524 4395.7615
337.4373 2.1698361 11652.896 0.27495607 2.5914851 5.9719401 0.031117606 13.103688 4384.137
336.88266 2.1698341 11654.381 0.27492077 2.591482 5.9733434 0.03114161 13.122239 4372.407
336.32802 2.1698302 11655.865 0.27488526 2.5914762 5.9747529 0.031165688 13.140889 4360.573
335.77338 2.1698245 11657.35 0.27484953 2.5914675 5.9761689 0.031189855 13.159651 4348.6321
335.21874 2.1698169 11658.834 0.27481359 2.5914561 5.9775913 0.031214096 13.178515 4336.581
334.66409 2.1698074 11660.317 0.27477742 2.5914418 5.9790203 0.031238424 13.197489 4324.4185
334.10945 2.169796 11661.801 0.27474104 2.5914247 5.9804558 0.031262825 13.216567 4312.1439
333.55481 2.1697828 11663.283 0.27470443 2.5914048 5.9818979 0.031287327 13.235762 4299.7523
333.00017 2.1697675 11664.766 0.27466758 2.5913817 5.983347 0.031311907 13.255068 4287.2456
332.44553 2.1697504 11666.248 0.27463052 2.591356 5.9848025 0.031336567 13.274482 4274.6211
331.89089 2.1697312 11667.73 0.27459321 2.5913271 5.9862652 0.031361318 13.294015 4261.8718
331.33624 2.1697097 11669.21 0.27455566 2.5912949 5.9877354 0.031386154 13.313665 4249.0023
330.7816 2.1696867 11670.692 0.2745179 2.5912603 5.9892114 0.031411088 13.333428 4236.0064
330.22696 2.1696613 11672.172 0.27447987 2.591222 5.9906958 0.031436113 13.353318 4222.8818
329.67232 2.169634 11673.652 0.27444161 2.591181 5.9921865 0.031461209 13.373316 4209.6278
329.11768 2.1696044 11675.131 0.27440309 2.5911364 5.9936853 0.03148642 13.393451 4196.2403
328.56304 2.1695728 11676.611 0.27436433 2.5910889 5.995191 0.03151171 13.413699 4182.7195
328.00839 2.1695389 11678.089 0.27432531 2.5910381 5.9967046 0.031537094 13.434076 4169.0593
327.45375 2.1695029 11679.568 0.27428603 2.5909839 5.9982258 0.031562578 13.454581 4155.2597
326.89911 2.1694644 11681.045 0.27424647 2.5909261 5.9997554 0.031588166 13.475224 4141.3174
326.34447 2.1694239 11682.523 0.27420666 2.5908652 6.001292 0.031613847 13.495991 4127.2289
325.79077 2.1693811 11683.997 0.27416665 2.5908008 6.0028345 0.03163958 13.516856 4113.0171
325.23801 2.169336 11685.469 0.27412643 2.5907332 6.0043823 0.031665375 13.537821 4098.6792
324.68619 2.1692888 11686.937 0.27408601 2.5906621 6.0059355 0.031691226 13.558886 4084.213
324.1353 2.1692391 11688.403 0.27404538 2.5905876 6.0074945 0.031717137 13.580055 4069.6122
323.58535 2.1691872 11689.866 0.27400452 2.5905096 6.0090594 0.031743103 13.601328 4054.882
323.03633 2.169133 11691.325 0.27396347 2.5904282 6.0106297 0.031769132 13.622702 4040.0175
322.48824 2.1690764 11692.782 0.27392219 2.5903432 6.0122062 0.031795223 13.644187 4025.0129
321.94108 2.1690175 11694.236 0.27388069 2.5902548 6.0137882 0.031821371 13.665773 4009.8651
321.39485 2.1689563 11695.688 0.27383898 2.5901629 6.0153763 0.031847586 13.68747 3994.5801
320.84955 2.1688925 11697.135 0.27379703 2.5900671 6.0169709 0.031873869 13.709282 3979.1462
320.30517 2.1688264 11698.581 0.27375486 2.5899679 6.0185715 0.031900208 13.731201 3963.5639
319.76172 2.1687576 11700.023 0.27371245 2.5898648 6.0201787 0.031926619 13.753238 3947.8299
319.21919 2.1686867 11701.462 0.27366982 2.5897584 6.0217915 0.031953097 13.775386 3931.9413
318.67758 2.1686133 11702.899 0.27362696 2.5896481 6.0234109 0.031979644 13.79765 3915.8963
318.13688 2.1685371 11704.332 0.27358384 2.5895338 6.0250376 0.032006262 13.820039 3899.6911
317.59711 2.1684585 11705.763 0.27354048 2.5894159 6.0266706 0.032032945 13.842543 3883.3231
317.05825 2.1683774 11707.191 0.27349688 2.5892942 6.0283104 0.032059707 13.865172 3866.7868
316.5203 2.1682937 11708.617 0.27345303 2.5891687 6.0299568 0.03208653 13.887919 3850.0815
315.98327 2.1682074 11710.039 0.27340894 2.5890393 6.0316102 0.03211343 13.910792 3833.2002
315.44715 2.1681185 11711.459 0.27336458 2.588906 6.0332707 0.03214041 13.933795 3816.1472
314.91194 2.1680269 11712.876 0.27331996 2.5887685 6.0349387 0.032167465 13.956929 3798.9118
314.37764 2.1679327 11714.29 0.27327509 2.5886273 6.0366135 0.032194603 13.980191 3781.492
313.84424 2.1678357 11715.701 0.27322995 2.5884819 6.038296 0.032221809 14.003584 3763.8828
313.31175 2.1677359 11717.11 0.27318453 2.5883323 6.0399864 0.032249108 14.02712 3746.0835
312.78016 2.1676335 11718.516 0.27313886 2.5881789 6.0416836 0.032276481 14.050784 3728.0867
312.24947 2.1675283 11719.919 0.2730929 2.5880212 6.0433889 0.03230394 14.07459 3709.8912
311.71969 2.1674203 11721.319 0.27304667 2.5878594 6.0451019 0.032331478 14.098535 3691.4907
311.1908 2.1673094 11722.717 0.27300014 2.5876932 6.0468232 0.032359111 14.122628 3672.8833
310.66281 2.1671957 11724.112 0.27295333 2.5875228 6.0485526 0.032386825 14.146862 3654.0614
310.13572 2.1670791 11725.504 0.27290624 2.5873482 6.05029 0.032414632 14.171244 3635.0209
309.60952 2.1669596 11726.894 0.27285885 2.5871691 6.0520359 0.032442531 14.195779 3615.7593
309.08421 2.166837 11728.281 0.27281114 2.5869856 6.0537906 0.032470515 14.220466 3596.2683
308.5598 2.1667116 11729.666 0.27276315 2.5867977 6.0555536 0.032498599 14.245305 3576.542
308.03627 2.1665832 11731.048 0.27271485 2.5866054 6.0573252 0.032526778 14.270301 3556.5834
307.51363 2.1664517 11732.427 0.27266624 2.5864085 6.059106 0.032555056 14.295459 3536.3824
306.99188 2.166317 11733.804 0.27261729 2.586207 6.0608961 0.03258343 14.320781 3515.9276
306.47102 2.1661794 11735.179 0.27256804 2.5860009 6.0626952 0.0326119 14.346263 3495.2232
305.95103 2.1660387 11736.551 0.27251847 2.5857903 6.0645034 0.03264048 14.371913 3474.2563
305.43193 2.1658947 11737.92 0.27246857 2.5855747 6.0663214 0.032669171 14.397736 3453.0238
304.91372 2.1657475 11739.288 0.27241832 2.5853545 6.0681491 0.032697953 14.42373 3431.5209
304.39638 2.1655972 11740.652 0.27236774 2.5851296 6.0699863 0.032726852 14.449898 3409.7391
303.87991 2.1654436 11742.015 0.27231682 2.5848999 6.0718337 0.032755862 14.476248 3387.6752
303.36433 2.1652866 11743.375 0.27226554 2.584665 6.0736915 0.032784983 14.502779 3365.3221
302.84962 2.1651264 11744.733 0.27221392 2.5844254 6.0755592 0.032814222 14.529494 3342.6736
302.33578 2.1649629 11746.089 0.27216194 2.5841808 6.0774374 0.032843568 14.556391 3319.7232
301.82282 2.1647959 11747.443 0.2721096 2.5839311 6.0793265 0.032873037 14.583483 3296.4688
301.31072 2.1646253 11748.794 0.27205686 2.583676 6.0812271 0.032902637 14.610777 3272.8986
300.79949 2.1644515 11750.143 0.27200377 2.5834162 6.0831378 0.032932347 14.638259 3249.0119
300.28913 2.1642741 11751.49 0.2719503 2.5831509 6.0850602 0.032962195 14.665948 3224.8043
299.77964 2.1640931 11752.835 0.27189643 2.5828804 6.0869941 0.03299216 14.693836 3200.2694
299.27101 2.1639087 11754.179 0.27184219 2.5826049 6.088939 0.033022264 14.721933 3175.4047
298.76325 2.1637206 11755.52 0.27178755 2.5823238 6.0908961 0.033052498 14.750239 3150.2124
298.25634 2.1635287 11756.859 0.27173249 2.5820371 6.0928656 0.033082872 14.778768 3124.6897
297.7503 2.1633332 11758.197 0.27167703 2.581745 6.094847 0.033113381 14.807511 3098.8445
297.24511 2.1631341 11759.533 0.27162115 2.5814474 6.096841 0.033144032 14.836477 3072.6847
296.74079 2.162931 11760.867 0.27156485 2.5811442 6.0988478 0.033174836 14.865675 3046.2224
296.23731 2.1627242 11762.2 0.27150812 2.5808353 6.1008675 0.033205777 14.8951 3019.477
295.73469 2.1625134 11763.53 0.27145095 2.5805206 6.1029004 0.033236874 14.924762 2992.4818
295.23293 2.1622987 11764.859 0.27139333 2.5802 6.1049471 0.03326812 14.954665 2965.3037
294.73201 2.1620802 11766.187 0.27133528 2.5798738 6.1070069 0.033299533 14.984813 2937.9924
294.23195 2.1618576 11767.514 0.27127675 2.5795415 6.1090809 0.033331094 15.015209 2910.6649
293.73273 2.1616308 11768.839 0.27121776 2.579203 6.1111696 0.033362828 15.045864 2883.4727
293.23436 2.1614001 11770.163 0.27115832 2.5788589 6.1132719 0.033394721 15.076766 2856.6446
292.73684 2.1611653 11771.486 0.27109839 2.5785085 6.1153891 0.033426786 15.107937 2830.5047
292.24016 2.1609263 11772.807 0.27103797 2.5781519 6.1175214 0.033459034 15.139378 2805.4809
291.74433 2.1606829 11774.128 0.27097705 2.5777889 6.1196693 0.033491457 15.171096 2782.1304
291.24933 2.1604354 11775.448 0.27091563 2.5774197 6.1218326 0.033524055 15.203089 2761.0551
290.75517 2.1601835 11776.767 0.2708537 2.577044 6.1240118 0.033556841 15.235368 2742.755
290.26186 2.1599272 11778.086 0.27079126 2.576662 6.1262069 0.033589823 15.267936 2727.4367
289.76938 2.1596665 11779.403 0.27072828 2.5762732 6.128419 0.033622999 15.300803 2714.961
289.27773 2.1594014 11780.721 0.27066477 2.575878 6.1306475 0.033656362 15.333965 2704.8782
288.78692 2.1591317 11782.038 0.27060071 2.5754761 6.1328933 0.033689937 15.36744 2696.6838
288.29694 2.1588574 11783.355 0.2705361 2.5750674 6.1351567 0.033723715 15.401228 2689.9281
287.8078 2.1585784 11784.672 0.27047091 2.5746516 6.1374383 0.033757716 15.435344 2684.2246
287.31948 2.1582948 11785.989 0.27040515 2.5742291 6.139738 0.033791925 15.469782 2679.3073
286.83199 2.1580063 11787.306 0.27033881 2.5737994 6.1420565 0.033826356 15.504556 2675.0047
286.34533 2.1577131 11788.623 0.27027187 2.5733627 6.1443937 0.033861013 15.53967 2671.1563
285.8595 2.1574152 11789.941 0.27020433 2.572919 6.1467502 0.033895911 15.575133 2667.63
285.37449 2.1571121 11791.26 0.27013617 2.5724678 6.1491269 0.033931051 15.610959 2664.3646
284.8903 2.1568044 11792.58 0.2700674 2.5720096 6.1515234 0.033966422 15.647137 2661.291
284.40693 2.1564915 11793.9 0.26999798 2.5715439 6.1539405 0.034002049 15.683691 2658.3966
283.92439 2.1561735 11795.222 0.26992792 2.5710707 6.1563789 0.034037937 15.720629 2655.6124
283.44266 2.1558504 11796.546 0.26985719 2.5705898 6.1588391 0.034074078 15.75795 2652.9303
282.96175 2.1555221 11797.871 0.26978579 2.5701014 6.161321 0.034110498 15.795673 2650.3517
282.48166 2.1551884 11799.198 0.2697137 2.5696051 6.1638259 0.034147194 15.833803 2647.8866
282.00238 2.1548497 11800.527 0.26964093 2.5691013 6.1663532 0.034184175 15.872344 2645.422
281.52391 2.1545056 11801.858 0.26956745 2.5685896 6.1689039 0.034221437 15.911306 2642.9579
281.04626 2.1541562 11803.193 0.26949326 2.5680701 6.1714785 0.034258996 15.950698 2640.4944
280.56941 2.1538011 11804.53 0.26941832 2.5675422 6.1740783 0.034296876 15.990546 2638.0315
280.09338 2.1534408 11805.871 0.26934266 2.5670066 6.1767026 0.034335055 16.030836 2635.6403
279.61815 2.153075 11807.215 0.26926624 2.566463 6.1793522 0.034373573 16.071595 2633.263
279.14373 2.1527035 11808.563 0.26918904 2.565911 6.1820284 0.034412405 16.112826 2630.8873
278.67011 2.1523266 11809.916 0.26911108 2.5653511 6.1847311 0.034451585 16.154539 2628.5099
278.1973 2.151944 11811.274 0.2690323 2.5647828 6.1874614 0.034491119 16.196756 2626.13
277.72529 2.1515558 11812.638 0.26895273 2.5642063 6.1902193 0.034530999 16.23947 2623.7416
277.25408 2.1511621 11814.006 0.26887236 2.5636216 6.1930056 0.034571253 16.282702 2621.346
276.78367 2.1507627 11815.383 0.26879114 2.5630288 6.1958211 0.034611889 16.32647 2618.9355
276.31406 2.1503575 11816.766 0.26870904 2.5624273 6.1986682 0.034652935 16.3708 2616.5082
275.84524 2.149947 11818.158 0.2686261 2.5618181 6.2015455 0.034694391 16.415687 2614.0624


==> data_ZLA/MIX_a20_B165_g75.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.75 1 0.729181 834.537 280.005 1235.48 1528.48 500.789 513.858 293.002 -78.8936 293.002 0.200287 0.528894 0.843595 1.69366 0.110568 0.0897188 -0.00215833 -0 0.110568 0.0897188
0.75 0.961574 0.735118 843.612 280.961 1237.08 1529.79 501.216 514.297 293.613 -77.9305 290.006 0.201627 0.529006 0.845267 1.69677 0.111262 0.0903657 -0.00208025 -0 0.10721 0.0865893
0.75 0.924397 0.74092 852.49 281.926 1238.67 1531.1 501.644 514.735 294.221 -76.9699 287.018 0.202966 0.529119 0.84694 1.69989 0.111954 0.0910119 -0.00200426 -0 0.103931 0.0835381
0.75 0.88843 0.746591 861.176 282.9 1240.27 1532.4 502.074 515.175 294.826 -76.0116 284.04 0.204303 0.529234 0.848616 1.70302 0.112645 0.0916572 -0.00193032 -0 0.10073 0.0805637
0.75 0.853638 0.752137 869.675 283.883 1241.88 1533.72 502.505 515.615 295.427 -75.0555 281.071 0.205638 0.529351 0.850293 1.70616 0.113336 0.0923018 -0.00185839 -0 0.0976037 0.0776645
0.75 0.819985 0.75756 877.995 284.875 1243.48 1535.03 502.936 516.055 296.024 -74.1017 278.111 0.206971 0.529469 0.851973 1.70931 0.114025 0.0929456 -0.00178844 -0 0.0945519 0.074839
0.75 0.787435 0.762865 886.141 285.876 1245.09 1536.35 503.369 516.497 296.619 -73.1501 275.159 0.208302 0.52959 0.853655 1.71247 0.114713 0.0935887 -0.00172041 -0 0.0915729 0.0720858
0.75 0.755956 0.768055 894.118 286.886 1246.7 1537.66 503.803 516.939 297.21 -72.2006 272.215 0.209632 0.529712 0.855339 1.71564 0.115401 0.094231 -0.00165428 -0 0.0886652 0.0694035
0.75 0.725516 0.773135 901.931 287.904 1248.32 1538.99 504.238 517.381 297.798 -71.2531 269.279 0.21096 0.529836 0.857026 1.71882 0.116087 0.0948725 -0.00159 -0 0.0858274 0.0667907
0.75 0.696084 0.778108 909.586 288.931 1249.93 1540.31 504.675 517.824 298.383 -70.3077 266.351 0.212286 0.529962 0.858714 1.72201 0.116772 0.0955133 -0.00152754 -0 0.0830582 0.0642461
0.75 0.667629 0.782976 917.088 289.966 1251.55 1541.63 505.112 518.268 298.965 -69.3642 263.431 0.21361 0.530089 0.860405 1.72521 0.117457 0.0961533 -0.00146687 -0 0.0803562 0.0617684
0.75 0.640122 0.787744 924.441 291.009 1253.18 1542.96 505.551 518.713 299.543 -68.4226 260.519 0.214932 0.530218 0.862098 1.72842 0.11814 0.0967926 -0.00140794 -0 0.0777201 0.0593562
0.75 0.613535 0.792415 931.651 292.061 1254.8 1544.29 505.99 519.158 300.119 -67.4829 257.613 0.216253 0.530349 0.863794 1.73164 0.118822 0.0974311 -0.00135071 -0 0.0751486 0.0570083
0.75 0.587841 0.796991 938.72 293.12 1256.43 1545.63 506.431 519.604 300.691 -66.545 254.715 0.217572 0.530482 0.865492 1.73487 0.119503 0.0980689 -0.00129517 -0 0.0726406 0.0547235
0.75 0.563013 0.801476 945.655 294.187 1258.06 1546.96 506.872 520.051 301.261 -65.6088 251.823 0.21889 0.530617 0.867192 1.73811 0.120184 0.0987059 -0.00124127 -0 0.0701947 0.0525007
0.75 0.539027 0.805872 952.458 295.262 1259.69 1548.3 507.315 520.498 301.827 -64.6743 248.938 0.220205 0.530753 0.868895 1.74136 0.120863 0.0993422 -0.00118898 -0 0.0678099 0.0503385
0.75 0.515856 0.810182 959.135 296.345 1261.33 1549.64 507.759 520.946 302.391 -63.7414 246.06 0.221519 0.530891 0.8706 1.74462 0.121541 0.0999778 -0.00113826 -0 0.0654848 0.048236
0.75 0.493477 0.814409 965.688 297.436 1262.97 1550.98 508.204 521.394 302.952 -62.8102 243.188 0.222831 0.53103 0.872308 1.74788 0.122219 0.100613 -0.0010891 -0 0.0632185 0.046192
0.75 0.471866 0.818556 972.122 298.534 1264.61 1552.33 508.65 521.843 303.51 -61.8805 240.322 0.224142 0.531171 0.874019 1.75116 0.122895 0.101247 -0.00104144 -0 0.0610097 0.0442053
0.75 0.451002 0.822624 978.44 299.639 1266.26 1553.67 509.097 522.293 304.065 -60.9522 237.462 0.225451 0.531314 0.875732 1.75445 0.123571 0.10188 -0.000995275 -0 0.0588574 0.042275
0.75 0.430862 0.826617 984.646 300.752 1267.91 1555.02 509.545 522.744 304.617 -60.0255 234.608 0.226758 0.531459 0.877448 1.75775 0.124245 0.102513 -0.000950559 -0 0.0567606 0.0403999
0.75 0.411426 0.830536 990.743 301.872 1269.56 1556.37 509.994 523.195 305.167 -59.1001 231.76 0.228064 0.531605 0.879166 1.76105 0.124919 0.103144 -0.000907269 -0 0.0547181 0.0385791
0.75 0.392672 0.834384 996.735 302.999 1271.21 1557.73 510.444 523.647 305.713 -58.1761 228.917 0.229367 0.531753 0.880887 1.76437 0.125592 0.103776 -0.000865373 -0 0.052729 0.0368116
0.75 0.374581 0.838162 1002.62 304.133 1272.87 1559.08 510.895 524.099 306.257 -57.2534 226.079 0.23067 0.531903 0.882611 1.7677 0.126264 0.104406 -0.000824844 -0 0.0507922 0.0350964
0.75 0.357134 0.841874 1008.41 305.274 1274.53 1560.44 511.347 524.552 306.799 -56.332 223.246 0.23197 0.532054 0.884337 1.77103 0.126934 0.105036 -0.000785654 -0 0.0489068 0.0334325
0.75 0.340311 0.845521 1014.11 306.423 1276.2 1561.8 511.8 525.006 307.338 -55.4118 220.419 0.233269 0.532207 0.886066 1.77438 0.127604 0.105665 -0.000747774 -0 0.0470718 0.031819
0.75 0.324096 0.849105 1019.71 307.578 1277.86 1563.17 512.254 525.461 307.874 -54.4927 217.596 0.234566 0.532361 0.887799 1.77773 0.128273 0.106293 -0.000711178 -0 0.0452863 0.030255
0.75 0.30847 0.852628 1025.22 308.74 1279.53 1564.53 512.709 525.916 308.407 -53.5748 214.777 0.235862 0.532517 0.889533 1.78109 0.128941 0.106921 -0.000675839 -0 0.0435493 0.0287396
0.75 0.293416 0.856092 1030.64 309.908 1281.21 1565.9 513.165 526.372 308.938 -52.658 211.963 0.237156 0.532675 0.891271 1.78447 0.129608 0.107548 -0.000641729 -0 0.04186 0.0272719
0.75 0.278918 0.859498 1035.98 311.084 1282.88 1567.27 513.621 526.828 309.467 -51.7423 209.154 0.238448 0.532835 0.893012 1.78785 0.130275 0.108174 -0.000608825 -0 0.0402174 0.0258511
0.75 0.264959 0.862849 1041.23 312.266 1284.56 1568.64 514.079 527.286 309.993 -50.8275 206.348 0.239739 0.532996 0.894755 1.79124 0.13094 0.108799 -0.000577098 -0 0.0386206 0.0244763
0.75 0.251525 0.866145 1046.4 313.454 1286.25 1570.02 514.538 527.743 310.516 -49.9137 203.547 0.241029 0.533158 0.896502 1.79464 0.131605 0.109424 -0.000546525 -0 0.0370689 0.0231467
0.75 0.2386 0.869389 1051.5 314.649 1287.93 1571.4 514.998 528.202 311.037 -49.0008 200.749 0.242316 0.533322 0.898251 1.79805 0.132268 0.110048 -0.000517081 -0 0.0355614 0.0218615
0.75 0.226169 0.872582 1056.52 315.851 1289.62 1572.78 515.459 528.661 311.556 -48.0888 197.956 0.243602 0.533488 0.900003 1.80147 0.132931 0.110671 -0.00048874 -0 0.0340972 0.0206198
0.75 0.214218 0.875726 1061.47 317.058 1291.31 1574.16 515.92 529.121 312.072 -47.1776 195.165 0.244887 0.533655 0.901759 1.8049 0.133593 0.111294 -0.000461479 -0 0.0326756 0.019421
0.75 0.202734 0.878822 1066.34 318.273 1293.01 1575.54 516.383 529.582 312.586 -46.2673 192.378 0.24617 0.533824 0.903517 1.80834 0.134254 0.111916 -0.000435273 -0 0.0312956 0.0182643
0.75 0.191703 0.881871 1071.15 319.493 1294.71 1576.93 516.846 530.043 313.097 -45.3577 189.595 0.247451 0.533994 0.905278 1.81179 0.134914 0.112537 -0.000410099 -0 0.0299567 0.0171489
0.75 0.181112 0.884875 1075.89 320.72 1296.41 1578.32 517.311 530.505 313.607 -44.4488 186.814 0.248731 0.534166 0.907043 1.81524 0.135573 0.113158 -0.000385934 -0 0.0286579 0.0160741
0.75 0.170948 0.887835 1080.56 321.952 1298.11 1579.71 517.776 530.968 314.113 -43.5406 184.037 0.250009 0.53434 0.90881 1.81871 0.136231 0.113778 -0.000362754 -0 0.0273986 0.0150392
0.75 0.161199 0.890752 1085.17 323.191 1299.82 1581.1 518.242 531.431 314.618 -42.633 181.262 0.251286 0.534515 0.910581 1.82218 0.136889 0.114397 -0.000340537 -0 0.0261779 0.0140435
0.75 0.151853 0.893628 1089.72 324.436 1301.53 1582.5 518.71 531.895 315.12 -41.7261 178.49 0.252561 0.534692 0.912355 1.82567 0.137546 0.115016 -0.00031926 -0 0.0249952 0.0130863
0.75 0.142899 0.896464 1094.21 325.687 1303.25 1583.9 519.178 532.36 315.62 -40.8197 175.721 0.253835 0.53487 0.914131 1.82916 0.138201 0.115634 -0.000298901 -0 0.0238497 0.012167
0.75 0.134326 0.899261 1098.65 326.944 1304.97 1585.29 519.647 532.825 316.118 -39.9138 172.954 0.255107 0.535049 0.915911 1.83266 0.138856 0.116251 -0.000279437 -0 0.0227407 0.0112849
0.75 0.126122 0.90202 1103.02 328.207 1306.69 1586.7 520.116 533.292 316.614 -39.0085 170.189 0.256378 0.53523 0.917695 1.83617 0.13951 0.116867 -0.000260847 -0 0.0216675 0.0104393
0.75 0.118276 0.904743 1107.34 329.475 1308.41 1588.1 520.587 533.758 317.107 -38.1036 167.427 0.257647 0.535413 0.919481 1.83969 0.140164 0.117483 -0.000243109 -0 0.0206294 0.00962974
0.75 0.110779 0.90743 1111.61 330.75 1310.14 1589.51 521.059 534.226 317.598 -37.1991 164.666 0.258915 0.535597 0.921271 1.84322 0.140816 0.118099 -0.000226201 -0 0.0196258 0.00885549
0.75 0.103621 0.910082 1115.83 332.03 1311.87 1590.92 521.531 534.694 318.087 -36.2951 161.908 0.260181 0.535783 0.923064 1.84676 0.141468 0.118713 -0.000210103 -0 0.0186559 0.00811602
0.75 0.0967918 0.9127 1120 333.316 1313.61 1592.33 522.004 535.163 318.575 -35.3913 159.151 0.261446 0.53597 0.92486 1.8503 0.142119 0.119327 -0.000194793 -0 0.0177191 0.00741075
0.75 0.0902819 0.915286 1124.12 334.608 1315.35 1593.74 522.479 535.632 319.059 -34.4879 156.396 0.262709 0.536158 0.926659 1.85386 0.142769 0.11994 -0.000180251 -0 0.0168148 0.00673913
0.75 0.0840824 0.91784 1128.19 335.905 1317.09 1595.16 522.954 536.103 319.542 -33.5848 153.643 0.263971 0.536348 0.928462 1.85742 0.143418 0.120553 -0.000166455 -0 0.0159422 0.00610063
0.75 0.0781844 0.920363 1132.22 337.208 1318.84 1596.58 523.43 536.573 320.023 -32.6819 150.891 0.265231 0.53654 0.930268 1.861 0.144066 0.121165 -0.000153385 -0 0.0151008 0.00549475
0.75 0.0725794 0.922856 1136.2 338.517 1320.58 1598 523.906 537.045 320.502 -31.7793 148.14 0.26649 0.536732 0.932077 1.86458 0.144714 0.121776 -0.000141021 -0 0.0142899 0.00492101
0.75 0.0672592 0.92532 1140.14 339.831 1322.34 1599.42 524.384 537.517 320.979 -30.8769 145.391 0.267747 0.536927 0.93389 1.86817 0.145361 0.122387 -0.000129342 -0 0.0135089 0.00437895
0.75 0.0622158 0.927755 1144.04 341.15 1324.09 1600.84 524.862 537.99 321.453 -29.9746 142.642 0.269003 0.537123 0.935706 1.87177 0.146006 0.122997 -0.000118328 -0 0.0127572 0.00386814
0.75 0.0574416 0.930163 1147.89 342.476 1325.85 1602.27 525.342 538.464 321.926 -29.0724 139.895 0.270258 0.53732 0.937525 1.87537 0.146652 0.123606 -0.000107959 -0 0.0120341 0.00338819
0.75 0.0529293 0.932544 1151.71 343.806 1327.61 1603.7 525.822 538.938 322.397 -28.1703 137.148 0.271511 0.537518 0.939348 1.87899 0.147296 0.124215 -9.82152e-05 -0 0.0113391 0.00293875
0.75 0.0486718 0.934898 1155.49 345.142 1329.38 1605.13 526.303 539.413 322.866 -27.2683 134.402 0.272763 0.537718 0.941175 1.88262 0.14794 0.124823 -8.90764e-05 -0 0.0106716 0.00251952
0.75 0.0446625 0.937227 1159.23 346.484 1331.15 1606.56 526.784 539.889 323.333 -26.3663 131.657 0.274013 0.53792 0.943004 1.88625 0.148583 0.125431 -8.05231e-05 -0 0.0100309 0.00213026
0.75 0.0408953 0.939531 1162.93 347.83 1332.92 1608 527.267 540.365 323.798 -25.4643 128.912 0.275262 0.538123 0.944838 1.88989 0.149225 0.126038 -7.25354e-05 -0 0.00941655 0.00177081
0.75 0.0373645 0.941811 1166.6 349.182 1334.7 1609.43 527.75 540.842 324.261 -24.5622 126.168 0.27651 0.538327 0.946674 1.89354 0.149866 0.126644 -6.50939e-05 -0 0.00882787 0.00144111
0.75 0.0340649 0.944066 1170.23 350.54 1336.48 1610.87 528.234 541.32 324.722 -23.6601 123.424 0.277756 0.538533 0.948514 1.8972 0.150506 0.127249 -5.8179e-05 -0 0.0082643 0.00114123
0.75 0.0309924 0.946298 1173.83 351.902 1338.26 1612.31 528.719 541.798 325.182 -22.7579 120.68 0.279001 0.53874 0.950358 1.90087 0.151146 0.127854 -5.17713e-05 -0 0.00772528 0.000871434
0.75 0.0281436 0.948506 1177.39 353.27 1340.04 1613.76 529.205 542.277 325.639 -21.8556 117.936 0.280244 0.538948 0.952205 1.90455 0.151785 0.128459 -4.58514e-05 -0 0.00721024 0.000632265
0.75 0.025517 0.950691 1180.92 354.643 1341.84 1615.2 529.691 542.757 326.095 -20.9532 115.193 0.281486 0.539158 0.954056 1.90823 0.152423 0.129063 -4.03999e-05 -0 0.00671861 0.000424708
0.75 0.023114 0.952852 1184.41 356.022 1343.63 1616.65 530.178 543.237 326.549 -20.0505 112.449 0.282726 0.539369 0.95591 1.91193 0.153061 0.129666 -3.53975e-05 -0 0.00624983 0.000250524
0.75 0.0209412 0.954988 1187.86 357.405 1345.43 1618.1 530.666 543.718 327.001 -19.1477 109.704 0.283966 0.539582 0.957768 1.91563 0.153698 0.130268 -3.0825e-05 -0 0.00580334 0.000113065
0.75 0.0190214 0.957095 1191.27 358.793 1347.23 1619.56 531.155 544.2 327.452 -18.2446 106.96 0.285204 0.539796 0.95963 1.91934 0.154334 0.13087 -2.66631e-05 -0 0.00537859 2.02365e-05
0.75 0.017447 0.959161 1194.62 360.187 1349.03 1621.01 531.645 544.683 327.901 -17.3412 104.215 0.28644 0.540011 0.961495 1.92306 0.154969 0.131471 -2.28925e-05 -0 0.00497503 0
0.75 0.0160294 0.961211 1197.95 361.586 1350.84 1622.47 532.135 545.166 328.347 -16.4376 101.47 0.287675 0.540227 0.963363 1.92679 0.155603 0.132072 -1.94942e-05 -0 0.0045921 0
0.75 0.0146948 0.963255 1201.26 362.989 1352.65 1623.93 532.626 545.65 328.793 -15.5336 98.7235 0.288909 0.540445 0.965236 1.93052 0.156237 0.132672 -1.64488e-05 -0 0.00422926 0
0.75 0.01344 0.965293 1204.58 364.398 1354.46 1625.39 533.118 546.134 329.236 -14.6293 95.9767 0.290142 0.540664 0.967112 1.93426 0.15687 0.133272 -1.37372e-05 -0 0.00388596 0
0.75 0.0122622 0.967326 1207.88 365.811 1356.28 1626.85 533.61 546.619 329.678 -13.7247 93.2291 0.291373 0.540885 0.968991 1.93802 0.157502 0.133871 -1.13402e-05 -0 0.00356167 0
0.75 0.0111584 0.969353 1211.18 367.23 1358.11 1628.31 534.104 547.105 330.118 -12.8196 90.4805 0.292603 0.541107 0.970875 1.94178 0.158134 0.134469 -9.23859e-06 -0 0.00325585 0
0.75 0.0101258 0.971376 1214.48 368.654 1359.93 1629.78 534.598 547.592 330.556 -11.9141 87.7309 0.293832 0.54133 0.972762 1.94555 0.158765 0.135067 -7.41315e-06 -0 0.00296794 0
0.75 0.00916161 0.973393 1217.77 370.082 1361.76 1631.25 535.092 548.079 330.993 -11.0081 84.9802 0.295059 0.541555 0.974652 1.94932 0.159395 0.135664 -5.84463e-06 -0 0.00269743 0
0.75 0.00826311 0.975407 1221.05 371.516 1363.59 1632.72 535.588 548.567 331.428 -10.1017 82.2283 0.296285 0.54178 0.976547 1.95311 0.160025 0.13626 -4.51375e-06 -0 0.00244376 0
0.75 0.0074276 0.977416 1224.33 372.954 1365.43 1634.19 536.084 549.055 331.862 -9.1948 79.4751 0.29751 0.542007 0.978445 1.9569 0.160653 0.136856 -3.4012e-06 -0 0.00220641 0
0.75 0.00665245 0.979422 1227.61 374.398 1367.27 1635.67 536.581 549.545 332.294 -8.28736 76.7205 0.298733 0.542236 0.980347 1.9607 0.161281 0.137452 -2.48763e-06 -0 0.00198484 0
0.75 0.00593507 0.981425 1230.89 375.846 1369.11 1637.15 537.079 550.034 332.724 -7.37936 73.9644 0.299955 0.542465 0.982253 1.96451 0.161909 0.138047 -1.75366e-06 -0 0.00177851 0
0.75 0.00527291 0.983424 1234.16 377.3 1370.96 1638.63 537.577 550.525 333.153 -6.4708 71.2068 0.301176 0.542696 0.984162 1.96833 0.162535 0.138641 -1.17982e-06 -0 0.0015869 0
0.75 0.00466346 0.98542 1237.44 378.758 1372.81 1640.11 538.076 551.016 333.58 -5.56163 68.4474 0.302396 0.542928 0.986076 1.97215 0.163161 0.139235 -7.46626e-07 -0 0.00140947 0
0.75 0.00410426 0.987414 1240.71 380.222 1374.67 1641.59 538.576 551.508 334.005 -4.65184 65.6864 0.303614 0.543162 0.987993 1.97599 0.163787 0.139828 -4.34496e-07 -0 0.00124568 0
0.75 0.00359289 0.989405 1243.98 381.69 1376.52 1643.08 539.076 552.001 334.429 -3.74141 62.9235 0.304831 0.543397 0.989914 1.97983 0.164411 0.14042 -2.23799e-07 -0 0.001095 0
0.75 0.00312695 0.991394 1247.25 383.163 1378.39 1644.57 539.577 552.494 334.852 -2.83031 60.1586 0.306047 0.543633 0.991839 1.98368 0.165035 0.141012 -9.48267e-08 -0 0.0009569 0
0.75 0.00270411 0.993382 1250.52 384.641 1380.25 1646.05 540.079 552.988 335.273 -1.91851 57.3918 0.307262 0.54387 0.993768 1.98754 0.165658 0.141604 -2.77956e-08 -0 0.000830841 0
0.75 0.00232203 0.995368 1253.79 386.125 1382.12 1647.55 540.581 553.483 335.692 -1.006 54.6229 0.308475 0.544108 0.9957 1.9914 0.166281 0.142194 -2.86031e-09 -0 0.000716286 0
0.75 0.0016711 0.999336 1260.33 389.106 1385.87 1650.54 541.588 554.474 336.527 0.821245 49.0784 0.310898 0.544589 0.999577 1.99915 0.167524 0.143374 1.16803e-09 0 0.000519542 0
0.75 0.00139777 1.00132 1263.61 390.604 1387.75 1652.03 542.093 554.97 336.942 1.73603 46.3027 0.312108 0.544831 1.00152 2.00304 0.168144 0.143964 2.00749e-08 0 0.000436274 0
0.75 0.00115626 1.0033 1266.89 392.107 1389.64 1653.53 542.598 555.468 337.355 2.65162 43.5246 0.313316 0.545074 1.00347 2.00694 0.168764 0.144552 7.74281e-08 0 0.000362354 0
0.75 0.00094443 1.00528 1270.17 393.615 1391.52 1655.03 543.103 555.965 337.767 3.56803 40.7439 0.314524 0.545319 1.00542 2.01084 0.169383 0.14514 1.93555e-07 0 0.000297239 0
0.75 0.000760126 1.00727 1273.45 395.128 1393.41 1656.54 543.61 556.464 338.178 4.48529 37.9607 0.31573 0.545564 1.00738 2.01476 0.170002 0.145728 3.88938e-07 0 0.000240383 0
0.75 0.000601244 1.00925 1276.73 396.646 1395.31 1658.04 544.117 556.963 338.587 5.40341 35.1748 0.316935 0.545811 1.00934 2.01868 0.17062 0.146315 6.84183e-07 0 0.000191239 0
0.75 0.000465701 1.01123 1280.03 398.169 1397.21 1659.55 544.625 557.463 338.995 6.32243 32.3861 0.318138 0.546059 1.0113 2.0226 0.171237 0.146901 1.10002e-06 0 0.000149257 0
0.75 0.000351436 1.01322 1283.32 399.697 1399.11 1661.06 545.133 557.964 339.401 7.24235 29.5946 0.319341 0.546309 1.01327 2.02654 0.171853 0.147487 1.65732e-06 0 0.000113885 0
0.75 0.000256411 1.0152 1286.62 401.23 1401.02 1662.57 545.642 558.465 339.806 8.1632 26.8003 0.320542 0.546559 1.01524 2.03048 0.172469 0.148073 2.37708e-06 0 8.45668e-05 0
0.75 0.000178608 1.01719 1289.92 402.768 1402.93 1664.09 546.152 558.967 340.21 9.085 24.0029 0.321742 0.546811 1.01722 2.03443 0.173085 0.148657 3.28042e-06 0 6.07457e-05 0
0.75 0.000116034 1.01918 1293.24 404.311 1404.84 1665.6 546.663 559.469 340.612 10.0078 21.2025 0.322941 0.547064 1.0192 2.03839 0.173699 0.149242 4.38865e-06 0 4.18601e-05 0
0.75 6.67096e-05 1.02117 1296.55 405.859 1406.76 1667.12 547.174 559.972 341.013 10.9315 18.3989 0.324139 0.547318 1.02119 2.04236 0.174313 0.149825 5.72317e-06 0 2.7346e-05 0
0.75 2.86786e-05 1.02316 1299.88 407.411 1408.68 1668.64 547.685 560.476 341.412 11.8563 15.5921 0.325335 0.547573 1.02318 2.04633 0.174927 0.150409 7.30558e-06 0 1.66355e-05 0
0.75 6.70162e-17 1.02516 1303.21 408.969 1410.6 1670.16 548.198 560.98 341.811 12.7821 12.7821 0.326531 0.547829 1.02517 2.05031 0.17554 0.150991 9.15762e-06 0 9.15762e-06 0


==> data_ZLA/MIX_a20_B165_g75_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
336.87744 2.170987 11655.61 0.27503784 2.5932057 5.9706464 0.031116627 13.083922 4470.126
336.37291 2.1709888 11656.945 0.27500657 2.5932083 5.9718952 0.031138071 13.100405 4458.9898
335.86838 2.170989 11658.279 0.27497514 2.5932087 5.9731486 0.031159573 13.116965 4447.7514
335.36385 2.1709875 11659.612 0.2749435 2.5932063 5.974408 0.031181144 13.13362 4436.4098
334.85932 2.1709846 11660.945 0.2749117 2.5932019 5.9756719 0.031202775 13.150352 4424.9629
334.35479 2.17098 11662.277 0.27487972 2.5931949 5.9769414 0.031224464 13.167171 4413.4092
333.85026 2.1709739 11663.609 0.27484756 2.5931857 5.9782158 0.031246223 13.184076 4401.7458
333.34573 2.170966 11664.94 0.2748152 2.5931739 5.9794961 0.031268055 13.201077 4389.9718
332.8412 2.1709565 11666.27 0.27478266 2.5931596 5.9807817 0.031289956 13.218167 4378.086
332.33667 2.1709454 11667.6 0.27474993 2.5931428 5.9820729 0.03131192 13.235347 4366.0856
331.83214 2.1709326 11668.93 0.274717 2.5931235 5.9833694 0.031333953 13.252618 4353.9681
331.32761 2.170918 11670.258 0.27468389 2.5931016 5.9846718 0.031356061 13.269985 4341.7306
330.82308 2.1709017 11671.586 0.27465056 2.593077 5.98598 0.031378237 13.287446 4329.3751
330.31855 2.1708837 11672.914 0.27461705 2.5930499 5.9872938 0.031400484 13.305004 4316.8942
329.81402 2.1708638 11674.241 0.27458332 2.59302 5.9886139 0.031422805 13.322661 4304.2886
329.30948 2.1708421 11675.567 0.27454938 2.5929873 5.9899401 0.031445201 13.340418 4291.5553
328.80495 2.1708186 11676.893 0.27451523 2.592952 5.991272 0.031467664 13.358271 4278.692
328.30042 2.1707933 11678.219 0.27448088 2.5929139 5.9926101 0.031490214 13.376231 4265.6986
327.79589 2.170766 11679.543 0.27444631 2.5928729 5.9939548 0.031512834 13.394292 4252.5683
327.29136 2.1707369 11680.867 0.27441151 2.5928291 5.9953056 0.031535536 13.41246 4239.3023
326.78683 2.1707057 11682.19 0.27437649 2.5927822 5.9966631 0.031558315 13.430735 4225.8949
326.2823 2.1706728 11683.513 0.27434126 2.5927327 5.9980267 0.031581172 13.449114 4212.3458
325.77855 2.1706379 11684.834 0.27430586 2.5926803 5.9993949 0.031604073 13.467574 4198.6724
325.27558 2.1706011 11686.151 0.27427027 2.5926249 6.0007677 0.031627024 13.486118 4184.8692
324.77338 2.1705623 11687.467 0.2742345 2.5925665 6.0021452 0.031650019 13.504745 4170.9437
324.27196 2.1705215 11688.779 0.27419856 2.5925052 6.0035274 0.031673066 13.523458 4156.8837
323.77131 2.1704785 11690.088 0.27416243 2.5924407 6.0049148 0.031696169 13.542261 4142.6919
323.27144 2.1704338 11691.395 0.27412611 2.5923734 6.0063067 0.03171931 13.561145 4128.3643
322.77233 2.1703869 11692.7 0.27408961 2.592303 6.0077036 0.031742507 13.58012 4113.8993
322.274 2.1703379 11694.002 0.27405292 2.5922294 6.0091057 0.031765752 13.599183 4099.2923
321.77644 2.170287 11695.301 0.27401603 2.5921529 6.0105127 0.031789056 13.618339 4084.5429
321.27964 2.1702338 11696.598 0.27397895 2.5920731 6.0119251 0.031812399 13.637584 4069.6481
320.78361 2.1701788 11697.893 0.27394168 2.5919904 6.0133423 0.031835805 13.656921 4054.6046
320.28835 2.1701214 11699.184 0.2739042 2.5919043 6.0147653 0.031859274 13.676359 4039.4101
319.79385 2.1700619 11700.473 0.27386651 2.5918149 6.0161938 0.031882795 13.695895 4024.0607
319.30012 2.1700003 11701.76 0.27382863 2.5917224 6.0176275 0.031906363 13.715519 4008.5546
318.80715 2.1699364 11703.044 0.27379052 2.5916265 6.0190673 0.031930005 13.735254 3992.8877
318.31494 2.1698704 11704.325 0.27375221 2.5915274 6.0205124 0.031953699 13.755083 3977.0565
317.82349 2.1698022 11705.605 0.27371369 2.5914251 6.0219631 0.031977452 13.775014 3961.0579
317.3328 2.1697316 11706.881 0.27367495 2.5913191 6.0234202 0.032001266 13.79505 3944.8902
316.84286 2.1696588 11708.155 0.27363598 2.5912099 6.024883 0.03202515 13.815195 3928.5493
316.35368 2.1695836 11709.426 0.27359679 2.591097 6.0263523 0.032049091 13.835444 3912.0319
315.86526 2.1695063 11710.696 0.27355738 2.590981 6.0278272 0.032073097 13.855799 3895.3329
315.37759 2.1694266 11711.963 0.27351774 2.5908613 6.0293084 0.032097177 13.876269 3878.4494
314.89068 2.1693443 11713.227 0.27347785 2.590738 6.0307966 0.032121325 13.896855 3861.377
314.40451 2.1692598 11714.489 0.27343774 2.5906112 6.0322908 0.032145528 13.917547 3844.1121
313.9191 2.169173 11715.749 0.27339739 2.590481 6.0337914 0.032169814 13.938357 3826.6511
313.43444 2.1690836 11717.006 0.27335679 2.5903469 6.035299 0.03219417 13.959288 3808.9875
312.95052 2.1689917 11718.261 0.27331594 2.5902091 6.0368137 0.032218594 13.980337 3791.1187
312.46735 2.1688974 11719.513 0.27327484 2.5900677 6.038335 0.032243097 14.001507 3773.0402
311.98493 2.1688005 11720.763 0.27323349 2.5899224 6.0398636 0.032267679 14.022804 3754.7524
311.50325 2.1687011 11722.012 0.27319188 2.5897735 6.041399 0.032292331 14.044222 3736.2442
311.02232 2.1685992 11723.257 0.27315001 2.5896207 6.0429418 0.032317063 14.065767 3717.5098
310.54213 2.1684945 11724.501 0.27310786 2.5894638 6.0444925 0.032341881 14.087449 3698.5463
310.06268 2.1683873 11725.742 0.27306546 2.5893032 6.0460504 0.032366772 14.109256 3679.3484
309.58397 2.1682776 11726.981 0.27302278 2.5891386 6.0476158 0.03239175 14.131198 3659.9094
309.106 2.1681652 11728.218 0.27297983 2.5889703 6.0491889 0.032416817 14.153276 3640.227
308.62876 2.1680499 11729.453 0.27293658 2.5887975 6.0507703 0.032441963 14.175494 3620.2918
308.15227 2.1679318 11730.685 0.27289305 2.5886207 6.05236 0.032467206 14.197857 3600.0991
307.67651 2.1678112 11731.916 0.27284924 2.58844 6.0539572 0.032492533 14.220355 3579.6431
307.20148 2.1676877 11733.145 0.27280512 2.5882549 6.0555635 0.03251795 14.243005 3558.9162
306.72719 2.1675614 11734.371 0.27276072 2.5880659 6.0571778 0.032543469 14.2658 3537.9142
306.25363 2.1674322 11735.595 0.272716 2.5878723 6.058801 0.032569076 14.288747 3516.6276
305.7808 2.1673 11736.818 0.27267097 2.5876744 6.0604334 0.032594798 14.311857 3495.0483
305.3087 2.1671652 11738.038 0.27262565 2.5874725 6.0620737 0.032620592 14.335103 3473.1736
304.83733 2.1670273 11739.257 0.27257999 2.5872661 6.0637237 0.032646499 14.358519 3450.9908
304.36669 2.1668862 11740.474 0.27253401 2.587055 6.0653834 0.032672518 14.3821 3428.4968
303.89677 2.1667423 11741.689 0.27248771 2.5868395 6.0670524 0.032698637 14.405843 3405.6815
303.42758 2.1665953 11742.902 0.27244107 2.5866196 6.0687307 0.032724862 14.429752 3382.5358
302.95912 2.1664452 11744.114 0.27239409 2.586395 6.070419 0.0327512 14.453833 3359.0555
302.49138 2.166292 11745.324 0.27234677 2.5861657 6.0721175 0.032777656 14.478092 3335.228
302.02435 2.1661356 11746.532 0.2722991 2.5859318 6.0738259 0.032804211 14.50252 3311.0449
301.55806 2.1659762 11747.739 0.27225109 2.5856933 6.0755444 0.032830896 14.527129 3286.5002
301.09248 2.1658133 11748.944 0.27220269 2.5854496 6.0772742 0.032857694 14.551928 3261.5844
300.62762 2.1656472 11750.147 0.27215394 2.5852013 6.0790143 0.032884618 14.576908 3236.2883
300.16347 2.1654778 11751.349 0.27210482 2.584948 6.0807655 0.032911666 14.602081 3210.6036
299.70005 2.1653051 11752.55 0.27205531 2.5846897 6.0825279 0.032938847 14.62745 3184.5228
299.23734 2.1651291 11753.75 0.27200543 2.5844265 6.0843014 0.032966141 14.653009 3158.0429
298.77534 2.1649494 11754.948 0.27195515 2.5841579 6.086087 0.032993579 14.678775 3131.1543
298.31406 2.1647666 11756.145 0.27190448 2.5838846 6.0878838 0.033021158 14.704745 3103.856
297.85348 2.1645801 11757.341 0.2718534 2.5836058 6.0896931 0.033048871 14.730927 3076.1459
297.39362 2.16439 11758.536 0.2718019 2.5833217 6.0915147 0.033076726 14.757321 3048.0305
296.93448 2.1641962 11759.729 0.27174999 2.5830322 6.0933491 0.033104732 14.783938 3019.5238
296.47603 2.1639989 11760.922 0.27169765 2.5827373 6.095196 0.033132881 14.810772 2990.6421
296.0183 2.163798 11762.115 0.27164489 2.5824373 6.0970555 0.033161179 14.837828 2961.4287
295.56127 2.1635933 11763.306 0.27159169 2.5821315 6.0989288 0.033189635 14.865118 2931.9463
295.10495 2.1633848 11764.496 0.27153803 2.5818201 6.1008155 0.033218253 14.892647 2902.3017
294.64934 2.1631723 11765.686 0.27148391 2.5815029 6.1027165 0.033247029 14.920415 2872.6721
294.19442 2.1629562 11766.876 0.27142935 2.5811802 6.1046311 0.033275977 14.948428 2843.3385
293.74021 2.1627362 11768.065 0.2713743 2.5808516 6.1065602 0.033305085 14.976688 2814.777
293.2867 2.1625121 11769.254 0.27131877 2.5805171 6.1085042 0.033334374 15.005209 2787.7301
292.83389 2.162284 11770.442 0.27126277 2.5801767 6.1104629 0.033363836 15.033985 2763.2731
292.38178 2.1620518 11771.631 0.27120625 2.5798301 6.1124373 0.033393487 15.063034 2742.5416
291.93037 2.1618154 11772.819 0.27114922 2.5794773 6.1144277 0.033423324 15.092357 2726.2111
291.47966 2.161575 11774.008 0.27109169 2.5791187 6.1164334 0.033453344 15.121951 2714.0053
291.02964 2.1613304 11775.197 0.27103363 2.5787536 6.1184558 0.033483567 15.151833 2704.9735
290.58031 2.1610814 11776.387 0.27097504 2.5783822 6.1204948 0.033513989 15.182002 2698.1386
290.13168 2.160828 11777.577 0.2709159 2.5780044 6.1225511 0.033544622 15.212474 2692.775
289.68375 2.1605703 11778.767 0.27085621 2.57762 6.1246248 0.03357546 15.243246 2688.3455
289.2365 2.1603082 11779.959 0.27079595 2.5772292 6.1267159 0.033606508 15.274324 2684.5323
288.78994 2.1600417 11781.152 0.27073513 2.5768319 6.1288251 0.033637787 15.305721 2681.2788
288.34408 2.1597704 11782.346 0.2706737 2.5764275 6.1309534 0.033669283 15.337442 2678.3018
287.8989 2.1594946 11783.541 0.27061168 2.5760163 6.1331008 0.033701029 15.369503 2675.5564
287.45441 2.1592143 11784.738 0.27054907 2.5755986 6.135267 0.033732994 15.401888 2673.2444
287.0106 2.158929 11785.936 0.27048582 2.5751735 6.1374538 0.033765226 15.434635 2670.997
286.56748 2.158639 11787.137 0.27042194 2.5747415 6.1396607 0.033797692 15.467728 2668.7501
286.12505 2.1583442 11788.339 0.27035742 2.5743023 6.1418884 0.033830421 15.501186 2666.5035
285.6833 2.1580446 11789.545 0.27029225 2.573856 6.1441372 0.033863418 15.535015 2664.2573
285.24223 2.15774 11790.753 0.27022641 2.5734025 6.1464077 0.033896685 15.569224 2662.0116
284.80184 2.1574303 11791.964 0.27015988 2.5729413 6.148701 0.033930228 15.603823 2659.7663
284.36213 2.1571155 11793.178 0.27009265 2.5724726 6.1510172 0.033964066 15.638828 2657.5214
283.9231 2.1567959 11794.397 0.27002473 2.5719968 6.153356 0.033998184 15.674228 2655.277
283.48474 2.1564708 11795.618 0.26995608 2.571513 6.1557194 0.034032625 15.710058 2653.033
283.04707 2.1561406 11796.844 0.26988669 2.5710217 6.1581071 0.034067364 15.746312 2650.906
282.61007 2.1558053 11798.075 0.26981657 2.5705227 6.1605197 0.03410243 15.783005 2648.804
282.17374 2.1554646 11799.311 0.26974567 2.5700159 6.1629583 0.03413783 15.82015 2646.6861
281.73809 2.1551186 11800.552 0.269674 2.5695012 6.1654232 0.034173572 15.857759 2644.5688
281.30311 2.1547672 11801.799 0.26960153 2.5689785 6.167915 0.034209654 15.895838 2642.4449
280.8688 2.1544107 11803.053 0.26952829 2.5684485 6.1704335 0.03424611 15.934396 2640.3012
280.43517 2.1540486 11804.315 0.26945419 2.5679101 6.1729816 0.034282934 15.973462 2638.1392
280.0022 2.1536812 11805.584 0.26937927 2.5673639 6.1755586 0.034320152 16.013037 2635.9589


==> data_ZLA/MIX_a20_B165_g80.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.8 1 0.733421 841.029 284.041 1239.75 1534 502.432 515.789 294.253 -56.407 294.253 0.203037 0.530385 0.851708 1.70578 0.111991 0.091046 -0.000788796 -0 0.111991 0.091046
0.8 0.962901 0.73898 849.559 284.799 1241 1535.03 502.774 516.133 294.726 -55.6736 291.252 0.204081 0.530477 0.853 1.70828 0.112531 0.0915503 -0.000758424 -0 0.108599 0.0878829
0.8 0.926922 0.744415 857.903 285.564 1242.25 1536.06 503.117 516.477 295.196 -54.9417 288.259 0.205125 0.53057 0.854294 1.71077 0.113071 0.0920541 -0.000728904 -0 0.105285 0.0847967
0.8 0.892032 0.749729 866.068 286.335 1243.51 1537.1 503.461 516.821 295.664 -54.2114 285.272 0.206167 0.530664 0.855589 1.71328 0.11361 0.0925574 -0.00070022 -0 0.102046 0.081786
0.8 0.858204 0.754925 874.057 287.113 1244.77 1538.13 503.805 517.165 296.131 -53.4827 282.293 0.207208 0.530759 0.856886 1.71579 0.114148 0.0930603 -0.000672356 -0 0.098882 0.0788495
0.8 0.825408 0.760007 881.877 287.898 1246.02 1539.16 504.15 517.511 296.595 -52.7554 279.321 0.208248 0.530856 0.858185 1.7183 0.114686 0.0935627 -0.000645296 -0 0.0957913 0.0759859
0.8 0.793618 0.764978 889.53 288.688 1247.28 1540.2 504.495 517.856 297.057 -52.0296 276.355 0.209287 0.530953 0.859485 1.72083 0.115223 0.0940646 -0.000619025 -0 0.0927726 0.073194
0.8 0.762807 0.769841 897.022 289.485 1248.55 1541.24 504.841 518.202 297.518 -51.3052 273.396 0.210325 0.531052 0.860787 1.72335 0.115759 0.0945661 -0.000593526 -0 0.0898245 0.0704724
0.8 0.732949 0.774599 904.357 290.288 1249.81 1542.28 505.188 518.548 297.976 -50.5823 270.444 0.211362 0.531152 0.862091 1.72589 0.116295 0.0950671 -0.000568784 -0 0.0869459 0.06782
0.8 0.704019 0.779254 911.539 291.097 1251.07 1543.32 505.535 518.895 298.432 -49.8607 267.498 0.212398 0.531253 0.863396 1.72843 0.11683 0.0955677 -0.000544785 -0 0.0841355 0.0652355
0.8 0.675992 0.78381 918.572 291.912 1252.34 1544.36 505.883 519.242 298.887 -49.1404 264.559 0.213433 0.531354 0.864704 1.73097 0.117365 0.0960678 -0.000521514 -0 0.0813922 0.0627178
0.8 0.648845 0.788269 925.46 292.733 1253.61 1545.41 506.232 519.59 299.34 -48.4215 261.625 0.214467 0.531457 0.866013 1.73352 0.117899 0.0965674 -0.000498956 -0 0.0787147 0.0602657
0.8 0.622555 0.792633 932.207 293.559 1254.88 1546.45 506.581 519.938 299.791 -47.7039 258.698 0.215499 0.531561 0.867324 1.73608 0.118433 0.0970666 -0.000477097 -0 0.0761019 0.0578781
0.8 0.597099 0.796906 938.817 294.391 1256.15 1547.5 506.931 520.286 300.239 -46.9876 255.776 0.216531 0.531666 0.868636 1.73864 0.118965 0.0975653 -0.000455922 -0 0.0735527 0.0555539
0.8 0.572455 0.801089 945.292 295.229 1257.43 1548.55 507.281 520.635 300.687 -46.2724 252.861 0.217561 0.531772 0.869951 1.74121 0.119498 0.0980636 -0.000435419 -0 0.071066 0.0532919
0.8 0.548601 0.805185 951.638 296.072 1258.7 1549.6 507.632 520.985 301.132 -45.5586 249.951 0.218591 0.531879 0.871267 1.74378 0.120029 0.0985614 -0.000415573 -0 0.0686406 0.0510911
0.8 0.525518 0.809197 957.856 296.921 1259.98 1550.65 507.984 521.334 301.575 -44.8459 247.047 0.219619 0.531988 0.872585 1.74636 0.120561 0.0990588 -0.000396371 -0 0.0662755 0.0489504
0.8 0.503185 0.813126 963.951 297.774 1261.26 1551.7 508.336 521.685 302.017 -44.1343 244.148 0.220647 0.532097 0.873906 1.74894 0.121091 0.0995557 -0.0003778 -0 0.0639696 0.0468688
0.8 0.481582 0.816975 969.926 298.634 1262.54 1552.76 508.688 522.035 302.457 -43.424 241.254 0.221673 0.532207 0.875228 1.75153 0.121621 0.100052 -0.000359847 -0 0.0617219 0.0448453
0.8 0.46069 0.820746 975.783 299.498 1263.82 1553.81 509.042 522.386 302.895 -42.7147 238.365 0.222698 0.532318 0.876551 1.75413 0.12215 0.100548 -0.000342498 -0 0.0595314 0.0428788
0.8 0.440491 0.824441 981.526 300.367 1265.11 1554.87 509.395 522.738 303.331 -42.0065 235.482 0.223723 0.53243 0.877877 1.75673 0.122679 0.101044 -0.000325741 -0 0.0573971 0.0409685
0.8 0.420965 0.828062 987.158 301.242 1266.39 1555.93 509.75 523.09 303.766 -41.2994 232.604 0.224746 0.532544 0.879205 1.75934 0.123207 0.101539 -0.000309564 -0 0.0553179 0.0391132
0.8 0.402097 0.831611 992.682 302.121 1267.68 1556.99 510.105 523.442 304.199 -40.5933 229.73 0.225768 0.532658 0.880534 1.76195 0.123735 0.102034 -0.000293954 -0 0.0532929 0.0373121
0.8 0.383868 0.83509 998.1 303.006 1268.97 1558.05 510.46 523.795 304.63 -39.8882 226.861 0.22679 0.532773 0.881866 1.76457 0.124262 0.102528 -0.000278899 -0 0.0513212 0.0355643
0.8 0.366261 0.8385 1003.42 303.895 1270.26 1559.11 510.816 524.148 305.06 -39.1842 223.997 0.22781 0.53289 0.883199 1.76719 0.124788 0.103022 -0.000264388 -0 0.0494017 0.0338687
0.8 0.349261 0.841844 1008.63 304.789 1271.56 1560.17 511.173 524.502 305.488 -38.4811 221.137 0.228829 0.533007 0.884535 1.76982 0.125314 0.103515 -0.000250407 -0 0.0475337 0.0322246
0.8 0.332852 0.845123 1013.75 305.688 1272.85 1561.24 511.53 524.856 305.914 -37.7789 218.282 0.229847 0.533125 0.885872 1.77246 0.125839 0.104008 -0.000236946 -0 0.0457161 0.030631
0.8 0.317017 0.848339 1018.77 306.591 1274.15 1562.31 511.888 525.21 306.339 -37.0777 215.431 0.230865 0.533245 0.887211 1.77509 0.126364 0.104501 -0.000223993 -0 0.0439481 0.029087
0.8 0.301742 0.851494 1023.7 307.499 1275.45 1563.38 512.246 525.565 306.762 -36.3774 212.584 0.231881 0.533365 0.888553 1.77774 0.126888 0.104993 -0.000211537 -0 0.0422287 0.0275918
0.8 0.287012 0.854589 1028.54 308.412 1276.75 1564.44 512.605 525.921 307.183 -35.6779 209.741 0.232896 0.533486 0.889896 1.78039 0.127412 0.105484 -0.000199566 -0 0.0405572 0.0261446
0.8 0.272813 0.857625 1033.3 309.329 1278.05 1565.52 512.965 526.277 307.603 -34.9794 206.903 0.233911 0.533609 0.891242 1.78305 0.127935 0.105975 -0.000188068 -0 0.0389326 0.0247444
0.8 0.25913 0.860605 1037.96 310.25 1279.36 1566.59 513.325 526.633 308.021 -34.2816 204.068 0.234924 0.533732 0.892589 1.78571 0.128458 0.106466 -0.000177035 -0 0.0373542 0.0233906
0.8 0.245951 0.86353 1042.55 311.176 1280.67 1567.66 513.685 526.99 308.438 -33.5847 201.237 0.235936 0.533856 0.893938 1.78838 0.12898 0.106957 -0.000166453 -0 0.035821 0.0220823
0.8 0.233261 0.866401 1047.05 312.106 1281.97 1568.74 514.046 527.347 308.853 -32.8885 198.409 0.236948 0.533982 0.89529 1.79105 0.129501 0.107447 -0.000156313 -0 0.0343322 0.0208187
0.8 0.221049 0.86922 1051.47 313.04 1283.28 1569.81 514.408 527.704 309.267 -32.1931 195.586 0.237958 0.534108 0.896643 1.79373 0.130022 0.107936 -0.000146604 -0 0.0328871 0.019599
0.8 0.2093 0.871987 1055.82 313.979 1284.6 1570.89 514.77 528.062 309.679 -31.4985 192.765 0.238967 0.534235 0.897999 1.79641 0.130542 0.108425 -0.000137315 -0 0.0314848 0.0184225
0.8 0.198003 0.874706 1060.09 314.922 1285.91 1571.97 515.132 528.421 310.089 -30.8046 189.948 0.239976 0.534363 0.899356 1.7991 0.131062 0.108914 -0.000128436 -0 0.0301246 0.0172884
0.8 0.187147 0.877375 1064.29 315.869 1287.23 1573.05 515.496 528.78 310.498 -30.1114 187.135 0.240983 0.534492 0.900716 1.80179 0.131581 0.109402 -0.000119956 -0 0.0288057 0.016196
0.8 0.176718 0.879998 1068.42 316.82 1288.55 1574.14 515.859 529.139 310.905 -29.4188 184.324 0.24199 0.534622 0.902078 1.80449 0.1321 0.10989 -0.000111866 -0 0.0275272 0.0151446
0.8 0.166706 0.882575 1072.47 317.775 1289.87 1575.22 516.223 529.499 311.311 -28.727 181.517 0.242995 0.534753 0.903442 1.8072 0.132618 0.110377 -0.000104156 -0 0.0262885 0.0141334
0.8 0.157099 0.885107 1076.46 318.734 1291.19 1576.3 516.588 529.859 311.716 -28.0358 178.713 0.244 0.534885 0.904808 1.80991 0.133136 0.110864 -9.68145e-05 -0 0.0250888 0.0131618
0.8 0.147888 0.887596 1080.39 319.697 1292.51 1577.39 516.953 530.219 312.119 -27.3452 175.911 0.245004 0.535018 0.906176 1.81262 0.133653 0.111351 -8.98327e-05 -0 0.0239274 0.0122291
0.8 0.13906 0.890042 1084.25 320.664 1293.84 1578.48 517.319 530.58 312.521 -26.6552 173.113 0.246007 0.535152 0.907546 1.81534 0.13417 0.111837 -8.32005e-05 -0 0.0228035 0.0113346
0.8 0.130606 0.892448 1088.05 321.634 1295.17 1579.57 517.685 530.942 312.921 -25.9658 170.317 0.247008 0.535287 0.908918 1.81807 0.134686 0.112323 -7.69081e-05 -0 0.0217164 0.0104776
0.8 0.122516 0.894813 1091.78 322.609 1296.5 1580.66 518.052 531.304 313.32 -25.277 167.524 0.248009 0.535422 0.910293 1.8208 0.135201 0.112808 -7.0946e-05 -0 0.0206653 0.0096576
0.8 0.11478 0.897139 1095.46 323.587 1297.83 1581.75 518.419 531.666 313.717 -24.5887 164.733 0.249009 0.535559 0.91167 1.82354 0.135716 0.113293 -6.53046e-05 -0 0.0196497 0.00887384
0.8 0.107389 0.899427 1099.08 324.569 1299.17 1582.84 518.787 532.029 314.113 -23.9009 161.945 0.250008 0.535697 0.913048 1.82628 0.136231 0.113777 -5.99743e-05 -0 0.0186687 0.00812576
0.8 0.100332 0.901678 1102.65 325.555 1300.5 1583.94 519.156 532.392 314.508 -23.2137 159.159 0.251006 0.535835 0.914429 1.82902 0.136745 0.114262 -5.49458e-05 -0 0.0177218 0.00741276
0.8 0.0936016 0.903893 1106.16 326.545 1301.84 1585.04 519.524 532.756 314.901 -22.5269 156.376 0.252004 0.535975 0.915813 1.83178 0.137258 0.114745 -5.02098e-05 -0 0.0168082 0.00673427
0.8 0.0871885 0.906072 1109.61 327.538 1303.18 1586.13 519.894 533.12 315.293 -21.8406 153.594 0.253 0.536115 0.917198 1.83453 0.137771 0.115229 -4.57569e-05 -0 0.0159272 0.00608973
0.8 0.0810841 0.908218 1113.02 328.535 1304.52 1587.23 520.263 533.484 315.683 -21.1548 150.815 0.253995 0.536256 0.918585 1.8373 0.138284 0.115711 -4.15781e-05 -0 0.0150782 0.00547861
0.8 0.0752802 0.91033 1116.37 329.535 1305.87 1588.33 520.634 533.849 316.072 -20.4694 148.038 0.25499 0.536398 0.919975 1.84006 0.138796 0.116194 -3.7664e-05 -0 0.0142605 0.00490039
0.8 0.0697687 0.91241 1119.67 330.539 1307.21 1589.43 521.004 534.215 316.46 -19.7844 145.263 0.255983 0.536541 0.921367 1.84284 0.139307 0.116676 -3.40057e-05 -0 0.0134734 0.00435458
0.8 0.0645419 0.914457 1122.93 331.546 1308.56 1590.54 521.376 534.58 316.846 -19.0998 142.49 0.256976 0.536685 0.922761 1.84561 0.139818 0.117158 -3.05942e-05 -0 0.0127164 0.00384074
0.8 0.0595924 0.916474 1126.14 332.557 1309.91 1591.64 521.747 534.947 317.231 -18.4156 139.718 0.257968 0.53683 0.924158 1.8484 0.140329 0.117639 -2.74204e-05 -0 0.0119887 0.00335844
0.8 0.0549129 0.918461 1129.3 333.571 1311.26 1592.75 522.12 535.313 317.615 -17.7317 136.949 0.258958 0.536976 0.925556 1.85119 0.140839 0.11812 -2.44755e-05 -0 0.0112897 0.00290729
0.8 0.0504967 0.920419 1132.42 334.589 1312.62 1593.85 522.492 535.68 317.998 -17.0482 134.181 0.259948 0.537123 0.926957 1.85398 0.141348 0.1186 -2.17506e-05 -0 0.0106189 0.00248699
0.8 0.0463372 0.922348 1135.5 335.61 1313.97 1594.96 522.866 536.048 318.379 -16.3651 131.414 0.260938 0.53727 0.92836 1.85678 0.141857 0.11908 -1.9237e-05 -0 0.00997551 0.00209725
0.8 0.0424284 0.924248 1138.53 336.635 1315.33 1596.07 523.239 536.416 318.759 -15.6822 128.649 0.261926 0.537418 0.929765 1.85958 0.142366 0.11956 -1.69258e-05 -0 0.00935898 0.0017379
0.8 0.0387648 0.926121 1141.52 337.662 1316.69 1597.18 523.613 536.784 319.138 -14.9996 125.885 0.262913 0.537568 0.931173 1.86239 0.142874 0.120039 -1.48083e-05 -0 0.00876869 0.00140885
0.8 0.0353415 0.927967 1144.47 338.694 1318.06 1598.29 523.988 537.153 319.515 -14.3174 123.123 0.263899 0.537718 0.932583 1.8652 0.143381 0.120518 -1.28759e-05 -0 0.00820402 0.00111018
0.8 0.0321545 0.929786 1147.38 339.728 1319.42 1599.41 524.363 537.522 319.891 -13.6353 120.362 0.264885 0.537869 0.933995 1.86802 0.143888 0.120997 -1.11199e-05 -0 0.00766436 0.000842126
0.8 0.0292009 0.931578 1150.25 340.766 1320.79 1600.52 524.739 537.892 320.266 -12.9536 117.602 0.26587 0.538021 0.935409 1.87085 0.144395 0.121475 -9.53177e-06 -0 0.00714912 0.000605268
0.8 0.0264798 0.933344 1153.07 341.806 1322.16 1601.64 525.115 538.262 320.64 -12.272 114.843 0.266853 0.538174 0.936826 1.87368 0.144901 0.121953 -8.10286e-06 -0 0.0066577 0.000400639
0.8 0.0239933 0.935083 1155.86 342.85 1323.53 1602.76 525.491 538.633 321.012 -11.5907 112.086 0.267836 0.538327 0.938245 1.87651 0.145406 0.12243 -6.82466e-06 -0 0.0061895 0.00023013
0.8 0.0217505 0.936793 1158.6 343.898 1324.9 1603.87 525.868 539.004 321.384 -10.9096 109.329 0.268818 0.538482 0.939666 1.87935 0.145911 0.122907 -5.68867e-06 -0 0.00574393 9.74342e-05
0.8 0.0197809 0.938471 1161.29 344.948 1326.28 1605 526.245 539.375 321.754 -10.2286 106.573 0.2698 0.538637 0.94109 1.88219 0.146416 0.123384 -4.68643e-06 -0 0.00532041 1.18854e-05
0.8 0.0181774 0.940103 1163.91 346.001 1327.65 1606.12 526.623 539.747 322.123 -9.54783 103.818 0.27078 0.538794 0.942516 1.88504 0.14692 0.12386 -3.80948e-06 -0 0.00491835 0
0.8 0.0167066 0.941721 1166.51 347.058 1329.03 1607.24 527.001 540.119 322.49 -8.8672 101.063 0.27176 0.538951 0.943944 1.8879 0.147424 0.124336 -3.04938e-06 -0 0.00453717 0
0.8 0.0153211 0.943331 1169.1 348.117 1330.42 1608.36 527.38 540.492 322.857 -8.1867 98.3097 0.272738 0.539109 0.945375 1.89076 0.147927 0.124811 -2.39775e-06 -0 0.0041763 0
0.8 0.0140181 0.944934 1171.68 349.18 1331.8 1609.49 527.759 540.865 323.222 -7.50633 95.5566 0.273716 0.539267 0.946808 1.89362 0.14843 0.125286 -1.84619e-06 -0 0.00383516 0
0.8 0.0127945 0.946528 1174.25 350.245 1333.19 1610.62 528.139 541.238 323.586 -6.82606 92.8041 0.274693 0.539427 0.948243 1.89649 0.148932 0.125761 -1.38634e-06 -0 0.00351319 0
0.8 0.0116473 0.948116 1176.81 351.314 1334.57 1611.74 528.519 541.612 323.949 -6.14588 90.052 0.275669 0.539587 0.949681 1.89936 0.149434 0.126235 -1.00984e-06 -0 0.0032098 0
0.8 0.0105737 0.949697 1179.35 352.386 1335.96 1612.87 528.9 541.987 324.311 -5.46578 87.3003 0.276644 0.539749 0.951121 1.90224 0.149935 0.126709 -7.08363e-07 -0 0.00292445 0
0.8 0.00957078 0.951271 1181.89 353.46 1337.36 1614 529.281 542.362 324.672 -4.78573 84.5489 0.277619 0.539911 0.952563 1.90513 0.150436 0.127183 -4.73582e-07 -0 0.00265656 0
0.8 0.0086358 0.952839 1184.43 354.538 1338.75 1615.14 529.662 542.737 325.031 -4.10574 81.7978 0.278593 0.540074 0.954008 1.90802 0.150936 0.127656 -2.97183e-07 -0 0.00240557 0
0.8 0.00776599 0.954401 1186.95 355.619 1340.15 1616.27 530.044 543.112 325.39 -3.42578 79.0469 0.279565 0.540238 0.955455 1.91091 0.151436 0.128129 -1.70859e-07 -0 0.00217093 0
0.8 0.00695865 0.955958 1189.47 356.702 1341.55 1617.4 530.426 543.489 325.747 -2.74583 76.2961 0.280537 0.540402 0.956904 1.91381 0.151936 0.128601 -8.63138e-08 -0 0.00195208 0
0.8 0.00621113 0.95751 1191.98 357.789 1342.95 1618.54 530.809 543.865 326.104 -2.06589 73.5453 0.281508 0.540568 0.958356 1.91671 0.152435 0.129074 -3.52545e-08 -0 0.00174845 0
0.8 0.0055208 0.959056 1194.48 358.879 1344.35 1619.68 531.192 544.242 326.459 -1.38594 70.7946 0.282479 0.540734 0.95981 1.91962 0.152934 0.129545 -9.39877e-09 -0 0.0015595 0
0.8 0.00488511 0.960598 1196.98 359.971 1345.76 1620.81 531.575 544.619 326.813 -0.70597 68.0438 0.283448 0.540901 0.961267 1.92253 0.153432 0.130017 -5.08035e-10 -0 0.00138468 0
0.8 0.0037675 0.963669 1201.96 362.165 1348.57 1623.09 532.344 545.376 327.518 0.654102 62.5417 0.285385 0.541238 0.964188 1.92838 0.154427 0.130958 2.99253e-10 0 0.00107519 0
0.8 0.00328065 0.965199 1204.45 363.267 1349.98 1624.24 532.729 545.754 327.869 1.33423 59.7903 0.286352 0.541407 0.965652 1.9313 0.154924 0.131429 8.22953e-09 0 0.000939429 0
0.8 0.00283852 0.966726 1206.93 364.371 1351.4 1625.38 533.114 546.133 328.218 2.01443 57.0386 0.287318 0.541577 0.967118 1.93424 0.15542 0.131898 3.25198e-08 0 0.000815592 0
0.8 0.00243874 0.968249 1209.4 365.479 1352.81 1626.53 533.5 546.513 328.567 2.69473 54.2865 0.288284 0.541749 0.968587 1.93717 0.155916 0.132368 8.14154e-08 0 0.000703132 0
0.8 0.00207896 0.969769 1211.88 366.589 1354.23 1627.67 533.886 546.893 328.915 3.37512 51.5339 0.289249 0.541921 0.970058 1.94012 0.156411 0.132837 1.63223e-07 0 0.000601499 0
0.8 0.00175686 0.971287 1214.35 367.703 1355.65 1628.82 534.272 547.273 329.261 4.05564 48.7809 0.290212 0.542093 0.971532 1.94306 0.156906 0.133306 2.86268e-07 0 0.000510149 0
0.8 0.00147016 0.972802 1216.82 368.819 1357.08 1629.97 534.659 547.654 329.607 4.73629 46.0273 0.291176 0.542267 0.973008 1.94601 0.157401 0.133775 4.58887e-07 0 0.000428534 0
0.8 0.00121661 0.974316 1219.28 369.938 1358.5 1631.12 535.047 548.035 329.952 5.41707 43.273 0.292138 0.542441 0.974487 1.94897 0.157895 0.134243 6.89432e-07 0 0.000356107 0
0.8 0.000993992 0.975828 1221.75 371.061 1359.93 1632.27 535.434 548.417 330.295 6.09802 40.5181 0.293099 0.542616 0.975968 1.95193 0.158389 0.13471 9.86269e-07 0 0.000292324 0
0.8 0.000800107 0.977338 1224.22 372.186 1361.36 1633.42 535.823 548.799 330.638 6.77913 37.7625 0.29406 0.542792 0.977452 1.9549 0.158882 0.135178 1.35778e-06 0 0.000236636 0
0.8 0.000632796 0.978847 1226.68 373.314 1362.79 1634.57 536.211 549.181 330.979 7.46042 35.006 0.29502 0.542969 0.978938 1.95787 0.159375 0.135645 1.81237e-06 0 0.000188499 0
0.8 0.000489923 0.980355 1229.15 374.445 1364.22 1635.73 536.6 549.564 331.32 8.14191 32.2487 0.295979 0.543146 0.980426 1.96085 0.159868 0.136112 2.35845e-06 0 0.000147364 0
0.8 0.000369379 0.981862 1231.61 375.579 1365.66 1636.88 536.99 549.947 331.659 8.8236 29.4905 0.296938 0.543324 0.981917 1.96383 0.16036 0.136578 3.00447e-06 0 0.000112686 0
0.8 0.000269079 0.983369 1234.08 376.716 1367.1 1638.04 537.38 550.331 331.998 9.50551 26.7313 0.297895 0.543503 0.983411 1.96681 0.160851 0.137044 3.75889e-06 0 8.39151e-05 0
0.8 0.000186964 0.984876 1236.55 377.856 1368.54 1639.2 537.77 550.715 332.336 10.1876 23.971 0.298852 0.543683 0.984907 1.9698 0.161342 0.13751 4.6302e-06 0 6.0504e-05 0
0.8 0.000121 0.986383 1239.02 378.999 1369.98 1640.36 538.161 551.099 332.672 10.87 21.2097 0.299808 0.543863 0.986406 1.97279 0.161833 0.137975 5.6269e-06 0 4.19031e-05 0
0.8 6.91747e-05 0.98789 1241.5 380.145 1371.42 1641.52 538.552 551.484 333.008 11.5527 18.4473 0.300764 0.544045 0.987907 1.97579 0.162324 0.13844 6.75754e-06 0 2.75623e-05 0
0.8 2.94975e-05 0.989398 1243.97 381.294 1372.87 1642.68 538.944 551.869 333.343 12.2355 15.6836 0.301718 0.544227 0.989411 1.9788 0.162814 0.138905 8.03068e-06 0 1.69304e-05 0
0.8 1.29004e-16 0.990907 1246.45 382.446 1374.32 1643.85 539.336 552.255 333.676 12.9187 12.9187 0.302672 0.544409 0.990917 1.98181 0.163303 0.139369 9.45492e-06 0 9.45492e-06 0


==> data_ZLA/MIX_a20_B165_g80_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
334.29077 2.1715205 11663.295 0.27492416 2.5939995 5.9760919 0.031219915 13.154655 4494.0557
333.84825 2.1715206 11664.451 0.27489693 2.5939996 5.97718 0.031238594 13.169065 4483.1909
333.40572 2.1715193 11665.606 0.27486954 2.5939976 5.9782724 0.031257328 13.183546 4472.2213
332.96319 2.1715168 11666.76 0.27484203 2.5939939 5.9793684 0.031276104 13.198087 4461.145
332.52067 2.1715132 11667.914 0.27481439 2.5939884 5.9804682 0.03129493 13.212693 4449.961
332.07814 2.1715081 11669.067 0.27478659 2.5939807 5.9815724 0.031313806 13.227368 4438.6654
331.63561 2.1715016 11670.219 0.27475865 2.593971 5.9826806 0.031332731 13.242112 4427.2586
331.19309 2.1714941 11671.372 0.27473057 2.5939597 5.9837925 0.031351701 13.256921 4415.7369
330.75056 2.1714849 11672.522 0.27470232 2.5939459 5.9849092 0.031370732 13.271806 4404.0999
330.30803 2.1714743 11673.672 0.27467392 2.59393 5.9860306 0.031389806 13.286761 4392.3438
329.86551 2.1714626 11674.822 0.27464538 2.5939123 5.9871554 0.031408928 13.301781 4380.468
329.42298 2.1714493 11675.971 0.27461668 2.5938924 5.9882851 0.031428112 13.316881 4368.4682
328.98046 2.1714346 11677.119 0.27458782 2.5938703 5.9894193 0.03144735 13.332053 4356.3448
328.53793 2.1714186 11678.267 0.27455881 2.5938462 5.9905577 0.031466646 13.347301 4344.0944
328.0954 2.1714009 11679.413 0.27452962 2.5938196 5.9917011 0.03148599 13.362624 4331.7148
327.65288 2.1713818 11680.56 0.27450027 2.5937909 5.9928492 0.031505394 13.378028 4319.2009
327.21035 2.1713613 11681.705 0.27447076 2.59376 5.9940018 0.031524852 13.393506 4306.5565
326.76782 2.171339 11682.849 0.27444106 2.5937266 5.9951598 0.031544364 13.409066 4293.7733
326.3253 2.1713154 11683.994 0.27441121 2.5936911 5.996322 0.031563936 13.424703 4280.8496
325.88277 2.1712902 11685.137 0.27438117 2.5936532 5.9974895 0.031583566 13.440424 4267.7853
325.44025 2.1712634 11686.279 0.27435095 2.5936129 5.9986623 0.031603266 13.456232 4254.5773
324.99772 2.171235 11687.421 0.27432056 2.5935703 5.9998397 0.031623023 13.472122 4241.219
324.55579 2.171205 11688.561 0.27429003 2.5935252 6.0010211 0.031642821 13.488079 4227.7297
324.11447 2.1711734 11689.698 0.27425935 2.5934778 6.002206 0.031662644 13.504095 4214.1052
323.67375 2.1711401 11690.833 0.27422852 2.5934277 6.003395 0.031682505 13.520181 4200.3444
323.23362 2.1711053 11691.966 0.27419754 2.5933755 6.0045874 0.031702408 13.536334 4186.444
322.7941 2.1710688 11693.097 0.27416642 2.5933206 6.0057838 0.031722354 13.552558 4172.4008
322.35517 2.1710306 11694.225 0.27413514 2.5932632 6.0069844 0.031742333 13.568848 4158.2136
321.91684 2.1709908 11695.352 0.27410371 2.5932034 6.0081886 0.031762347 13.585206 4143.8792
321.4791 2.1709492 11696.476 0.27407211 2.5931409 6.0093972 0.031782413 13.601643 4129.3928
321.04196 2.170906 11697.598 0.27404038 2.5930761 6.0106094 0.031802514 13.618144 4114.7531
320.60542 2.170861 11698.718 0.27400846 2.5930085 6.0118264 0.031822659 13.634727 4099.9582
320.16947 2.1708144 11699.836 0.27397639 2.5929385 6.0130471 0.031842845 13.651377 4085.0049
319.73411 2.1707658 11700.951 0.27394414 2.5928656 6.0142729 0.031863082 13.668111 4069.8879
319.29934 2.1707156 11702.065 0.27391174 2.5927903 6.0155025 0.031883361 13.684917 4054.6062
318.86516 2.1706636 11703.177 0.27387916 2.5927121 6.0167368 0.031903687 13.701804 4039.1551
318.43158 2.1706095 11704.285 0.2738464 2.5926311 6.0179762 0.031924058 13.718772 4023.531
317.99858 2.1705538 11705.393 0.27381346 2.5925473 6.01922 0.031944482 13.735824 4007.7311
317.56617 2.1704963 11706.498 0.27378036 2.5924612 6.020468 0.031964942 13.752947 3991.7515
317.13435 2.1704369 11707.601 0.27374706 2.5923719 6.0217214 0.031985469 13.770166 3975.588
316.70312 2.1703755 11708.702 0.27371358 2.5922798 6.0229797 0.032006043 13.787469 3959.2392
316.27248 2.1703122 11709.801 0.27367991 2.5921849 6.024243 0.032026664 13.804854 3942.6984
315.84242 2.1702471 11710.899 0.27364605 2.5920872 6.0255113 0.032047338 13.822329 3925.9628
315.41294 2.17018 11711.993 0.27361201 2.5919865 6.0267847 0.03206807 13.839892 3909.0295
314.98405 2.1701106 11713.086 0.27357774 2.5918824 6.0280643 0.032088865 13.857558 3891.8901
314.55574 2.1700395 11714.178 0.27354329 2.5917758 6.0293485 0.032109705 13.875305 3874.5438
314.12802 2.1699665 11715.267 0.27350865 2.5916663 6.0306379 0.032130607 13.893147 3856.9843
313.70087 2.1698914 11716.354 0.2734738 2.5915537 6.0319332 0.032151573 13.911087 3839.208
313.27431 2.1698142 11717.44 0.27343874 2.5914378 6.0332342 0.032172593 13.929123 3821.2086
312.84832 2.169735 11718.524 0.27340346 2.591319 6.0345409 0.032193678 13.947261 3802.9809
312.42292 2.1696535 11719.605 0.27336797 2.5911969 6.0358539 0.032214831 13.965501 3784.5226
311.9981 2.1695699 11720.685 0.27333225 2.5910715 6.0371728 0.032236042 13.983844 3765.8251
311.57385 2.1694842 11721.763 0.27329631 2.5909431 6.0384976 0.032257318 14.002289 3746.8838
311.15018 2.1693964 11722.84 0.27326016 2.5908115 6.0398285 0.032278665 14.02084 3727.6925
310.72708 2.1693063 11723.914 0.27322377 2.5906765 6.041166 0.032300082 14.039502 3708.246
310.30456 2.1692141 11724.987 0.27318715 2.5905382 6.0425098 0.032321562 14.05827 3688.5377
309.88262 2.1691195 11726.059 0.27315028 2.5903964 6.0438605 0.032343123 14.077158 3668.5605
309.46125 2.1690227 11727.128 0.27311318 2.5902513 6.0452179 0.032364765 14.09616 3648.3054
309.04045 2.1689236 11728.196 0.27307584 2.5901029 6.0465818 0.032386464 14.115272 3627.7765
308.62022 2.1688221 11729.262 0.27303824 2.5899508 6.0479529 0.032408248 14.134506 3606.9545
308.20057 2.1687184 11730.327 0.2730004 2.5897954 6.0493308 0.032430102 14.153855 3585.8361
307.78148 2.1686123 11731.39 0.2729623 2.5896364 6.050716 0.032452051 14.173334 3564.4126
307.36297 2.1685036 11732.451 0.27292392 2.5894736 6.0521093 0.032474072 14.192938 3542.6786
306.94502 2.1683926 11733.512 0.27288529 2.5893074 6.0535093 0.032496178 14.212666 3520.6241
306.52765 2.1682792 11734.571 0.2728464 2.5891376 6.0549168 0.032518368 14.232523 3498.2408
306.11084 2.1681631 11735.628 0.27280721 2.5889638 6.0563328 0.032540653 14.252519 3475.5196
305.69459 2.1680447 11736.684 0.27276776 2.5887863 6.0577564 0.032563021 14.272643 3452.4529
305.27892 2.1679236 11737.739 0.27272801 2.5886051 6.0591882 0.032585482 14.29291 3429.0287
304.86381 2.1678001 11738.792 0.272688 2.5884202 6.0606278 0.032608029 14.313306 3405.2429
304.44926 2.1676738 11739.845 0.27264768 2.5882311 6.0620764 0.032630679 14.333853 3381.0803
304.03527 2.167545 11740.896 0.27260707 2.5880383 6.063533 0.032653423 14.354541 3356.5333
303.62185 2.1674132 11741.945 0.27256613 2.587841 6.0649995 0.032676271 14.375387 3331.5912
303.209 2.1672791 11742.994 0.27252491 2.5876402 6.0664737 0.032699213 14.396372 3306.2455
302.7967 2.1671422 11744.042 0.27248338 2.5874354 6.067957 0.032722264 14.417511 3280.4837
302.38496 2.1670022 11745.088 0.27244152 2.587226 6.0694505 0.032745428 14.438815 3254.2956
301.97379 2.1668598 11746.135 0.27239934 2.5870128 6.0709525 0.032768695 14.460273 3227.6682
301.56317 2.1667142 11747.18 0.27235681 2.5867951 6.0724649 0.032792073 14.4819 3200.5985
301.15311 2.1665659 11748.224 0.27231398 2.5865733 6.0739866 0.032815568 14.503685 3173.0734
300.74361 2.1664147 11749.267 0.27227078 2.586347 6.0755186 0.032839167 14.525642 3145.0805
300.33467 2.1662604 11750.31 0.27222723 2.5861162 6.0770611 0.0328629 14.547778 3116.6252
299.92628 2.1661032 11751.352 0.27218334 2.5858811 6.0786139 0.032886747 14.570085 3087.6994
299.51844 2.1659429 11752.393 0.27213908 2.5856415 6.0801772 0.032910723 14.592573 3058.3023
299.11117 2.1657797 11753.435 0.27209447 2.5853975 6.0817512 0.032934823 14.615241 3028.4524
298.70444 2.1656132 11754.475 0.27204947 2.5851486 6.0833368 0.032959055 14.638102 2998.1674
298.29827 2.1654437 11755.516 0.27200409 2.5848951 6.0849338 0.032983426 14.661157 2967.4918
297.89265 2.1652709 11756.556 0.27195833 2.5846368 6.0865421 0.03300793 14.684402 2936.5036
297.48758 2.1650949 11757.596 0.27191216 2.5843737 6.0881625 0.033032569 14.707849 2905.3316
297.08307 2.1649157 11758.636 0.27186561 2.5841059 6.0897946 0.033057367 14.731501 2874.2081
296.6791 2.1647329 11759.675 0.27181864 2.5838328 6.0914398 0.033082303 14.755363 2843.5249
296.27568 2.1645471 11760.716 0.27177126 2.5835552 6.0930968 0.033107393 14.779434 2813.9659
295.87281 2.1643577 11761.756 0.27172344 2.5832721 6.0947673 0.033132629 14.803724 2786.6732
295.47049 2.1641648 11762.796 0.2716752 2.582984 6.0964509 0.033158041 14.82824 2763.174
295.06872 2.1639685 11763.837 0.27162651 2.5826908 6.0981477 0.033183602 14.852978 2744.7331
294.66749 2.1637686 11764.879 0.27157737 2.5823922 6.0998586 0.033209331 14.877951 2731.3723
294.26681 2.1635652 11765.921 0.27152778 2.5820885 6.1015833 0.033235234 14.90316 2721.9304
293.86667 2.163358 11766.964 0.27147771 2.5817791 6.1033228 0.033261314 14.928616 2715.0984
293.46708 2.1631473 11768.009 0.27142719 2.5814645 6.1050764 0.033287564 14.954311 2709.9071
293.06803 2.1629327 11769.053 0.27137616 2.5811441 6.1068458 0.033314015 14.980271 2705.7551
292.66952 2.1627142 11770.1 0.27132463 2.580818 6.1086306 0.033340645 15.00649 2702.2788
292.27155 2.1624922 11771.148 0.27127263 2.5804867 6.1104303 0.033367472 15.032965 2699.2158
291.87413 2.1622661 11772.197 0.27122009 2.5801492 6.1122468 0.033394499 15.05972 2696.5065
291.47725 2.1620361 11773.248 0.27116703 2.579806 6.1140796 0.033421724 15.086748 2694.0296
291.0809 2.1618022 11774.301 0.27111344 2.5794569 6.1159292 0.033449165 15.114064 2691.7025
290.6851 2.1615641 11775.356 0.27105929 2.5791017 6.1177965 0.033476821 15.141676 2689.5122
290.28983 2.161322 11776.413 0.2710046 2.5787406 6.1196809 0.0335047 15.16958 2687.5306
289.8951 2.1610757 11777.473 0.27094933 2.5783733 6.1215839 0.03353281 15.197796 2685.5492
289.50091 2.1608253 11778.536 0.27089349 2.5779998 6.1235051 0.033561146 15.226319 2683.5681
289.10725 2.1605705 11779.601 0.27083706 2.5776199 6.1254456 0.033589729 15.255167 2681.5874
288.71413 2.1603115 11780.67 0.27078002 2.5772337 6.1274055 0.033618555 15.284344 2679.6069
288.32154 2.1600481 11781.742 0.27072237 2.576841 6.1293855 0.033647641 15.31386 2677.6267
287.92949 2.1597802 11782.818 0.27066407 2.5764417 6.1313861 0.033676988 15.343723 2675.6468
287.53797 2.159508 11783.898 0.27060516 2.5760361 6.1334073 0.033706606 15.373937 2673.6672
287.14698 2.1592315 11784.983 0.2705456 2.575624 6.1354493 0.03373649 15.404505 2671.7668
286.75653 2.1589502 11786.072 0.27048536 2.5752049 6.1375142 0.033766672 15.435457 2669.8731
286.3666 2.1586646 11787.167 0.27042446 2.5747793 6.139601 0.033797137 15.466782 2667.9667
285.97721 2.1583741 11788.267 0.27036284 2.5743467 6.1417116 0.033827918 15.498509 2666.0588
285.58834 2.1580793 11789.373 0.27030054 2.5739075 6.1438452 0.033859 15.530626 2664.142
285.2 2.1577798 11790.486 0.27023752 2.5734615 6.1460031 0.033890411 15.563159 2662.2171
284.8122 2.1574757 11791.605 0.27017378 2.5730087 6.1481857 0.033922152 15.596109 2660.2756
284.42491 2.157167 11792.733 0.27010929 2.5725491 6.1503943 0.033954242 15.629498 2658.3177
284.03816 2.1568536 11793.87 0.27004402 2.5720827 6.1526296 0.03398669 15.663338 2656.3434


==> data_ZLA/MIX_a20_B165_g85.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.85 1 0.737626 847.49 288.071 1244 1539.48 504.188 517.648 295.486 -36.1956 295.486 0.205769 0.531857 0.859009 1.71864 0.113404 0.0923652 -0.000208381 -0 0.113404 0.0923652
0.85 0.964855 0.742726 855.343 288.628 1244.9 1540.23 504.44 517.898 295.823 -35.6818 292.53 0.206521 0.531927 0.859942 1.72048 0.113793 0.0927286 -0.00019963 -0 0.110035 0.0892214
0.85 0.930668 0.747716 863.032 289.189 1245.81 1540.99 504.693 518.148 296.16 -35.1688 289.58 0.207273 0.531998 0.860876 1.72233 0.114182 0.0930918 -0.000191141 -0 0.106739 0.0861504
0.85 0.897418 0.7526 870.559 289.754 1246.72 1541.74 504.946 518.398 296.495 -34.6566 286.635 0.208025 0.53207 0.861811 1.72417 0.11457 0.0934547 -0.00018291 -0 0.103515 0.0831512
0.85 0.865085 0.757378 877.928 290.324 1247.64 1542.49 505.199 518.649 296.83 -34.1453 283.695 0.208775 0.532142 0.862748 1.72602 0.114958 0.0938173 -0.000174931 -0 0.100362 0.0802227
0.85 0.833649 0.762054 885.142 290.897 1248.55 1543.25 505.452 518.9 297.163 -33.6348 280.759 0.209526 0.532215 0.863685 1.72787 0.115346 0.0941798 -0.000167199 -0 0.0972792 0.0773638
0.85 0.803089 0.76663 892.206 291.475 1249.46 1544.01 505.706 519.151 297.495 -33.125 277.829 0.210275 0.532289 0.864623 1.72973 0.115733 0.094542 -0.00015971 -0 0.0942649 0.0745735
0.85 0.773387 0.771108 899.121 292.057 1250.37 1544.76 505.96 519.402 297.827 -32.6161 274.903 0.211025 0.532362 0.865563 1.73158 0.116121 0.0949039 -0.000152459 -0 0.0913183 0.0718508
0.85 0.744524 0.77549 905.892 292.643 1251.29 1545.52 506.215 519.653 298.157 -32.1079 271.983 0.211773 0.532437 0.866503 1.73344 0.116507 0.0952657 -0.000145442 -0 0.0884384 0.0691945
0.85 0.71648 0.779778 912.521 293.232 1252.2 1546.28 506.469 519.905 298.487 -31.6004 269.067 0.212521 0.532512 0.867445 1.73531 0.116894 0.0956271 -0.000138653 -0 0.0856241 0.0666038
0.85 0.689239 0.783975 919.012 293.825 1253.12 1547.04 506.724 520.157 298.815 -31.0938 266.155 0.213269 0.532588 0.868387 1.73717 0.11728 0.0959884 -0.000132088 -0 0.0828745 0.0640775
0.85 0.662783 0.788082 925.367 294.422 1254.04 1547.8 506.979 520.409 299.142 -30.5878 263.248 0.214016 0.532664 0.869331 1.73904 0.117666 0.0963494 -0.000125743 -0 0.0801886 0.0616148
0.85 0.637093 0.792101 931.589 295.023 1254.96 1548.56 507.235 520.661 299.469 -30.0826 260.345 0.214762 0.53274 0.870276 1.74091 0.118052 0.0967102 -0.000119613 -0 0.0775653 0.0592147
0.85 0.612153 0.796034 937.681 295.628 1255.88 1549.32 507.49 520.914 299.794 -29.5781 257.447 0.215508 0.532817 0.871221 1.74278 0.118437 0.0970707 -0.000113694 -0 0.0750036 0.0568761
0.85 0.587947 0.799884 943.647 296.235 1256.8 1550.08 507.747 521.167 300.119 -29.0743 254.554 0.216253 0.532895 0.872168 1.74466 0.118822 0.0974311 -0.000107981 -0 0.0725028 0.0545981
0.85 0.564458 0.803651 949.487 296.847 1257.72 1550.84 508.003 521.42 300.442 -28.5712 251.664 0.216998 0.532974 0.873116 1.74654 0.119207 0.0977911 -0.00010247 -0 0.0700617 0.0523799
0.85 0.54167 0.807338 955.207 297.462 1258.64 1551.61 508.259 521.673 300.765 -28.0688 248.779 0.217742 0.533052 0.874065 1.74842 0.119591 0.098151 -9.71573e-05 -0 0.0676794 0.0502204
0.85 0.519568 0.810946 960.807 298.08 1259.56 1552.37 508.516 521.927 301.086 -27.5671 245.898 0.218486 0.533132 0.875016 1.75031 0.119975 0.0985106 -9.20381e-05 -0 0.0653551 0.0481188
0.85 0.498135 0.814478 966.291 298.701 1260.48 1553.13 508.774 522.181 301.407 -27.066 243.02 0.219229 0.533212 0.875967 1.7522 0.120359 0.09887 -8.71083e-05 -0 0.0630878 0.0460742
0.85 0.477358 0.817934 971.66 299.326 1261.41 1553.9 509.031 522.435 301.727 -26.5656 240.147 0.219972 0.533292 0.876919 1.75409 0.120742 0.0992292 -8.23639e-05 -0 0.0608765 0.0440857
0.85 0.457222 0.821317 976.919 299.954 1262.34 1554.67 509.289 522.689 302.046 -26.0658 237.278 0.220714 0.533373 0.877873 1.75598 0.121126 0.0995881 -7.78007e-05 -0 0.0587205 0.0421524
0.85 0.437712 0.824628 982.068 300.586 1263.26 1555.43 509.547 522.943 302.364 -25.5667 234.413 0.221455 0.533454 0.878828 1.75788 0.121508 0.0999468 -7.34147e-05 -0 0.0566188 0.0402734
0.85 0.418813 0.827869 987.11 301.22 1264.19 1556.2 509.805 523.198 302.681 -25.0682 231.551 0.222196 0.533536 0.879783 1.75977 0.121891 0.100305 -6.92018e-05 -0 0.0545706 0.0384479
0.85 0.400513 0.831042 992.048 301.857 1265.12 1556.97 510.063 523.453 302.997 -24.5703 228.694 0.222937 0.533619 0.88074 1.76168 0.122273 0.100663 -6.51582e-05 -0 0.052575 0.036675
0.85 0.382798 0.834147 996.884 302.498 1266.05 1557.74 510.322 523.708 303.312 -24.073 225.84 0.223677 0.533702 0.881698 1.76358 0.122655 0.101022 -6.12798e-05 -0 0.0506311 0.034954
0.85 0.365653 0.837186 1001.62 303.141 1266.98 1558.51 510.581 523.964 303.626 -23.5763 222.989 0.224416 0.533786 0.882657 1.76549 0.123037 0.101379 -5.75628e-05 -0 0.0487381 0.0332839
0.85 0.349068 0.840161 1006.26 303.788 1267.91 1559.28 510.841 524.219 303.94 -23.0802 220.143 0.225155 0.53387 0.883618 1.7674 0.123418 0.101737 -5.40033e-05 -0 0.0468952 0.031664
0.85 0.333027 0.843074 1010.8 304.437 1268.84 1560.05 511.1 524.475 304.252 -22.5847 217.299 0.225894 0.533954 0.884579 1.76931 0.123799 0.102094 -5.05976e-05 -0 0.0451015 0.0300935
0.85 0.31752 0.845925 1015.25 305.089 1269.77 1560.82 511.36 524.731 304.564 -22.0898 214.459 0.226631 0.534039 0.885542 1.77123 0.12418 0.102451 -4.73417e-05 -0 0.0433562 0.0285716
0.85 0.302534 0.848716 1019.61 305.744 1270.71 1561.6 511.62 524.988 304.874 -21.5954 211.623 0.227369 0.534125 0.886505 1.77314 0.124561 0.102808 -4.4232e-05 -0 0.0416586 0.0270974
0.85 0.288057 0.851448 1023.87 306.401 1271.64 1562.37 511.881 525.244 305.184 -21.1015 208.79 0.228106 0.534211 0.88747 1.77506 0.124941 0.103165 -4.12647e-05 -0 0.0400078 0.0256703
0.85 0.274077 0.854123 1028.05 307.062 1272.58 1563.14 512.141 525.501 305.493 -20.6082 205.96 0.228842 0.534298 0.888436 1.77699 0.125321 0.103521 -3.84362e-05 -0 0.038403 0.0242894
0.85 0.260583 0.856742 1032.15 307.725 1273.52 1563.92 512.402 525.758 305.801 -20.1155 203.134 0.229578 0.534385 0.889403 1.77891 0.1257 0.103878 -3.57428e-05 -0 0.0368435 0.0229541
0.85 0.247563 0.859306 1036.16 308.39 1274.46 1564.69 512.664 526.015 306.109 -19.6232 200.31 0.230313 0.534473 0.890372 1.78084 0.12608 0.104234 -3.31809e-05 -0 0.0353285 0.0216635
0.85 0.235006 0.861817 1040.09 309.059 1275.39 1565.47 512.925 526.273 306.415 -19.1315 197.49 0.231048 0.534561 0.891341 1.78277 0.126459 0.104589 -3.07468e-05 -0 0.0338571 0.0204169
0.85 0.222901 0.864275 1043.94 309.729 1276.33 1566.25 513.187 526.531 306.721 -18.6403 194.673 0.231782 0.53465 0.892312 1.78471 0.126837 0.104945 -2.84371e-05 -0 0.0324288 0.0192137
0.85 0.211238 0.866682 1047.71 310.403 1277.28 1567.03 513.449 526.789 307.026 -18.1495 191.858 0.232516 0.534739 0.893283 1.78665 0.127216 0.1053 -2.62481e-05 -0 0.0310426 0.018053
0.85 0.200007 0.869039 1051.4 311.078 1278.22 1567.8 513.711 527.047 307.33 -17.6593 189.047 0.233249 0.534829 0.894256 1.78859 0.127594 0.105655 -2.41765e-05 -0 0.0296979 0.0169342
0.85 0.189196 0.871348 1055.02 311.757 1279.16 1568.58 513.974 527.305 307.633 -17.1695 186.239 0.233982 0.534919 0.895231 1.79053 0.127972 0.10601 -2.22186e-05 -0 0.0283939 0.0158566
0.85 0.178797 0.873608 1058.57 312.437 1280.1 1569.36 514.236 527.564 307.935 -16.6802 183.433 0.234714 0.53501 0.896206 1.79247 0.12835 0.106365 -2.03711e-05 -0 0.02713 0.0148195
0.85 0.168798 0.875822 1062.05 313.12 1281.05 1570.14 514.499 527.823 308.236 -16.1914 180.631 0.235446 0.535101 0.897182 1.79442 0.128727 0.106719 -1.86305e-05 -0 0.0259053 0.0138222
0.85 0.159192 0.87799 1065.45 313.806 1282 1570.93 514.763 528.082 308.537 -15.703 177.831 0.236178 0.535193 0.89816 1.79637 0.129104 0.107074 -1.69934e-05 -0 0.0247191 0.0128641
0.85 0.149967 0.880114 1068.79 314.493 1282.94 1571.71 515.026 528.341 308.837 -15.2151 175.033 0.236908 0.535285 0.899139 1.79832 0.129481 0.107428 -1.54564e-05 -0 0.0235709 0.0119445
0.85 0.141116 0.882195 1072.06 315.183 1283.89 1572.49 515.29 528.601 309.136 -14.7276 172.239 0.237639 0.535378 0.900119 1.80028 0.129857 0.107781 -1.40163e-05 -0 0.0224597 0.0110627
0.85 0.132628 0.884233 1075.27 315.875 1284.84 1573.28 515.554 528.861 309.434 -14.2406 169.446 0.238368 0.535471 0.9011 1.80224 0.130234 0.108135 -1.26695e-05 -0 0.0213851 0.0102182
0.85 0.124495 0.886229 1078.41 316.57 1285.79 1574.06 515.818 529.121 309.732 -13.7539 166.657 0.239098 0.535565 0.902083 1.8042 0.130609 0.108488 -1.1413e-05 -0 0.0203462 0.00941034
0.85 0.116709 0.888186 1081.49 317.266 1286.74 1574.85 516.083 529.381 310.028 -13.2677 163.87 0.239827 0.535659 0.903066 1.80616 0.130985 0.108841 -1.02433e-05 -0 0.0193423 0.00863847
0.85 0.10926 0.890102 1084.51 317.965 1287.69 1575.63 516.348 529.642 310.324 -12.7819 161.085 0.240555 0.535754 0.904051 1.80813 0.131361 0.109194 -9.15715e-06 -0 0.0183729 0.00790201
0.85 0.102141 0.89198 1087.47 318.666 1288.65 1576.42 516.613 529.902 310.619 -12.2964 158.303 0.241283 0.535849 0.905037 1.8101 0.131736 0.109547 -8.1514e-06 -0 0.0174372 0.0072004
0.85 0.095344 0.89382 1090.37 319.369 1289.6 1577.2 516.878 530.163 310.914 -11.8114 155.523 0.24201 0.535945 0.906024 1.81207 0.13211 0.1099 -7.22278e-06 -0 0.0165346 0.00653306
0.85 0.0888601 0.895624 1093.21 320.074 1290.55 1577.99 517.144 530.425 311.207 -11.3268 152.745 0.242737 0.536041 0.907013 1.81404 0.132485 0.110252 -6.36809e-06 -0 0.0156644 0.00589947
0.85 0.0826822 0.897391 1096 320.781 1291.51 1578.78 517.409 530.686 311.5 -10.8425 149.969 0.243463 0.536138 0.908002 1.81602 0.132859 0.110604 -5.58414e-06 -0 0.0148259 0.00529908
0.85 0.0768027 0.899123 1098.74 321.49 1292.47 1579.57 517.675 530.948 311.792 -10.3586 147.196 0.244189 0.536235 0.908993 1.818 0.133233 0.110956 -4.86778e-06 -0 0.0140185 0.00473141
0.85 0.0712143 0.900821 1101.42 322.201 1293.43 1580.36 517.942 531.21 312.083 -9.87501 144.425 0.244915 0.536332 0.909985 1.81998 0.133607 0.111308 -4.21585e-06 -0 0.0132415 0.00419598
0.85 0.06591 0.902486 1104.05 322.914 1294.39 1581.15 518.208 531.472 312.374 -9.3918 141.656 0.24564 0.53643 0.910979 1.82197 0.133981 0.111659 -3.62523e-06 -0 0.0124944 0.00369234
0.85 0.060883 0.904117 1106.63 323.629 1295.35 1581.94 518.475 531.734 312.664 -8.90894 138.889 0.246364 0.536529 0.911973 1.82396 0.134354 0.11201 -3.09279e-06 -0 0.0117764 0.00322009
0.85 0.0561268 0.905717 1109.16 324.346 1296.31 1582.74 518.742 531.997 312.953 -8.42641 136.124 0.247088 0.536628 0.912969 1.82595 0.134727 0.112361 -2.61546e-06 -0 0.0110869 0.00277885
0.85 0.0516352 0.907285 1111.65 325.065 1297.27 1583.53 519.009 532.26 313.241 -7.94422 133.361 0.247811 0.536728 0.913966 1.82794 0.135099 0.112712 -2.19014e-06 -0 0.0104254 0.00236832
0.85 0.0474023 0.908822 1114.08 325.786 1298.23 1584.32 519.277 532.523 313.529 -7.46234 130.599 0.248535 0.536828 0.914964 1.82993 0.135472 0.113063 -1.81377e-06 -0 0.00979113 0.00198824
0.85 0.0434226 0.91033 1116.47 326.508 1299.2 1585.12 519.544 532.786 313.815 -6.98078 127.84 0.249257 0.536928 0.915963 1.83193 0.135844 0.113413 -1.48331e-06 -0 0.00918352 0.00163845
0.85 0.0396913 0.911807 1118.81 327.233 1300.16 1585.91 519.812 533.05 314.101 -6.49952 125.082 0.249979 0.537029 0.916964 1.83393 0.136216 0.113763 -1.19571e-06 -0 0.00860195 0.00131891
0.85 0.0362042 0.913255 1121.11 327.959 1301.13 1586.71 520.081 533.313 314.387 -6.01856 122.327 0.250701 0.537131 0.917966 1.83593 0.136587 0.114113 -9.47948e-07 -0 0.00804582 0.0010297
0.85 0.0329581 0.914675 1123.36 328.687 1302.1 1587.5 520.349 533.577 314.671 -5.53789 119.572 0.251422 0.537232 0.918969 1.83794 0.136959 0.114463 -7.37027e-07 -0 0.00751451 0.000771154
0.85 0.0299509 0.916065 1125.57 329.416 1303.07 1588.3 520.618 533.842 314.955 -5.05751 116.82 0.252143 0.537335 0.919973 1.83995 0.13733 0.114813 -5.59946e-07 -0 0.00700742 0.000543926
0.85 0.027183 0.917427 1127.73 330.148 1304.04 1589.1 520.887 534.106 315.239 -4.57741 114.069 0.252863 0.537438 0.920979 1.84196 0.137701 0.115162 -4.13723e-07 -0 0.00652395 0.00034922
0.85 0.0246588 0.918759 1129.85 330.881 1305.01 1589.9 521.156 534.371 315.521 -4.09758 111.32 0.253582 0.537541 0.921986 1.84397 0.138071 0.115511 -2.95386e-07 -0 0.00606351 0.000189252
0.85 0.0223917 0.92006 1131.92 331.616 1305.98 1590.7 521.425 534.636 315.803 -3.61801 108.572 0.254302 0.537645 0.922994 1.84599 0.138442 0.11586 -2.01977e-07 -0 0.00562549 6.85532e-05
0.85 0.0204312 0.921322 1133.93 332.352 1306.95 1591.5 521.695 534.901 316.084 -3.1387 105.826 0.255021 0.537749 0.924003 1.84801 0.138812 0.116209 -1.30547e-07 -0 0.00520932 9.27249e-07
0.85 0.0188257 0.92254 1135.87 333.09 1307.93 1592.3 521.965 535.166 316.365 -2.65963 103.081 0.255739 0.537854 0.925014 1.85003 0.139182 0.116557 -7.81595e-08 -0 0.00481439 0
0.85 0.0173136 0.923747 1137.79 333.83 1308.9 1593.1 522.235 535.432 316.644 -2.18081 100.338 0.256457 0.537959 0.926026 1.85205 0.139551 0.116906 -4.1888e-08 -0 0.00444014 0
0.85 0.015888 0.924945 1139.7 334.572 1309.88 1593.9 522.505 535.698 316.923 -1.70223 97.5958 0.257174 0.538064 0.927039 1.85408 0.13992 0.117254 -1.88172e-08 -0 0.00408597 0
0.85 0.0145461 0.926133 1141.59 335.314 1310.85 1594.7 522.776 535.964 317.202 -1.22388 94.8551 0.257891 0.538171 0.928053 1.85611 0.140289 0.117602 -6.04571e-09 -0 0.00375131 0
0.85 0.0132849 0.927313 1143.47 336.059 1311.83 1595.51 523.047 536.23 317.479 -0.745749 92.1157 0.258608 0.538277 0.929069 1.85814 0.140658 0.11795 -7.0437e-10 -0 0.00343558 0
0.85 0.00995688 0.930802 1149.05 338.302 1314.77 1597.92 523.86 537.03 318.309 0.687366 83.9047 0.260754 0.538599 0.932124 1.86425 0.141763 0.118992 4.27102e-10 0 0.0025963 0
0.85 0.00899 0.931949 1150.88 339.053 1315.76 1598.73 524.132 537.297 318.584 1.16467 81.17 0.261469 0.538708 0.933144 1.86629 0.142131 0.119338 5.03894e-09 0 0.00235061 0
0.85 0.00808978 0.933089 1152.7 339.805 1316.74 1599.53 524.404 537.565 318.858 1.64178 78.4364 0.262183 0.538817 0.934166 1.86833 0.142498 0.119685 1.6695e-08 0 0.00212102 0
0.85 0.00725352 0.934222 1154.52 340.559 1317.72 1600.34 524.676 537.833 319.132 2.11871 75.7038 0.262897 0.538926 0.93519 1.87038 0.142865 0.120032 3.82113e-08 0 0.00190697 0
0.85 0.00647858 0.935349 1156.32 341.315 1318.71 1601.15 524.949 538.1 319.405 2.59546 72.9722 0.26361 0.539036 0.936214 1.87243 0.143232 0.120378 7.24282e-08 0 0.00170789 0
0.85 0.00576233 0.936469 1158.11 342.072 1319.7 1601.96 525.221 538.369 319.677 3.07204 70.2416 0.264323 0.539146 0.93724 1.87448 0.143599 0.120724 1.22186e-07 0 0.00152324 0
0.85 0.0051022 0.937583 1159.9 342.83 1320.68 1602.77 525.494 538.637 319.949 3.54845 67.5119 0.265036 0.539256 0.938267 1.87653 0.143966 0.12107 1.9032e-07 0 0.00135245 0
0.85 0.00449564 0.938692 1161.68 343.59 1321.67 1603.58 525.767 538.906 320.22 4.0247 64.783 0.265748 0.539367 0.939296 1.87859 0.144332 0.121416 2.79662e-07 0 0.00119498 0
0.85 0.00394015 0.939795 1163.45 344.352 1322.66 1604.39 526.04 539.174 320.49 4.5008 62.055 0.266459 0.539479 0.940325 1.88065 0.144698 0.121761 3.93041e-07 0 0.00105028 0
0.85 0.00343325 0.940894 1165.21 345.115 1323.66 1605.2 526.314 539.443 320.76 4.97676 59.3278 0.26717 0.539591 0.941356 1.88271 0.145064 0.122107 5.33279e-07 0 0.000917795 0
0.85 0.0029725 0.941987 1166.96 345.88 1324.65 1606.01 526.588 539.713 321.029 5.45257 56.6013 0.267881 0.539703 0.942389 1.88478 0.145429 0.122452 7.03195e-07 0 0.000796978 0
0.85 0.00255549 0.943076 1168.71 346.646 1325.64 1606.83 526.862 539.982 321.298 5.92825 53.8756 0.268591 0.539816 0.943422 1.88684 0.145795 0.122797 9.05607e-07 0 0.000687285 0
0.85 0.00217984 0.944161 1170.46 347.414 1326.64 1607.64 527.136 540.252 321.566 6.40379 51.1505 0.269301 0.539929 0.944457 1.88891 0.14616 0.123142 1.14333e-06 0 0.000588173 0
0.85 0.0018432 0.945242 1172.2 348.183 1327.63 1608.45 527.41 540.522 321.833 6.87922 48.4261 0.270011 0.540043 0.945493 1.89098 0.146524 0.123486 1.41916e-06 0 0.000499099 0
0.85 0.00154325 0.94632 1173.93 348.954 1328.63 1609.27 527.685 540.792 322.1 7.35453 45.7024 0.270719 0.540157 0.946531 1.89306 0.146889 0.12383 1.73593e-06 0 0.000419521 0
0.85 0.00127771 0.947394 1175.66 349.726 1329.63 1610.08 527.96 541.062 322.366 7.82973 42.9791 0.271428 0.540272 0.94757 1.89513 0.147253 0.124175 2.09642e-06 0 0.0003489 0
0.85 0.00104431 0.948465 1177.38 350.5 1330.63 1610.9 528.235 541.333 322.631 8.30482 40.2565 0.272136 0.540387 0.94861 1.89721 0.147617 0.124519 2.50345e-06 0 0.000286696 0
0.85 0.000840827 0.949534 1179.1 351.275 1331.63 1611.72 528.51 541.603 322.896 8.77981 37.5343 0.272844 0.540502 0.949651 1.89929 0.147981 0.124862 2.95981e-06 0 0.000232371 0
0.85 0.000665047 0.9506 1180.82 352.052 1332.63 1612.54 528.786 541.874 323.16 9.25471 34.8126 0.273551 0.540618 0.950694 1.90138 0.148345 0.125206 3.46832e-06 0 0.00018539 0
0.85 0.000514795 0.951663 1182.54 352.83 1333.63 1613.35 529.062 542.146 323.424 9.72952 32.0913 0.274258 0.540734 0.951738 1.90346 0.148708 0.125549 4.03176e-06 0 0.000145216 0
0.85 0.000387916 0.952725 1184.25 353.61 1334.63 1614.17 529.338 542.417 323.687 10.2042 29.3704 0.274964 0.540851 0.952783 1.90555 0.149071 0.125893 4.65293e-06 0 0.000111314 0
0.85 0.000282283 0.953786 1185.97 354.391 1335.64 1614.99 529.614 542.689 323.949 10.6789 26.6498 0.27567 0.540968 0.95383 1.90764 0.149434 0.126236 5.33464e-06 0 8.31501e-05 0
0.85 0.000195792 0.954845 1187.68 355.174 1336.64 1615.81 529.891 542.961 324.211 11.1535 23.9296 0.276375 0.541086 0.954878 1.90974 0.149797 0.126578 6.07969e-06 0 6.01905e-05 0
0.85 0.000126363 0.955903 1189.39 355.958 1337.65 1616.63 530.168 543.233 324.473 11.628 21.2096 0.27708 0.541204 0.955927 1.91183 0.150159 0.126921 6.89087e-06 0 4.19027e-05 0
0.85 7.194e-05 0.95696 1191.1 356.744 1338.66 1617.45 530.445 543.505 324.733 12.1024 18.49 0.277785 0.541322 0.956978 1.91393 0.150521 0.127264 7.77099e-06 0 2.77543e-05 0
0.85 3.04894e-05 0.958017 1192.81 357.531 1339.67 1618.28 530.722 543.778 324.993 12.5768 15.7705 0.278489 0.541441 0.95803 1.91603 0.150883 0.127606 8.72284e-06 0 1.72135e-05 0
0.85 -9.05142e-16 0.959073 1194.52 358.32 1340.68 1619.1 530.999 544.05 325.253 13.0512 13.0512 0.279193 0.54156 0.959083 1.91814 0.151245 0.127948 9.74924e-06 0 9.74924e-06 0


==> data_ZLA/MIX_a20_B165_g85_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
332.57874 2.1723894 11668.819 0.27490397 2.5953002 5.9783895 0.031275505 13.183055 4636.4083
332.18928 2.1723906 11669.822 0.27488048 2.5953019 5.9793316 0.031291722 13.195545 4626.4624
331.79983 2.1723908 11670.825 0.27485688 2.5953023 5.9802762 0.031307961 13.208077 4616.415
331.41038 2.17239 11671.827 0.27483318 2.5953011 5.9812235 0.03132424 13.22066 4606.2639
331.02093 2.1723882 11672.828 0.27480938 2.5952983 5.9821737 0.031340546 13.233287 4596.0058
330.63148 2.1723853 11673.828 0.27478548 2.595294 5.9831268 0.031356877 13.245959 4585.6411
330.24202 2.1723812 11674.827 0.27476146 2.5952878 5.9840831 0.03137326 13.25869 4575.1657
329.85257 2.1723763 11675.825 0.27473735 2.5952804 5.9850417 0.031389655 13.271458 4564.5782
329.46312 2.1723703 11676.823 0.27471312 2.5952714 5.9860033 0.031406091 13.284279 4553.8779
329.07367 2.1723632 11677.819 0.27468878 2.5952606 5.9869681 0.031422558 13.297151 4543.0614
328.68422 2.172355 11678.814 0.27466434 2.5952483 5.9879358 0.031439066 13.310074 4532.1272
328.29476 2.1723456 11679.809 0.27463976 2.5952342 5.9889071 0.031455616 13.323057 4521.0724
327.90531 2.1723352 11680.802 0.27461509 2.5952185 5.989881 0.03147219 13.336082 4509.8957
327.51586 2.1723236 11681.795 0.27459028 2.595201 5.9908585 0.031488802 13.349166 4498.5946
327.12641 2.1723107 11682.787 0.27456535 2.5951816 5.9918395 0.031505458 13.362308 4487.1658
326.73696 2.1722968 11683.778 0.27454031 2.5951608 5.9928233 0.031522142 13.375498 4475.6083
326.3475 2.1722816 11684.767 0.27451513 2.5951379 5.993811 0.031538874 13.388753 4463.9195
325.95805 2.1722654 11685.757 0.27448984 2.5951135 5.9948016 0.031555641 13.402058 4452.0964
325.5686 2.1722476 11686.744 0.27446439 2.5950867 5.9957968 0.031572456 13.415433 4440.1363
325.17915 2.1722287 11687.731 0.27443883 2.5950583 5.9967951 0.031589309 13.428864 4428.0369
324.7897 2.1722088 11688.718 0.27441314 2.5950283 5.9977965 0.031606195 13.442348 4415.7958
324.40024 2.1721872 11689.703 0.2743873 2.5949959 5.9988026 0.031623132 13.455901 4403.4099
324.01126 2.1721647 11690.687 0.27436137 2.5949621 5.9998103 0.031640092 13.469498 4390.8895
323.62274 2.1721406 11691.668 0.2743353 2.5949259 6.0008218 0.031657078 13.48315 4378.2369
323.23469 2.1721155 11692.647 0.27430914 2.5948881 6.0018352 0.031674086 13.496842 4365.4447
322.8471 2.1720889 11693.625 0.27428287 2.5948482 6.0028515 0.031691117 13.510584 4352.5137
322.45998 2.172061 11694.6 0.27425647 2.5948062 6.003871 0.031708179 13.52438 4339.4395
322.07332 2.1720317 11695.573 0.27422995 2.5947621 6.0048935 0.031725269 13.53823 4326.2198
321.68713 2.172001 11696.544 0.27420331 2.5947161 6.0059188 0.031742383 13.552128 4312.8521
321.30139 2.1719692 11697.514 0.27417656 2.5946682 6.0069468 0.031759525 13.566079 4299.3333
320.91612 2.1719358 11698.481 0.27414969 2.5946181 6.0079782 0.031776693 13.580081 4285.6602
320.53132 2.171901 11699.446 0.27412267 2.5945657 6.0090129 0.031793902 13.594149 4271.8303
320.14697 2.1718649 11700.409 0.27409555 2.5945115 6.0100504 0.031811133 13.608262 4257.8409
319.76309 2.1718273 11701.371 0.27406827 2.594455 6.0110914 0.031828399 13.622439 4243.6893
319.37966 2.1717883 11702.33 0.27404088 2.5943964 6.0121358 0.031845699 13.636672 4229.3694
318.9967 2.1717475 11703.287 0.27401333 2.5943351 6.0131844 0.031863034 13.650972 4214.8813
318.61419 2.1717056 11704.243 0.27398565 2.5942722 6.0142355 0.031880402 13.665326 4200.2178
318.23214 2.1716621 11705.197 0.27395785 2.594207 6.0152903 0.031897796 13.679737 4185.3796
317.85056 2.1716169 11706.149 0.27392988 2.5941391 6.0163495 0.031915245 13.694224 4170.3602
317.46942 2.1715705 11707.099 0.27390178 2.5940693 6.0174116 0.031932714 13.708762 4155.1573
317.08875 2.1715221 11708.047 0.27387351 2.5939968 6.0184786 0.031950226 13.723376 4139.7658
316.70853 2.1714725 11708.994 0.27384511 2.5939223 6.0195485 0.031967788 13.738054 4124.1819
316.32877 2.1714213 11709.939 0.27381655 2.5938454 6.0206226 0.03198538 13.752799 4108.4039
315.94946 2.1713683 11710.881 0.27378783 2.5937658 6.0217013 0.032003023 13.767617 4092.424
315.57061 2.1713138 11711.822 0.27375896 2.5936841 6.0227836 0.032020696 13.782499 4076.2404
315.19221 2.1712576 11712.762 0.27372992 2.5935998 6.0238704 0.032038418 13.797457 4059.8461
314.81427 2.1711997 11713.699 0.27370071 2.5935128 6.0249617 0.032056187 13.812492 4043.2387
314.43678 2.1711401 11714.636 0.27367132 2.5934233 6.0260578 0.032074001 13.827604 4026.412
314.05974 2.171079 11715.57 0.2736418 2.5933317 6.0271573 0.032091859 13.842782 4009.3608
313.68316 2.1710159 11716.502 0.27361207 2.593237 6.0282626 0.032109772 13.858048 3992.0816
313.30702 2.1709512 11717.433 0.27358217 2.5931399 6.0293721 0.032127737 13.873392 3974.5688
312.93134 2.1708846 11718.363 0.27355209 2.59304 6.0304867 0.032145747 13.888818 3956.8156
312.55611 2.1708164 11719.291 0.27352183 2.5929377 6.0316057 0.032163803 13.904319 3938.8173
312.18132 2.1707462 11720.217 0.27349137 2.5928324 6.0327304 0.032181927 13.919915 3920.5671
311.80699 2.1706743 11721.142 0.27346073 2.5927245 6.0338599 0.032200084 13.935586 3902.0594
311.43311 2.1706004 11722.065 0.27342989 2.5926137 6.034995 0.032218323 13.951358 3883.2879
311.05967 2.1705247 11722.987 0.27339886 2.5925002 6.0361352 0.032236607 13.967213 3864.2458
310.68668 2.1704472 11723.907 0.27336763 2.5923839 6.0372807 0.032254952 13.983159 3844.9267
310.31414 2.1703676 11724.826 0.27333618 2.5922646 6.038432 0.032273363 13.999201 3825.3228
309.94205 2.1702861 11725.744 0.27330453 2.5921425 6.0395891 0.032291832 14.015337 3805.4274
309.5704 2.1702026 11726.66 0.27327266 2.5920172 6.0407522 0.03231036 14.031569 3785.2343
309.19919 2.170117 11727.574 0.27324058 2.5918889 6.0419213 0.032328968 14.047908 3764.733
308.82844 2.1700296 11728.488 0.27320828 2.5917578 6.0430962 0.03234763 14.064339 3743.9172
308.45812 2.16994 11729.4 0.27317574 2.5916235 6.0442777 0.032366369 14.08088 3722.7769
308.08826 2.1698482 11730.311 0.27314298 2.591486 6.0454655 0.032385182 14.097528 3701.303
307.71883 2.1697545 11731.222 0.27310999 2.5913455 6.0466596 0.032404056 14.114276 3679.4885
307.34985 2.1696585 11732.131 0.27307676 2.5912017 6.0478605 0.03242301 14.131138 3657.3212
306.98131 2.1695604 11733.038 0.27304327 2.5910546 6.0490683 0.032442043 14.148116 3634.7943
306.61321 2.1694601 11733.945 0.27300954 2.5909044 6.050283 0.03246115 14.165206 3611.8935
306.24555 2.1693575 11734.851 0.27297557 2.5907507 6.0515047 0.032480346 14.182415 3588.6118
305.87834 2.1692528 11735.756 0.27294134 2.5905938 6.0527337 0.032499611 14.199737 3564.9346
305.51156 2.1691456 11736.66 0.27290684 2.5904332 6.0539705 0.032518969 14.217189 3540.8511
305.14523 2.1690361 11737.563 0.27287207 2.5902692 6.0552147 0.032538415 14.234766 3516.3497
304.77933 2.1689244 11738.465 0.27283703 2.5901019 6.0564665 0.032557945 14.252467 3491.416
304.41387 2.1688101 11739.367 0.27280171 2.5899307 6.0577267 0.032577569 14.270301 3466.0368
304.04885 2.1686935 11740.268 0.27276611 2.5897561 6.0589945 0.032597291 14.28827 3440.1982
303.68427 2.1685744 11741.168 0.27273022 2.5895777 6.0602711 0.032617102 14.306373 3413.887
303.32013 2.1684529 11742.068 0.27269404 2.5893958 6.0615558 0.032637017 14.324615 3387.0847
302.95642 2.1683289 11742.967 0.27265756 2.5892101 6.0628489 0.032657026 14.342997 3359.7781
302.59315 2.1682022 11743.865 0.27262077 2.5890204 6.0641515 0.032677143 14.361528 3331.9483
302.23031 2.1680728 11744.764 0.27258365 2.5888269 6.0654632 0.032697375 14.380214 3303.5772
301.86791 2.1679409 11745.662 0.27254623 2.5886294 6.066784 0.032717703 14.399042 3274.649
301.50594 2.1678063 11746.559 0.27250847 2.5884278 6.0681146 0.03273815 14.418033 3245.1428
301.14441 2.167669 11747.457 0.2724704 2.5882225 6.0694543 0.032758713 14.437179 3215.0408
300.78331 2.1675289 11748.355 0.27243198 2.5880128 6.0708045 0.032779391 14.456488 3184.3213
300.42264 2.1673861 11749.252 0.27239321 2.5877991 6.0721648 0.032800196 14.475968 3152.9641
300.06241 2.1672403 11750.15 0.27235408 2.587581 6.0735356 0.03282112 14.495616 3120.9547
299.70261 2.1670918 11751.048 0.27231461 2.5873588 6.0749168 0.032842177 14.515439 3088.2676
299.34324 2.1669401 11751.946 0.27227473 2.5871318 6.0763097 0.032863362 14.535445 3054.8978
298.9843 2.1667856 11752.844 0.27223452 2.5869008 6.0777132 0.032884686 14.55563 3020.8229
298.62579 2.1666281 11753.743 0.2721939 2.5866652 6.0791283 0.032906147 14.576003 2986.0583
298.26771 2.1664675 11754.643 0.27215289 2.586425 6.0805552 0.032927747 14.596569 2950.5919
297.91006 2.1663037 11755.543 0.27211149 2.5861801 6.0819944 0.032949504 14.617334 2914.4978
297.55284 2.1661369 11756.444 0.27206968 2.5859307 6.0834453 0.032971398 14.638293 2877.9163
297.19605 2.1659669 11757.346 0.27202744 2.5856764 6.0849092 0.032993456 14.659464 2841.1454
296.83968 2.1657935 11758.249 0.27198478 2.5854172 6.0863863 0.033015675 14.680849 2804.9637
296.48375 2.1656168 11759.154 0.27194168 2.5851532 6.0878766 0.033038053 14.702447 2771.364
296.12823 2.1654368 11760.059 0.27189813 2.5848841 6.0893805 0.033060604 14.724272 2744.7657
295.77315 2.1652533 11760.966 0.27185413 2.5846098 6.0908984 0.033083324 14.746322 2728.6256
295.41849 2.1650663 11761.875 0.27180965 2.5843304 6.0924309 0.03310622 14.768605 2720.0021
295.06426 2.1648759 11762.786 0.2717647 2.5840459 6.0939778 0.033129306 14.791132 2714.912
294.71045 2.1646818 11763.697 0.27171927 2.5837559 6.0955401 0.033152581 14.813903 2711.3779
294.35707 2.1644841 11764.612 0.27167333 2.5834606 6.0971177 0.033176047 14.836928 2708.6434
294.00411 2.1642828 11765.529 0.27162689 2.5831598 6.098711 0.033199711 14.860208 2706.3025
293.65157 2.1640776 11766.449 0.27157991 2.5828534 6.100321 0.033223587 14.88376 2704.3078
293.29945 2.1638686 11767.371 0.27153241 2.5825413 6.1019475 0.033247674 14.907582 2702.5587
292.94776 2.1636558 11768.296 0.27148436 2.5822235 6.1035914 0.033271981 14.931687 2700.8097
292.59649 2.1634391 11769.224 0.27143576 2.5818999 6.1052527 0.03329651 14.956076 2699.061
292.24564 2.1632184 11770.156 0.27138658 2.5815704 6.1069324 0.033321285 14.980769 2697.3125
291.89521 2.1629935 11771.091 0.27133681 2.5812346 6.1086309 0.033346287 15.005762 2695.5641
291.5452 2.1627647 11772.031 0.27128645 2.5808932 6.1103479 0.033371539 15.031065 2693.816
291.19562 2.1625316 11772.975 0.27123547 2.5805453 6.1120852 0.033397046 15.056693 2692.1857
290.84645 2.1622944 11773.923 0.27118386 2.5801913 6.1138425 0.033422815 15.082649 2690.5574
290.49769 2.1620529 11774.877 0.27113161 2.5798309 6.1156206 0.033448862 15.108948 2688.9321
290.14936 2.1618068 11775.836 0.27107869 2.5794638 6.1174206 0.033475188 15.1356 2687.3125
289.80145 2.1615566 11776.8 0.27102512 2.5790905 6.119242 0.033501804 15.162604 2685.6729
289.45395 2.1613018 11777.771 0.27097084 2.5787105 6.1210866 0.033528723 15.189986 2684.0329
289.10687 2.1610427 11778.748 0.27091588 2.5783241 6.1229538 0.033555952 15.217742 2682.372
288.7602 2.1607789 11779.732 0.27086017 2.5779307 6.1248456 0.033583503 15.245896 2680.7098
288.41395 2.1605107 11780.724 0.27080373 2.5775307 6.1267621 0.033611392 15.274456 2679.0226
288.06812 2.160238 11781.725 0.27074656 2.5771242 6.1287035 0.033639624 15.303425 2677.32


==> data_ZLA/MIX_a20_B165_g90.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.9 1 0.741856 854.015 292.155 1248.29 1545 506.021 519.491 296.718 -17.9895 296.718 0.208524 0.533333 0.865985 1.73205 0.114828 0.0936957 -2.55596e-05 -0 0.114828 0.0936957
0.9 0.966908 0.746495 861.183 292.517 1248.87 1545.49 506.185 519.652 296.931 -17.6714 293.822 0.209004 0.533381 0.866586 1.73325 0.115076 0.0939276 -2.42263e-05 -0 0.111499 0.0905873
0.9 0.93462 0.751039 868.207 292.882 1249.45 1545.98 506.349 519.814 297.144 -17.3536 290.93 0.209484 0.533429 0.867188 1.73445 0.115324 0.0941594 -2.29416e-05 -0 0.108239 0.0875473
0.9 0.903125 0.755489 875.087 293.249 1250.04 1546.46 506.514 519.975 297.357 -17.0361 288.041 0.209963 0.533477 0.867791 1.73565 0.115572 0.0943912 -2.17043e-05 -0 0.105046 0.0845749
0.9 0.872407 0.759846 881.827 293.619 1250.62 1546.95 506.678 520.137 297.57 -16.719 285.155 0.210443 0.533525 0.868393 1.73685 0.11582 0.0946228 -2.05136e-05 -0 0.10192 0.081669
0.9 0.842454 0.764114 888.429 293.99 1251.21 1547.44 506.842 520.299 297.781 -16.4022 282.272 0.210922 0.533574 0.868997 1.73805 0.116068 0.0948543 -1.93683e-05 -0 0.0988599 0.078829
0.9 0.813251 0.768292 894.896 294.365 1251.8 1547.93 507.007 520.461 297.993 -16.0857 279.392 0.211401 0.533623 0.8696 1.73926 0.116315 0.0950858 -1.82676e-05 -0 0.0958647 0.0760539
0.9 0.784786 0.772383 901.229 294.741 1252.38 1548.42 507.172 520.623 298.204 -15.7695 276.515 0.21188 0.533672 0.870205 1.74046 0.116562 0.0953171 -1.72104e-05 -0 0.0929337 0.0733428
0.9 0.757046 0.776387 907.431 295.12 1252.97 1548.91 507.336 520.785 298.415 -15.4537 273.641 0.212358 0.533722 0.870809 1.74167 0.11681 0.0955484 -1.61958e-05 -0 0.090066 0.0706951
0.9 0.730018 0.780307 913.504 295.5 1253.55 1549.39 507.501 520.947 298.625 -15.1382 270.77 0.212837 0.533771 0.871415 1.74287 0.117057 0.0957796 -1.52228e-05 -0 0.0872607 0.0681097
0.9 0.703689 0.784145 919.45 295.883 1254.14 1549.88 507.666 521.109 298.835 -14.8229 267.902 0.213315 0.533821 0.87202 1.74408 0.117304 0.0960106 -1.42905e-05 -0 0.084517 0.065586
0.9 0.678047 0.7879 925.271 296.268 1254.73 1550.37 507.831 521.271 299.045 -14.508 265.037 0.213793 0.533871 0.872626 1.74529 0.117551 0.0962416 -1.33979e-05 -0 0.0818341 0.063123
0.9 0.65308 0.791575 930.97 296.655 1255.32 1550.86 507.996 521.434 299.254 -14.1934 262.174 0.21427 0.533921 0.873233 1.7465 0.117798 0.0964725 -1.2544e-05 -0 0.0792112 0.06072
0.9 0.628775 0.795172 936.549 297.044 1255.91 1551.35 508.162 521.596 299.463 -13.8791 259.315 0.214748 0.533972 0.87384 1.74772 0.118044 0.0967033 -1.1728e-05 -0 0.0766474 0.0583762
0.9 0.605121 0.798691 942.009 297.435 1256.5 1551.85 508.327 521.759 299.671 -13.5651 256.458 0.215225 0.534023 0.874448 1.74893 0.118291 0.096934 -1.09488e-05 -0 0.074142 0.0560907
0.9 0.582106 0.802134 947.353 297.828 1257.08 1552.34 508.492 521.922 299.879 -13.2514 253.604 0.215702 0.534073 0.875056 1.75014 0.118537 0.0971646 -1.02056e-05 -0 0.0716942 0.0538628
0.9 0.559717 0.805502 952.582 298.223 1257.67 1552.83 508.658 522.085 300.086 -12.938 250.753 0.216179 0.534125 0.875665 1.75136 0.118784 0.0973951 -9.49746e-06 -0 0.0693031 0.0516917
0.9 0.537945 0.808797 957.699 298.62 1258.26 1553.32 508.824 522.248 300.294 -12.6249 247.904 0.216655 0.534176 0.876274 1.75257 0.11903 0.0976255 -8.82344e-06 -0 0.066968 0.0495766
0.9 0.516778 0.812019 962.705 299.019 1258.85 1553.81 508.989 522.411 300.5 -12.3121 245.058 0.217132 0.534228 0.876883 1.75379 0.119276 0.0978558 -8.18265e-06 -0 0.064688 0.0475168
0.9 0.496203 0.815171 967.603 299.419 1259.45 1554.3 509.155 522.574 300.707 -11.9996 242.215 0.217608 0.534279 0.877493 1.75501 0.119522 0.0980861 -7.57417e-06 -0 0.0624625 0.0455114
0.9 0.476212 0.818253 972.395 299.821 1260.04 1554.8 509.321 522.737 300.913 -11.6873 239.374 0.218084 0.534331 0.878104 1.75623 0.119768 0.0983162 -6.99713e-06 -0 0.0602906 0.0435597
0.9 0.456792 0.821267 977.081 300.225 1260.63 1555.29 509.487 522.9 301.118 -11.3754 236.536 0.218559 0.534383 0.878715 1.75745 0.120013 0.0985463 -6.45061e-06 -0 0.0581716 0.041661
0.9 0.437933 0.824214 981.665 300.631 1261.22 1555.78 509.654 523.064 301.324 -11.0637 233.701 0.219035 0.534436 0.879327 1.75867 0.120259 0.0987762 -5.93374e-06 -0 0.0561047 0.0398146
0.9 0.419624 0.827094 986.148 301.038 1261.81 1556.27 509.82 523.227 301.528 -10.7523 230.868 0.21951 0.534489 0.879939 1.75989 0.120504 0.0990061 -5.44564e-06 -0 0.0540891 0.0380196
0.9 0.401856 0.829911 990.531 301.447 1262.4 1556.77 509.986 523.391 301.733 -10.4412 228.038 0.219985 0.534541 0.880551 1.76112 0.12075 0.0992359 -4.98544e-06 -0 0.0521241 0.0362753
0.9 0.384617 0.832663 994.817 301.858 1263 1557.26 510.153 523.555 301.937 -10.1303 225.21 0.22046 0.534594 0.881164 1.76234 0.120995 0.0994655 -4.55225e-06 -0 0.050209 0.0345811
0.9 0.367899 0.835353 999.007 302.27 1263.59 1557.76 510.32 523.718 302.141 -9.81971 222.385 0.220935 0.534648 0.881778 1.76357 0.12124 0.0996951 -4.14523e-06 -0 0.048343 0.0329361
0.9 0.35169 0.837982 1003.1 302.684 1264.19 1558.25 510.486 523.882 302.344 -9.50938 219.562 0.221409 0.534701 0.882392 1.76479 0.121485 0.0999246 -3.76351e-06 -0 0.0465253 0.0313397
0.9 0.335981 0.840551 1007.11 303.099 1264.78 1558.75 510.653 524.046 302.547 -9.19932 216.742 0.221884 0.534755 0.883006 1.76602 0.12173 0.100154 -3.40623e-06 -0 0.0447553 0.0297912
0.9 0.320763 0.843061 1011.02 303.516 1265.37 1559.24 510.82 524.21 302.75 -8.88952 213.924 0.222358 0.534809 0.883621 1.76725 0.121974 0.100383 -3.07255e-06 -0 0.0430323 0.0282898
0.9 0.306026 0.845514 1014.84 303.934 1265.97 1559.74 510.987 524.375 302.952 -8.57998 211.108 0.222831 0.534863 0.884237 1.76848 0.122219 0.100613 -2.76162e-06 -0 0.0413554 0.0268348
0.9 0.29176 0.847909 1018.58 304.354 1266.56 1560.23 511.154 524.539 303.154 -8.2707 208.295 0.223305 0.534917 0.884853 1.76971 0.122463 0.100842 -2.47261e-06 -0 0.039724 0.0254257
0.9 0.277956 0.850249 1022.23 304.775 1267.16 1560.73 511.321 524.703 303.355 -7.96167 205.484 0.223778 0.534972 0.88547 1.77095 0.122708 0.101071 -2.20467e-06 -0 0.0381374 0.0240616
0.9 0.264605 0.852534 1025.8 305.198 1267.76 1561.22 511.489 524.868 303.556 -7.65289 202.676 0.224252 0.535026 0.886087 1.77218 0.122952 0.1013 -1.95697e-06 -0 0.0365949 0.0227418
0.9 0.251699 0.854765 1029.28 305.622 1268.35 1561.72 511.656 525.032 303.757 -7.34436 199.869 0.224725 0.535081 0.886704 1.77341 0.123196 0.101529 -1.7287e-06 -0 0.0350957 0.0214659
0.9 0.239227 0.856944 1032.69 306.047 1268.95 1562.22 511.824 525.197 303.957 -7.03608 197.065 0.225197 0.535137 0.887322 1.77465 0.12344 0.101757 -1.51903e-06 -0 0.0336392 0.0202329
0.9 0.227182 0.859072 1036.01 306.474 1269.55 1562.72 511.991 525.362 304.158 -6.72804 194.264 0.22567 0.535192 0.887941 1.77589 0.123684 0.101986 -1.32714e-06 -0 0.0322247 0.0190423
0.9 0.215554 0.861149 1039.26 306.902 1270.14 1563.21 512.159 525.527 304.357 -6.42024 191.464 0.226142 0.535247 0.88856 1.77712 0.123928 0.102215 -1.15221e-06 -0 0.0308515 0.0178935
0.9 0.204336 0.863176 1042.43 307.331 1270.74 1563.71 512.327 525.692 304.557 -6.11267 188.667 0.226615 0.535303 0.889179 1.77836 0.124171 0.102443 -9.93448e-07 -0 0.0295188 0.0167858
0.9 0.193518 0.865155 1045.52 307.761 1271.34 1564.21 512.495 525.857 304.756 -5.80535 185.871 0.227086 0.535359 0.8898 1.7796 0.124415 0.102672 -8.50037e-07 -0 0.0282261 0.0157185
0.9 0.183093 0.867086 1048.54 308.193 1271.94 1564.71 512.663 526.022 304.954 -5.49826 183.078 0.227558 0.535415 0.89042 1.78084 0.124658 0.1029 -7.21181e-07 -0 0.0269727 0.014691
0.9 0.173052 0.868971 1051.49 308.626 1272.54 1565.21 512.831 526.187 305.152 -5.1914 180.287 0.22803 0.535472 0.891041 1.78208 0.124902 0.103128 -6.06081e-07 -0 0.0257578 0.0137026
0.9 0.163387 0.87081 1054.37 309.06 1273.14 1565.7 512.999 526.353 305.35 -4.88477 177.498 0.228501 0.535528 0.891663 1.78333 0.125145 0.103356 -5.03946e-07 -0 0.0245808 0.0127529
0.9 0.154091 0.872604 1057.18 309.495 1273.74 1566.2 513.168 526.518 305.548 -4.57837 174.711 0.228972 0.535585 0.892285 1.78457 0.125388 0.103584 -4.13986e-07 -0 0.0234411 0.0118411
0.9 0.145155 0.874354 1059.92 309.931 1274.34 1566.7 513.336 526.684 305.745 -4.27219 171.927 0.229443 0.535642 0.892908 1.78582 0.125631 0.103812 -3.35416e-07 -0 0.022338 0.0109666
0.9 0.136572 0.876061 1062.6 310.369 1274.94 1567.2 513.505 526.849 305.942 -3.96623 169.144 0.229914 0.535699 0.893531 1.78706 0.125874 0.10404 -2.67454e-07 -0 0.0212707 0.0101289
0.9 0.128335 0.877726 1065.21 310.807 1275.54 1567.7 513.673 527.015 306.138 -3.66049 166.363 0.230384 0.535757 0.894154 1.78831 0.126116 0.104268 -2.09323e-07 -0 0.0202388 0.00932736
0.9 0.120435 0.87935 1067.75 311.247 1276.14 1568.2 513.842 527.181 306.335 -3.35497 163.584 0.230855 0.535814 0.894779 1.78956 0.126359 0.104496 -1.60249e-07 -0 0.0192415 0.00856142
0.9 0.112866 0.880933 1070.24 311.688 1276.75 1568.7 514.011 527.347 306.53 -3.04967 160.808 0.231325 0.535872 0.895403 1.79081 0.126601 0.104723 -1.19461e-07 -0 0.0182781 0.00783051
0.9 0.105621 0.882477 1072.66 312.129 1277.35 1569.21 514.18 527.513 306.726 -2.74457 158.033 0.231795 0.53593 0.896028 1.79206 0.126844 0.104951 -8.61908e-08 -0 0.0173481 0.0071341
0.9 0.0986916 0.883982 1075.02 312.572 1277.95 1569.71 514.349 527.679 306.921 -2.43969 155.26 0.232264 0.535989 0.896654 1.79331 0.127086 0.105178 -5.96759e-08 -0 0.0164508 0.00647164
0.9 0.092072 0.885449 1077.32 313.016 1278.56 1570.21 514.518 527.845 307.116 -2.13502 152.489 0.232734 0.536047 0.89728 1.79456 0.127328 0.105406 -3.91556e-08 -0 0.0155856 0.00584263
0.9 0.0857552 0.886879 1079.57 313.461 1279.16 1570.71 514.687 528.012 307.31 -1.83055 149.719 0.233203 0.536106 0.897907 1.79581 0.12757 0.105633 -2.38732e-08 -0 0.0147518 0.00524655
0.9 0.0797346 0.888273 1081.76 313.906 1279.76 1571.21 514.856 528.178 307.505 -1.52628 146.952 0.233672 0.536164 0.898534 1.79707 0.127812 0.10586 -1.3076e-08 -0 0.0139488 0.00468294
0.9 0.0740038 0.889631 1083.89 314.353 1280.37 1571.71 515.026 528.345 307.698 -1.22222 144.186 0.234141 0.536223 0.899162 1.79832 0.128054 0.106087 -6.01592e-09 -0 0.013176 0.00415134
0.9 0.0685566 0.890954 1085.97 314.801 1280.97 1572.22 515.195 528.511 307.892 -0.918351 141.423 0.23461 0.536283 0.89979 1.79958 0.128296 0.106314 -1.95291e-09 -0 0.0124327 0.00365132
0.9 0.0633871 0.892242 1088 315.249 1281.58 1572.72 515.365 528.678 308.085 -0.614683 138.661 0.235078 0.536342 0.900419 1.80084 0.128537 0.106541 -1.75271e-10 -0 0.0117184 0.0031825
0.9 0.0453739 0.897068 1095.59 317.052 1284 1574.74 516.044 529.346 308.854 0.598069 127.63 0.23695 0.536582 0.90294 1.80588 0.129503 0.107448 1.31904e-10 0 0.00913832 0.00161305
0.9 0.0415124 0.898195 1097.37 317.505 1284.61 1575.24 516.214 529.513 309.046 0.900786 124.876 0.237418 0.536642 0.903571 1.80714 0.129744 0.107674 1.79437e-09 0 0.00855954 0.00129625
0.9 0.0378996 0.899291 1099.09 317.958 1285.22 1575.74 516.385 529.68 309.237 1.20332 122.125 0.237885 0.536703 0.904203 1.80841 0.129984 0.107901 5.68353e-09 0 0.00800605 0.00100971
0.9 0.034533 0.900356 1100.77 318.413 1285.83 1576.25 516.555 529.847 309.428 1.50567 119.375 0.238352 0.536764 0.904835 1.80967 0.130225 0.108127 1.2488e-08 0 0.00747726 0.000753767
0.9 0.0314115 0.90139 1102.4 318.868 1286.44 1576.76 516.725 530.015 309.618 1.80785 116.626 0.238819 0.536825 0.905468 1.81094 0.130466 0.108353 2.29224e-08 0 0.00697257 0.000529116
0.9 0.0285364 0.902394 1103.99 319.324 1287.05 1577.26 516.896 530.183 309.808 2.10984 113.879 0.239286 0.536886 0.906102 1.8122 0.130706 0.10858 3.77042e-08 0 0.00649139 0.000337009
0.9 0.0259135 0.903366 1105.52 319.781 1287.65 1577.77 517.066 530.35 309.998 2.41166 111.134 0.239753 0.536947 0.906736 1.81347 0.130947 0.108806 5.755e-08 0 0.00603312 0.000179759
0.9 0.0235587 0.904304 1107 320.238 1288.26 1578.27 517.237 530.518 310.188 2.71331 108.39 0.240219 0.537009 0.90737 1.81474 0.131187 0.109032 8.3175e-08 0 0.00559719 6.21393e-05
0.9 0.0215339 0.9052 1108.42 320.696 1288.88 1578.78 517.408 530.686 310.377 3.01479 105.647 0.240685 0.537071 0.908005 1.81601 0.131428 0.109257 1.15292e-07 0 0.005183 0
0.9 0.0198624 0.906052 1109.76 321.155 1289.49 1579.29 517.579 530.854 310.566 3.3161 102.907 0.241151 0.537133 0.908641 1.81728 0.131668 0.109483 1.54613e-07 0 0.00478998 0
0.9 0.0182825 0.906892 1111.09 321.615 1290.1 1579.79 517.75 531.022 310.755 3.61724 100.167 0.241617 0.537195 0.909277 1.81855 0.131908 0.109709 2.01845e-07 0 0.00441754 0
0.9 0.0167912 0.907721 1112.4 322.075 1290.71 1580.3 517.921 531.19 310.943 3.91821 97.4295 0.242082 0.537257 0.909914 1.81983 0.132148 0.109935 2.57697e-07 0 0.00406511 0
0.9 0.0153858 0.90854 1113.69 322.536 1291.32 1580.81 518.092 531.358 311.131 4.21903 94.693 0.242548 0.53732 0.910551 1.8211 0.132387 0.11016 3.22871e-07 0 0.00373211 0
0.9 0.0140634 0.909349 1114.97 322.998 1291.93 1581.32 518.263 531.526 311.318 4.51968 91.958 0.243013 0.537383 0.911189 1.82238 0.132627 0.110386 3.98072e-07 0 0.00341797 0
0.9 0.0128211 0.910148 1116.23 323.46 1292.55 1581.82 518.434 531.695 311.506 4.82018 89.2245 0.243478 0.537446 0.911827 1.82365 0.132867 0.110611 4.84e-07 0 0.00312212 0
0.9 0.0116561 0.910938 1117.48 323.923 1293.16 1582.33 518.606 531.863 311.693 5.12051 86.4923 0.243942 0.537509 0.912466 1.82493 0.133106 0.110836 5.81353e-07 0 0.00284399 0
0.9 0.0105657 0.911719 1118.72 324.387 1293.77 1582.84 518.777 532.032 311.88 5.4207 83.7614 0.244407 0.537572 0.913105 1.82621 0.133346 0.111061 6.90829e-07 0 0.00258302 0
0.9 0.00954717 0.912491 1119.94 324.851 1294.39 1583.35 518.949 532.201 312.066 5.72073 81.0319 0.244871 0.537636 0.913745 1.82749 0.133585 0.111287 8.13121e-07 0 0.00233863 0
0.9 0.00859777 0.913255 1121.15 325.316 1295 1583.86 519.121 532.37 312.252 6.02061 78.3038 0.245336 0.537699 0.914385 1.82877 0.133824 0.111512 9.48923e-07 0 0.00211028 0
0.9 0.00771484 0.914011 1122.35 325.782 1295.62 1584.37 519.292 532.538 312.438 6.32034 75.5769 0.2458 0.537763 0.915026 1.83005 0.134063 0.111737 1.09893e-06 0 0.00189739 0
0.9 0.00689572 0.914759 1123.53 326.248 1296.23 1584.88 519.464 532.707 312.623 6.61993 72.8514 0.246263 0.537827 0.915667 1.83133 0.134302 0.111961 1.26382e-06 0 0.00169942 0
0.9 0.00613782 0.9155 1124.71 326.715 1296.85 1585.39 519.636 532.876 312.809 6.91937 70.1271 0.246727 0.537892 0.916309 1.83261 0.134541 0.112186 1.4443e-06 0 0.0015158 0
0.9 0.00543853 0.916233 1125.87 327.182 1297.47 1585.9 519.808 533.046 312.994 7.21866 67.404 0.247191 0.537956 0.916952 1.8339 0.13478 0.112411 1.64103e-06 0 0.00134598 0
0.9 0.00479529 0.91696 1127.03 327.65 1298.08 1586.41 519.981 533.215 313.178 7.51782 64.6822 0.247654 0.538021 0.917595 1.83518 0.135018 0.112636 1.85472e-06 0 0.00118942 0
0.9 0.00420556 0.917681 1128.17 328.119 1298.7 1586.92 520.153 533.384 313.362 7.81684 61.9616 0.248117 0.538086 0.918238 1.83647 0.135257 0.11286 2.08604e-06 0 0.00104555 0
0.9 0.00366684 0.918396 1129.3 328.588 1299.32 1587.43 520.325 533.554 313.546 8.11572 59.2422 0.24858 0.538151 0.918882 1.83776 0.135495 0.113085 2.33568e-06 0 0.00091383 0
0.9 0.00317665 0.919104 1130.43 329.058 1299.93 1587.94 520.498 533.723 313.73 8.41447 56.524 0.249042 0.538216 0.919527 1.83905 0.135733 0.113309 2.60431e-06 0 0.000793716 0
0.9 0.00273252 0.919808 1131.54 329.529 1300.55 1588.46 520.67 533.893 313.914 8.71308 53.807 0.249505 0.538282 0.920172 1.84034 0.135972 0.113533 2.89261e-06 0 0.000684662 0
0.9 0.00233202 0.920506 1132.65 330 1301.17 1588.97 520.843 534.063 314.097 9.01156 51.091 0.249967 0.538347 0.920818 1.84163 0.13621 0.113757 3.20127e-06 0 0.000586122 0
0.9 0.00197274 0.921199 1133.76 330.472 1301.79 1589.48 521.016 534.232 314.28 9.30991 48.3762 0.250429 0.538413 0.921464 1.84292 0.136448 0.113982 3.53095e-06 0 0.000497557 0
0.9 0.00165231 0.921888 1134.85 330.944 1302.41 1589.99 521.189 534.402 314.462 9.60814 45.6625 0.250891 0.538479 0.922111 1.84421 0.136686 0.114206 3.88233e-06 0 0.000418425 0
0.9 0.00136835 0.922572 1135.94 331.418 1303.03 1590.51 521.362 534.572 314.644 9.90624 42.9499 0.251353 0.538545 0.922758 1.8455 0.136923 0.11443 4.25609e-06 0 0.000348188 0
0.9 0.00111853 0.923253 1137.02 331.891 1303.65 1591.02 521.535 534.742 314.826 10.2042 40.2383 0.251814 0.538612 0.923406 1.8468 0.137161 0.114653 4.65289e-06 0 0.000286309 0
0.9 0.000900535 0.92393 1138.1 332.366 1304.27 1591.53 521.708 534.913 315.008 10.5021 37.5278 0.252276 0.538678 0.924054 1.84809 0.137399 0.114877 5.07341e-06 0 0.000232252 0
0.9 0.00071208 0.924603 1139.17 332.84 1304.89 1592.05 521.881 535.083 315.189 10.7998 34.8184 0.252737 0.538745 0.924703 1.84939 0.137636 0.115101 5.51832e-06 0 0.000185483 0
0.9 0.000550891 0.925273 1140.24 333.316 1305.52 1592.56 522.054 535.253 315.37 11.0974 32.1099 0.253198 0.538812 0.925353 1.85069 0.137873 0.115325 5.98829e-06 0 0.000145469 0
0.9 0.000414723 0.925941 1141.3 333.792 1306.14 1593.08 522.228 535.424 315.551 11.3949 29.4024 0.253659 0.538879 0.926003 1.85199 0.138111 0.115548 6.48398e-06 0 0.000111679 0
0.9 0.00030135 0.926606 1142.36 334.269 1306.76 1593.59 522.401 535.594 315.732 11.6923 26.696 0.254119 0.538946 0.926653 1.85329 0.138348 0.115772 7.00606e-06 0 8.35829e-05 0
0.9 0.000208569 0.927269 1143.42 334.746 1307.38 1594.1 522.575 535.765 315.912 11.9896 23.9904 0.25458 0.539014 0.927304 1.85459 0.138585 0.115995 7.5552e-06 0 6.0651e-05 0
0.9 0.000134195 0.92793 1144.47 335.224 1308.01 1594.62 522.749 535.936 316.092 12.2867 21.2858 0.25504 0.539082 0.927956 1.85589 0.138822 0.116218 8.13207e-06 0 4.23562e-05 0
0.9 7.60677e-05 0.928589 1145.52 335.702 1308.63 1595.14 522.923 536.106 316.271 12.5838 18.5822 0.2555 0.539149 0.928608 1.85719 0.139059 0.116442 8.73732e-06 0 2.8172e-05 0
0.9 3.20434e-05 0.929247 1146.57 336.181 1309.26 1595.65 523.097 536.277 316.451 12.8807 15.8794 0.25596 0.539217 0.929261 1.85849 0.139295 0.116665 9.37162e-06 0 1.75731e-05 0
0.9 6.56472e-16 0.929904 1147.62 336.661 1309.88 1596.17 523.271 536.448 316.63 13.1776 13.1776 0.25642 0.539286 0.929914 1.8598 0.139532 0.116888 1.00356e-05 0 1.00356e-05 0


==> data_ZLA/MIX_a20_B165_g90_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
330.9375 2.1724838 11673.816 0.27479823 2.5954374 5.9827812 0.031352802 13.241147 4776.0218
330.6003 2.1724858 11674.682 0.27477811 2.5954404 5.9835913 0.031366771 13.251914 4767.1795
330.2631 2.1724871 11675.547 0.27475792 2.5954424 5.9844029 0.031380763 13.26271 4758.2315
329.9259 2.1724878 11676.41 0.27473768 2.5954433 5.9852162 0.031394772 13.273533 4749.1762
329.5887 2.1724876 11677.273 0.27471736 2.5954431 5.9860313 0.031408793 13.284388 4740.0098
329.2515 2.1724866 11678.134 0.27469698 2.5954417 5.9868482 0.031422836 13.295274 4730.7323
328.9143 2.172485 11678.994 0.27467653 2.5954392 5.9876669 0.031436902 13.306192 4721.3391
328.5771 2.1724828 11679.854 0.27465603 2.5954359 5.9884867 0.031450972 13.317132 4711.8293
328.2399 2.1724797 11680.713 0.27463545 2.5954312 5.9893086 0.031465073 13.32811 4702.199
327.9027 2.1724758 11681.571 0.2746148 2.5954255 5.9901323 0.031479189 13.339117 4692.4468
327.5655 2.1724712 11682.427 0.27459408 2.5954185 5.9909579 0.031493319 13.350155 4682.5692
327.2283 2.1724655 11683.282 0.27457326 2.5954099 5.991786 0.031507479 13.361236 4672.5642
326.8911 2.1724593 11684.137 0.2745524 2.5954007 5.9926151 0.031521639 13.372334 4662.4292
326.5539 2.1724522 11684.99 0.27453146 2.5953901 5.9934464 0.031535833 13.383474 4652.1602
326.2167 2.1724445 11685.842 0.27451045 2.5953784 5.9942792 0.03155004 13.394642 4641.7555
325.8795 2.1724358 11686.694 0.27448936 2.5953654 5.9951142 0.031564271 13.405848 4631.2118
325.5423 2.1724261 11687.543 0.27446818 2.5953508 5.9959516 0.031578524 13.417092 4620.5264
325.2051 2.1724158 11688.393 0.27444694 2.5953353 5.9967906 0.031592791 13.428364 4609.6958
324.8679 2.1724046 11689.24 0.27442562 2.5953185 5.9976315 0.031607084 13.439673 4598.7181
324.5307 2.1723923 11690.087 0.27440419 2.5953 5.998475 0.031621397 13.451023 4587.5879
324.1935 2.1723794 11690.933 0.27438272 2.5952807 5.9993199 0.031635728 13.462402 4576.3038
323.8563 2.1723655 11691.777 0.27436114 2.5952597 6.0001675 0.031650087 13.473824 4564.8623
323.51945 2.1723507 11692.62 0.2743395 2.5952375 6.0010162 0.031664442 13.485266 4553.2718
323.18295 2.1723349 11693.46 0.27431779 2.5952138 6.0018664 0.031678811 13.496739 4541.5297
322.8468 2.1723182 11694.298 0.27429602 2.5951887 6.002718 0.031693186 13.508237 4529.6322
322.511 2.1723006 11695.134 0.27427419 2.5951623 6.0035708 0.031707585 13.519768 4517.579
322.17555 2.1722822 11695.969 0.2742523 2.5951346 6.0044247 0.031721965 13.531313 4505.3637
321.84045 2.1722628 11696.801 0.27423033 2.5951054 6.0052803 0.031736368 13.542893 4492.9862
321.5057 2.1722423 11697.631 0.27420829 2.5950747 6.0061376 0.031750782 13.554506 4480.4414
321.1713 2.1722209 11698.459 0.27418619 2.5950426 6.0069961 0.031765199 13.566141 4467.728
320.83724 2.1721985 11699.285 0.27416401 2.5950089 6.0078563 0.031779629 13.577809 4454.8412
320.50353 2.1721751 11700.108 0.27414174 2.5949737 6.0087183 0.031794071 13.58951 4441.7805
320.17017 2.1721507 11700.93 0.27411941 2.5949371 6.0095818 0.03180852 13.601238 4428.54
319.83715 2.1721251 11701.749 0.27409699 2.5948986 6.0104476 0.031822993 13.613009 4415.1152
319.50448 2.1720986 11702.568 0.27407449 2.594859 6.0113147 0.031837464 13.624804 4401.5044
319.17216 2.172071 11703.383 0.2740519 2.5948175 6.012184 0.031851958 13.636638 4387.7019
318.84018 2.1720423 11704.197 0.27402922 2.5947743 6.0130554 0.031866472 13.648512 4373.7039
318.50855 2.1720125 11705.009 0.27400645 2.5947296 6.0139289 0.031880995 13.660421 4359.5061
318.17727 2.1719815 11705.819 0.27398359 2.5946832 6.0148046 0.031895543 13.672372 4345.1038
317.84632 2.1719496 11706.627 0.27396064 2.5946352 6.0156823 0.031910106 13.684359 4330.4936
317.51573 2.1719162 11707.434 0.27393757 2.5945851 6.016563 0.031924693 13.696394 4315.6691
317.18547 2.1718818 11708.238 0.27391441 2.5945335 6.0174457 0.031939299 13.708468 4300.6273
316.85556 2.1718463 11709.041 0.27389115 2.5944802 6.0183309 0.031953932 13.720586 4285.3615
316.52599 2.1718095 11709.842 0.27386778 2.594425 6.0192188 0.031968582 13.732747 4269.8658
316.19677 2.1717716 11710.641 0.2738443 2.594368 6.0201091 0.031983254 13.744954 4254.1373
315.86789 2.1717322 11711.438 0.2738207 2.594309 6.0210027 0.031997952 13.757211 4238.1692
315.53934 2.1716917 11712.234 0.27379699 2.5942482 6.0218991 0.032012688 13.769521 4221.9562
315.21115 2.1716499 11713.028 0.27377316 2.5941855 6.0227982 0.032027441 13.781876 4205.4937
314.88329 2.1716068 11713.82 0.27374921 2.5941208 6.0237003 0.03204222 13.794281 4188.7702
314.55577 2.1715624 11714.611 0.27372514 2.5940541 6.0246056 0.032057032 13.80674 4171.7866
314.2286 2.1715165 11715.399 0.27370093 2.5939854 6.0255145 0.032071884 13.819259 4154.5307
313.90176 2.1714696 11716.187 0.27367661 2.5939148 6.026426 0.032086757 13.831826 4136.9986
313.57527 2.1714209 11716.973 0.27365212 2.5938418 6.0273419 0.032101668 13.844459 4119.1827
313.24911 2.1713712 11717.757 0.27362753 2.5937672 6.0282602 0.032116615 13.857141 4101.0733
312.92329 2.1713198 11718.54 0.27360278 2.5936902 6.0291826 0.032131594 13.869888 4082.6678
312.59782 2.171267 11719.321 0.27357789 2.5936111 6.0301088 0.032146615 13.882697 4063.9537
312.27268 2.1712128 11720.101 0.27355285 2.5935297 6.031039 0.032161678 13.895573 4044.9244
311.94788 2.1711569 11720.88 0.27352765 2.5934459 6.0319734 0.032176775 13.908514 4025.5723
311.62341 2.1710998 11721.657 0.27350232 2.5933603 6.0329109 0.032191915 13.921515 4005.8875
311.29929 2.171041 11722.433 0.27347681 2.5932721 6.0338534 0.032207105 13.934592 3985.8617
310.9755 2.1709807 11723.207 0.27345115 2.5931816 6.0347999 0.032222344 13.94774 3965.4847
310.65205 2.1709186 11723.98 0.27342531 2.5930886 6.0357512 0.032237617 13.960957 3944.7468
310.32893 2.1708551 11724.752 0.27339931 2.5929933 6.0367067 0.032252942 13.97425 3923.6378
310.00615 2.17079 11725.523 0.27337313 2.5928957 6.0376668 0.032268318 13.987618 3902.1462
309.68371 2.1707232 11726.292 0.27334678 2.5927955 6.0386319 0.032283745 14.001065 3880.2611
309.3616 2.1706546 11727.061 0.27332024 2.5926928 6.039602 0.032299232 14.014595 3857.9705
309.03983 2.1705844 11727.828 0.27329351 2.5925875 6.0405771 0.032314767 14.028204 3835.2614
308.71839 2.1705124 11728.594 0.27326659 2.5924796 6.0415573 0.032330365 14.0419 3812.124
308.39729 2.1704387 11729.36 0.27323948 2.5923691 6.042543 0.03234602 14.05568 3788.5416
308.07652 2.1703631 11730.124 0.27321214 2.5922557 6.0435346 0.032361739 14.069559 3764.5027
307.75608 2.1702857 11730.888 0.27318463 2.5921397 6.0445315 0.03237752 14.083521 3739.9899
307.43598 2.1702065 11731.651 0.27315689 2.592021 6.0455342 0.032393364 14.097578 3714.9896
307.11621 2.1701253 11732.412 0.27312893 2.5918993 6.0465432 0.032409277 14.111734 3689.4854
306.79677 2.1700422 11733.174 0.27310076 2.5917749 6.0475584 0.032425272 14.125993 3663.4614
306.47766 2.1699572 11733.935 0.27307235 2.5916474 6.0485798 0.032441327 14.14035 3636.8985
306.15889 2.16987 11734.694 0.2730437 2.5915169 6.0496081 0.032457463 14.154815 3609.7781
305.84045 2.1697811 11735.454 0.27301483 2.5913837 6.0506425 0.032473673 14.169383 3582.0814
305.52234 2.16969 11736.213 0.27298572 2.5912473 6.0516839 0.032489961 14.18406 3553.7867
305.20456 2.1695968 11736.972 0.27295634 2.5911076 6.0527327 0.032506332 14.198855 3524.8734
304.88711 2.1695014 11737.73 0.27292671 2.5909647 6.0537891 0.032522796 14.21377 3495.3177
304.56999 2.1694038 11738.488 0.27289681 2.5908186 6.0548528 0.032539342 14.228803 3465.0958
304.2532 2.1693042 11739.247 0.27286664 2.5906693 6.0559239 0.032555977 14.243955 3434.1837
303.93674 2.1692021 11740.004 0.2728362 2.5905164 6.0570036 0.03257271 14.259237 3402.55
303.62061 2.1690978 11740.762 0.27280546 2.5903602 6.0580913 0.032589543 14.274653 3370.1699
303.30481 2.1689911 11741.52 0.27277444 2.5902004 6.0591875 0.032606479 14.290203 3337.0146
302.98934 2.1688822 11742.278 0.27274314 2.5900374 6.0602919 0.032623518 14.305884 3303.0505
302.67419 2.1687708 11743.037 0.27271151 2.5898707 6.0614054 0.032640656 14.321709 3268.2454
302.35937 2.168657 11743.796 0.27267957 2.5897002 6.0625282 0.032657908 14.337679 3232.5631
302.04488 2.1685406 11744.555 0.2726473 2.5895259 6.0636606 0.032675276 14.353801 3195.9779
301.73072 2.1684216 11745.315 0.27261471 2.5893478 6.0648027 0.032692767 14.37008 3158.4488
301.41689 2.1683001 11746.076 0.27258177 2.589166 6.0659547 0.032710378 14.386514 3119.9222
301.10338 2.1681758 11746.837 0.27254849 2.5889799 6.0671172 0.032728113 14.403111 3080.3786
300.79019 2.1680486 11747.599 0.27251482 2.5887897 6.0682909 0.032745987 14.419887 3039.7856
300.47733 2.1679192 11748.363 0.27248084 2.5885961 6.069474 0.032763974 14.436813 2998.1142
300.1648 2.1677866 11749.127 0.27244645 2.5883975 6.0706698 0.032782125 14.453934 2955.3698
299.85259 2.1676513 11749.893 0.27241167 2.5881951 6.0718765 0.032800412 14.471235 2911.6111
299.54071 2.167513 11750.661 0.27237651 2.5879882 6.0730952 0.032818844 14.488721 2867.0644
299.22915 2.1673718 11751.43 0.27234093 2.587777 6.0743264 0.032837441 14.506407 2822.4316
298.91792 2.1672275 11752.202 0.27230493 2.5875612 6.0755703 0.032856195 14.524293 2780.2779
298.60701 2.16708 11752.974 0.2722685 2.5873406 6.0768275 0.032875108 14.542382 2749.0011
298.29642 2.1669295 11753.75 0.27223162 2.5871155 6.0780979 0.032894194 14.560687 2734.9357
297.98616 2.1667757 11754.527 0.27219429 2.5868854 6.0793827 0.032913471 14.579215 2728.9657
297.67622 2.1666188 11755.308 0.2721565 2.5866508 6.080681 0.032932912 14.597958 2725.5616
297.3666 2.1664583 11756.091 0.27211822 2.5864107 6.0819951 0.032952552 14.616943 2723.1243
297.0573 2.1662946 11756.877 0.27207946 2.586166 6.0833236 0.032972385 14.636162 2721.1285
296.74833 2.1661272 11757.667 0.27204018 2.5859158 6.0846686 0.032992427 14.655638 2719.6097
296.43967 2.1659564 11758.46 0.27200037 2.5856604 6.0860298 0.033012683 14.67537 2718.0911
296.13134 2.1657819 11759.257 0.27196003 2.5853996 6.0874078 0.033033149 14.695362 2716.5727
295.82333 2.1656038 11760.058 0.27191914 2.5851334 6.088803 0.033053854 14.715633 2715.0544
295.51564 2.1654219 11760.864 0.27187768 2.5848616 6.0902161 0.033074787 14.736183 2713.5362
295.20827 2.1652362 11761.674 0.27183562 2.584584 6.0916482 0.033095965 14.757026 2712.0181
294.90121 2.1650464 11762.489 0.27179296 2.5843005 6.0930995 0.033117401 14.778175 2710.5002
294.59448 2.164853 11763.311 0.2717497 2.5840114 6.0945701 0.033139094 14.799628 2708.9825
294.28807 2.1646553 11764.138 0.27170578 2.5837161 6.0960618 0.033161072 14.821413 2707.4649
293.98197 2.1644536 11764.971 0.27166122 2.5834149 6.0975743 0.033183327 14.843525 2705.9949
293.6762 2.1642476 11765.812 0.27161597 2.5831072 6.0991091 0.033205885 14.865988 2704.5458
293.37074 2.1640376 11766.659 0.27157004 2.5827936 6.1006662 0.033228747 14.888803 2703.0778
293.0656 2.1638234 11767.516 0.2715234 2.5824737 6.1022466 0.033251923 14.911983 2701.6004
292.76077 2.1636047 11768.381 0.271476 2.5821471 6.103852 0.033275444 14.935556 2700.1092
292.45627 2.1633819 11769.255 0.27142787 2.5818144 6.105482 0.033299307 14.959517 2698.5969
292.15208 2.1631546 11770.14 0.27137895 2.5814751 6.1071388 0.033323548 14.983898 2697.0699


==> data_ZLA/MIX_a20_B165_g95.txt <==
# g f(hadronic matter fraction) nB(fm-3) density(MeVfm-3) pressure(MeVfm-3) chempo_p(MeV) chempo_n(MeV) chempo_u(MeV) chempo_d(MeV) chempo_lep_N(MeV) chempo_lep_Q(MeV) chempo_lep_G(MeV) p(fm-3) n(fm-3) u(fm-3) d+s(fm-3) eN(fm-3) muN(fm-3) eQ(fm-3) muQ(fm-3) eG(fm-3) muG(fm-3) 
0.95 1 0.74614 860.645 296.319 1252.64 1550.6 507.905 521.347 297.956 -1.53241 297.956 0.211318 0.534822 0.872919 1.74584 0.116272 0.0950456 -1.32543e-08 -0 0.116272 0.0950456
0.95 0.969831 0.750211 866.959 296.49 1252.92 1550.83 507.982 521.423 298.055 -1.38937 295.211 0.21154 0.534845 0.873202 1.7464 0.116387 0.0951532 -9.47956e-09 -0 0.113088 0.0920704
0.95 0.940295 0.754205 873.153 296.662 1253.19 1551.06 508.06 521.499 298.153 -1.24638 292.468 0.211763 0.534869 0.873485 1.74697 0.116502 0.0952607 -6.45791e-09 -0 0.109964 0.0891554
0.95 0.911382 0.758122 879.229 296.836 1253.46 1551.29 508.137 521.575 298.251 -1.10347 289.725 0.211985 0.534892 0.873768 1.74754 0.116617 0.0953682 -4.11216e-09 -0 0.1069 0.0862999
0.95 0.883085 0.761963 885.188 297.01 1253.73 1551.52 508.214 521.651 298.349 -0.960632 286.984 0.212208 0.534916 0.874051 1.7481 0.116732 0.0954756 -2.36594e-09 -0 0.103894 0.0835034
0.95 0.855397 0.765729 891.031 297.185 1254.01 1551.74 508.291 521.727 298.446 -0.817858 284.244 0.21243 0.53494 0.874334 1.74867 0.116847 0.0955831 -1.14458e-09 -0 0.100947 0.0807652
0.95 0.828309 0.769421 896.76 297.361 1254.28 1551.97 508.369 521.803 298.544 -0.675153 281.506 0.212652 0.534963 0.874618 1.74924 0.116962 0.0956905 -3.77667e-10 -0 0.0980571 0.0780847
0.95 0.801814 0.773039 902.376 297.537 1254.55 1552.2 508.446 521.878 298.642 -0.532517 278.769 0.212875 0.534987 0.874901 1.7498 0.117077 0.0957979 -1.479e-11 -0 0.0952245 0.0754612
0.95 0.610271 0.79946 943.41 298.982 1256.74 1554.04 509.065 522.487 299.42 0.60616 256.917 0.214651 0.535179 0.877174 1.75435 0.117994 0.0966565 1.52364e-10 0 0.0745409 0.0564542
0.95 0.588768 0.80246 948.072 299.166 1257.02 1554.27 509.143 522.563 299.517 0.748197 254.191 0.214873 0.535203 0.877459 1.75492 0.118109 0.0967638 7.17506e-10 0 0.0721935 0.0543168
0.95 0.567783 0.805396 952.636 299.351 1257.29 1554.5 509.22 522.639 299.614 0.890168 251.467 0.215095 0.535227 0.877744 1.75549 0.118224 0.096871 1.70217e-09 0 0.0698968 0.0522303
0.95 0.547309 0.808268 957.101 299.536 1257.57 1554.73 509.298 522.715 299.711 1.03207 248.743 0.215316 0.535251 0.878028 1.75606 0.118338 0.0969782 3.16921e-09 0 0.0676504 0.0501942
0.95 0.527339 0.811078 961.47 299.722 1257.84 1554.96 509.375 522.792 299.807 1.17392 246.021 0.215538 0.535276 0.878313 1.75663 0.118453 0.0970854 5.1889e-09 0 0.0654537 0.0482079
0.95 0.507864 0.813826 965.744 299.909 1258.12 1555.19 509.453 522.868 299.904 1.31569 243.3 0.21576 0.5353 0.878598 1.7572 0.118567 0.0971925 7.83365e-09 0 0.0633059 0.0462707
0.95 0.488879 0.816513 969.923 300.097 1258.39 1555.42 509.531 522.944 300 1.45741 240.581 0.215981 0.535325 0.878884 1.75777 0.118682 0.0972997 1.11766e-08 0 0.0612066 0.0443822
0.95 0.470377 0.819141 974.01 300.285 1258.66 1555.65 509.608 523.02 300.097 1.59906 237.862 0.216203 0.535349 0.879169 1.75834 0.118796 0.0974068 1.5291e-08 0 0.0591551 0.0425417
0.95 0.452349 0.821709 978.006 300.474 1258.94 1555.88 509.686 523.097 300.193 1.74064 235.145 0.216424 0.535373 0.879454 1.75891 0.11891 0.0975139 2.02505e-08 0 0.0571509 0.0407485
0.95 0.434791 0.824219 981.911 300.664 1259.21 1556.11 509.764 523.173 300.289 1.88216 232.429 0.216646 0.535398 0.87974 1.75948 0.119025 0.097621 2.61283e-08 0 0.0551933 0.0390023
0.95 0.417693 0.826671 985.727 300.854 1259.49 1556.34 509.841 523.249 300.386 2.02362 229.714 0.216867 0.535423 0.880025 1.76005 0.119139 0.097728 3.29978e-08 0 0.0532818 0.0373023
0.95 0.401051 0.829067 989.456 301.045 1259.76 1556.57 509.919 523.326 300.482 2.16502 227 0.217089 0.535447 0.880311 1.76062 0.119254 0.0978351 4.09321e-08 0 0.0514157 0.035648
0.95 0.384857 0.831406 993.098 301.236 1260.04 1556.8 509.997 523.402 300.578 2.30635 224.288 0.21731 0.535472 0.880597 1.76119 0.119368 0.0979421 5.00041e-08 0 0.0495945 0.0340387
0.95 0.369104 0.833691 996.655 301.428 1260.31 1557.03 510.074 523.479 300.674 2.44762 221.577 0.217531 0.535497 0.880883 1.76177 0.119482 0.0980491 6.02868e-08 0 0.0478176 0.0324741
0.95 0.353785 0.835921 1000.13 301.62 1260.59 1557.26 510.152 523.555 300.769 2.58883 218.866 0.217753 0.535521 0.881169 1.76234 0.119597 0.0981561 7.18527e-08 0 0.0460844 0.0309534
0.95 0.338895 0.838098 1003.52 301.814 1260.86 1557.49 510.23 523.631 300.865 2.72998 216.158 0.217974 0.535546 0.881455 1.76291 0.119711 0.098263 8.47744e-08 0 0.0443943 0.029476
0.95 0.324426 0.840223 1006.83 302.007 1261.14 1557.72 510.308 523.708 300.961 2.87107 213.45 0.218195 0.535571 0.881741 1.76348 0.119825 0.09837 9.91242e-08 0 0.0427467 0.0280416
0.95 0.310372 0.842295 1010.06 302.201 1261.41 1557.95 510.386 523.784 301.056 3.01209 210.743 0.218416 0.535596 0.882028 1.76406 0.119939 0.0984769 1.14974e-07 0 0.0411411 0.0266493
0.95 0.296727 0.844316 1013.21 302.396 1261.69 1558.19 510.464 523.861 301.152 3.15306 208.038 0.218637 0.535621 0.882314 1.76463 0.120053 0.0985838 1.32396e-07 0 0.0395768 0.0252988
0.95 0.283484 0.846287 1016.28 302.591 1261.96 1558.42 510.541 523.937 301.247 3.29396 205.333 0.218858 0.535646 0.882601 1.7652 0.120167 0.0986907 1.51463e-07 0 0.0380534 0.0239895
0.95 0.270636 0.848209 1019.27 302.787 1262.24 1558.65 510.619 524.014 301.343 3.4348 202.63 0.219079 0.535671 0.882888 1.76577 0.120282 0.0987976 1.72245e-07 0 0.0365702 0.0227207
0.95 0.258178 0.850081 1022.19 302.983 1262.52 1558.88 510.697 524.091 301.438 3.57559 199.928 0.2193 0.535696 0.883174 1.76635 0.120396 0.0989044 1.94813e-07 0 0.0351266 0.0214921
0.95 0.246103 0.851906 1025.03 303.18 1262.79 1559.11 510.775 524.167 301.533 3.71631 197.227 0.219521 0.535721 0.883461 1.76692 0.12051 0.0990113 2.19241e-07 0 0.0337221 0.0203029
0.95 0.234405 0.853683 1027.81 303.377 1263.07 1559.34 510.853 524.244 301.628 3.85698 194.527 0.219742 0.535746 0.883749 1.7675 0.120624 0.0991181 2.45598e-07 0 0.0323561 0.0191526
0.95 0.223077 0.855414 1030.51 303.575 1263.34 1559.57 510.931 524.32 301.723 3.99758 191.829 0.219963 0.535771 0.884036 1.76807 0.120738 0.0992249 2.73955e-07 0 0.031028 0.0180408
0.95 0.212114 0.857099 1033.13 303.773 1263.62 1559.8 511.009 524.397 301.818 4.13813 189.131 0.220183 0.535797 0.884323 1.76865 0.120852 0.0993316 3.04383e-07 0 0.0297374 0.0169669
0.95 0.20151 0.858739 1035.69 303.971 1263.9 1560.03 511.087 524.474 301.913 4.27861 186.434 0.220404 0.535822 0.88461 1.76922 0.120966 0.0994384 3.36953e-07 0 0.0284835 0.0159303
0.95 0.191257 0.860335 1038.18 304.17 1264.17 1560.27 511.165 524.55 302.008 4.41904 183.739 0.220625 0.535847 0.884898 1.76979 0.12108 0.0995451 3.71735e-07 0 0.0272658 0.0149306
0.95 0.181352 0.861887 1040.6 304.37 1264.45 1560.5 511.243 524.627 302.102 4.55941 181.045 0.220845 0.535873 0.885186 1.77037 0.121194 0.0996519 4.088e-07 0 0.0260839 0.0139672
0.95 0.171787 0.863397 1042.96 304.569 1264.72 1560.73 511.322 524.704 302.197 4.69972 178.352 0.221066 0.535898 0.885473 1.77095 0.121307 0.0997586 4.48218e-07 0 0.0249371 0.0130395
0.95 0.162556 0.864864 1045.25 304.769 1265 1560.96 511.4 524.781 302.291 4.83998 175.659 0.221287 0.535923 0.885761 1.77152 0.121421 0.0998652 4.90058e-07 0 0.0238248 0.0121471
0.95 0.153654 0.86629 1047.48 304.97 1265.28 1561.19 511.478 524.857 302.386 4.98017 172.968 0.221507 0.535949 0.886049 1.7721 0.121535 0.0999719 5.3439e-07 0 0.0227465 0.0112895
0.95 0.145076 0.867675 1049.64 305.171 1265.55 1561.42 511.556 524.934 302.48 5.12031 170.279 0.221728 0.535974 0.886337 1.77267 0.121649 0.100079 5.81284e-07 0 0.0217017 0.0104661
0.95 0.136815 0.86902 1051.74 305.372 1265.83 1561.66 511.634 525.011 302.574 5.2604 167.59 0.221948 0.536 0.886626 1.77325 0.121763 0.100185 6.3081e-07 0 0.0206897 0.00967654
0.95 0.128865 0.870326 1053.78 305.574 1266.11 1561.89 511.712 525.088 302.669 5.40042 164.902 0.222168 0.536026 0.886914 1.77383 0.121877 0.100292 6.83037e-07 0 0.0197101 0.00892023
0.95 0.121222 0.871593 1055.76 305.776 1266.38 1562.12 511.791 525.165 302.763 5.54039 162.215 0.222389 0.536051 0.887202 1.7744 0.12199 0.100398 7.38033e-07 0 0.0187623 0.00819673
0.95 0.11388 0.872822 1057.68 305.978 1266.66 1562.35 511.869 525.242 302.857 5.68031 159.529 0.222609 0.536077 0.887491 1.77498 0.122104 0.100505 7.95868e-07 0 0.0178458 0.00750555
0.95 0.106832 0.874014 1059.54 306.181 1266.94 1562.58 511.947 525.318 302.951 5.82016 156.845 0.222829 0.536103 0.88778 1.77556 0.122218 0.100611 8.56612e-07 0 0.0169599 0.00684625
0.95 0.100075 0.875169 1061.34 306.384 1267.22 1562.82 512.025 525.395 303.045 5.95997 154.161 0.223049 0.536129 0.888068 1.77613 0.122331 0.100718 9.20331e-07 0 0.0161041 0.00621838
0.95 0.0936025 0.876288 1063.09 306.587 1267.49 1563.05 512.104 525.472 303.138 6.09971 151.479 0.223269 0.536155 0.888357 1.77671 0.122445 0.100824 9.87096e-07 0 0.015278 0.0056215
0.95 0.0874095 0.877372 1064.79 306.791 1267.77 1563.28 512.182 525.549 303.232 6.2394 148.797 0.22349 0.536181 0.888646 1.77729 0.122559 0.100931 1.05697e-06 0 0.0144809 0.00505519
0.95 0.081491 0.878421 1066.43 306.995 1268.05 1563.51 512.26 525.626 303.326 6.37904 146.117 0.22371 0.536206 0.888936 1.77787 0.122672 0.101037 1.13003e-06 0 0.0137123 0.00451906
0.95 0.0758421 0.879435 1068.01 307.199 1268.32 1563.75 512.339 525.703 303.419 6.51862 143.437 0.22393 0.536232 0.889225 1.77845 0.122786 0.101144 1.20634e-06 0 0.0129717 0.00401273
0.95 0.0704579 0.880416 1069.55 307.404 1268.6 1563.98 512.417 525.78 303.513 6.65815 140.759 0.22415 0.536258 0.889514 1.77902 0.122899 0.10125 1.28597e-06 0 0.0122585 0.00353583
0.95 0.0653339 0.881365 1071.03 307.608 1268.88 1564.21 512.496 525.857 303.606 6.79762 138.081 0.22437 0.536285 0.889804 1.7796 0.123013 0.101357 1.36899e-06 0 0.0115722 0.00308806
0.95 0.0604657 0.88228 1072.46 307.814 1269.16 1564.44 512.574 525.934 303.7 6.93704 135.405 0.224589 0.536311 0.890093 1.78018 0.123126 0.101463 1.45545e-06 0 0.0109122 0.00266912
0.95 0.0558491 0.883164 1073.85 308.019 1269.44 1564.68 512.652 526.011 303.793 7.07641 132.729 0.224809 0.536337 0.890383 1.78076 0.12324 0.10157 1.54544e-06 0 0.0102781 0.00227878
0.95 0.05148 0.884016 1075.18 308.225 1269.71 1564.91 512.731 526.089 303.886 7.21572 130.055 0.225029 0.536363 0.890673 1.78134 0.123353 0.101676 1.63902e-06 0 0.0096692 0.00191686
0.95 0.0473551 0.884837 1076.46 308.43 1269.99 1565.14 512.809 526.166 303.979 7.35498 127.382 0.225249 0.536389 0.890963 1.78192 0.123467 0.101782 1.73625e-06 0 0.00908508 0.00158325
0.95 0.0434712 0.885627 1077.7 308.636 1270.27 1565.37 512.888 526.243 304.072 7.49418 124.709 0.225469 0.536416 0.891253 1.7825 0.12358 0.101889 1.8372e-06 0 0.00852517 0.00127797
0.95 0.0398259 0.886387 1078.89 308.843 1270.55 1565.61 512.966 526.32 304.165 7.63334 122.038 0.225688 0.536442 0.891543 1.78308 0.123693 0.101995 1.94194e-06 0 0.00798895 0.00100114
0.95 0.0364177 0.887117 1080.03 309.049 1270.83 1565.84 513.045 526.397 304.258 7.77244 119.367 0.225908 0.536468 0.891833 1.78366 0.123807 0.102101 2.05055e-06 0 0.00747588 0.000753125
0.95 0.0332464 0.887816 1081.13 309.256 1271.1 1566.07 513.124 526.474 304.351 7.91149 116.698 0.226127 0.536495 0.892124 1.78424 0.12392 0.102207 2.16307e-06 0 0.00698544 0.000534572
0.95 0.0303142 0.888485 1082.18 309.463 1271.38 1566.31 513.202 526.552 304.444 8.05048 114.029 0.226347 0.536521 0.892414 1.78482 0.124033 0.102314 2.27958e-06 0 0.0065171 0.000346639
0.95 0.0276272 0.889122 1083.17 309.67 1271.66 1566.54 513.281 526.629 304.536 8.18943 111.362 0.226566 0.536548 0.892705 1.7854 0.124147 0.10242 2.40015e-06 0 0.00607033 0.000191403
0.95 0.0252006 0.889726 1084.12 309.878 1271.94 1566.77 513.359 526.706 304.629 8.32832 108.695 0.226786 0.536574 0.892996 1.78598 0.12426 0.102526 2.52485e-06 0 0.00564461 7.29963e-05
0.95 0.0230826 0.89029 1085 310.085 1272.22 1567.01 513.438 526.783 304.721 8.46716 106.029 0.227005 0.536601 0.893286 1.78656 0.124373 0.102632 2.65373e-06 0 0.00523941 3.05897e-06
0.95 0.0213511 0.890805 1085.81 310.293 1272.5 1567.24 513.517 526.861 304.814 8.60596 103.365 0.227225 0.536628 0.893577 1.78715 0.124486 0.102738 2.78687e-06 0 0.00485422 0
0.95 0.019722 0.891306 1086.6 310.501 1272.78 1567.47 513.596 526.938 304.906 8.7447 100.701 0.227444 0.536654 0.893868 1.78773 0.124599 0.102845 2.92432e-06 0 0.00448852 0
0.95 0.0181793 0.891797 1087.37 310.709 1273.05 1567.71 513.674 527.015 304.998 8.88339 98.0381 0.227663 0.536681 0.89416 1.78831 0.124712 0.102951 3.06617e-06 0 0.00414177 0
0.95 0.0167205 0.892277 1088.12 310.917 1273.33 1567.94 513.753 527.093 305.09 9.02203 95.3762 0.227882 0.536708 0.894451 1.78889 0.124826 0.103057 3.21247e-06 0 0.00381348 0
0.95 0.0153431 0.892746 1088.85 311.126 1273.61 1568.17 513.832 527.17 305.183 9.16062 92.7153 0.228102 0.536735 0.894742 1.78947 0.124939 0.103163 3.36328e-06 0 0.00350311 0
0.95 0.0140446 0.893205 1089.57 311.334 1273.89 1568.41 513.911 527.248 305.275 9.29916 90.0552 0.228321 0.536762 0.895034 1.79006 0.125052 0.103269 3.51868e-06 0 0.00321015 0
0.95 0.0128225 0.893655 1090.28 311.543 1274.17 1568.64 513.989 527.325 305.367 9.43765 87.3961 0.22854 0.536788 0.895326 1.79064 0.125165 0.103375 3.67873e-06 0 0.00293409 0
0.95 0.0116744 0.894095 1090.97 311.752 1274.45 1568.87 514.068 527.402 305.458 9.57609 84.738 0.228759 0.536815 0.895617 1.79122 0.125278 0.103481 3.8435e-06 0 0.00267442 0
0.95 0.0105978 0.894527 1091.65 311.961 1274.73 1569.11 514.147 527.48 305.55 9.71448 82.0807 0.228978 0.536842 0.895909 1.79181 0.125391 0.103587 4.01304e-06 0 0.00243062 0
0.95 0.00959016 0.894949 1092.31 312.17 1275.01 1569.34 514.226 527.557 305.642 9.85283 79.4243 0.229197 0.536869 0.896201 1.79239 0.125504 0.103693 4.18743e-06 0 0.00220218 0
0.95 0.00864921 0.895363 1092.96 312.38 1275.29 1569.57 514.305 527.635 305.734 9.99112 76.7689 0.229416 0.536896 0.896494 1.79297 0.125617 0.103799 4.36673e-06 0 0.00198859 0
0.95 0.00777248 0.895769 1093.6 312.589 1275.57 1569.81 514.384 527.712 305.825 10.1294 74.1143 0.229635 0.536924 0.896786 1.79356 0.12573 0.103905 4.551e-06 0 0.00178935 0
0.95 0.00695759 0.896167 1094.22 312.799 1275.85 1570.04 514.463 527.79 305.917 10.2676 71.4606 0.229854 0.536951 0.897078 1.79414 0.125843 0.104011 4.74031e-06 0 0.00160393 0
0.95 0.00620216 0.896557 1094.83 313.009 1276.13 1570.28 514.542 527.868 306.008 10.4057 68.8078 0.230072 0.536978 0.897371 1.79473 0.125955 0.104117 4.93472e-06 0 0.00143185 0
0.95 0.00550382 0.896941 1095.44 313.219 1276.41 1570.51 514.621 527.945 306.1 10.5438 66.1559 0.230291 0.537005 0.897663 1.79531 0.126068 0.104223 5.13431e-06 0 0.00127259 0
0.95 0.00486021 0.897317 1096.03 313.429 1276.69 1570.75 514.7 528.023 306.191 10.6819 63.5049 0.23051 0.537033 0.897956 1.7959 0.126181 0.104329 5.33912e-06 0 0.00112564 0
0.95 0.00426901 0.897686 1096.61 313.639 1276.97 1570.98 514.779 528.1 306.282 10.8199 60.8548 0.230729 0.53706 0.898249 1.79648 0.126294 0.104435 5.54923e-06 0 0.000990507 0
0.95 0.00372787 0.89805 1097.18 313.85 1277.25 1571.21 514.858 528.178 306.373 10.9578 58.2055 0.230947 0.537087 0.898542 1.79707 0.126407 0.10454 5.7647e-06 0 0.000866685 0
0.95 0.0032345 0.898407 1097.74 314.06 1277.53 1571.45 514.937 528.256 306.464 11.0958 55.5571 0.231166 0.537115 0.898835 1.79765 0.126519 0.104646 5.9856e-06 0 0.000753672 0
0.95 0.00278659 0.898758 1098.29 314.271 1277.81 1571.68 515.016 528.333 306.555 11.2336 52.9095 0.231384 0.537142 0.899128 1.79824 0.126632 0.104752 6.21199e-06 0 0.000650969 0
0.95 0.00238186 0.899104 1098.83 314.482 1278.09 1571.92 515.095 528.411 306.646 11.3715 50.2628 0.231603 0.53717 0.899421 1.79882 0.126745 0.104858 6.44393e-06 0 0.000558075 0
0.95 0.00201804 0.899444 1099.37 314.693 1278.37 1572.15 515.174 528.489 306.737 11.5092 47.617 0.231821 0.537197 0.899715 1.79941 0.126858 0.104964 6.68148e-06 0 0.000474493 0
0.95 0.00169286 0.89978 1099.9 314.904 1278.65 1572.39 515.253 528.567 306.828 11.647 44.972 0.23204 0.537225 0.900008 1.8 0.12697 0.105069 6.92472e-06 0 0.000399725 0
0.95 0.00140409 0.900111 1100.42 315.115 1278.93 1572.62 515.333 528.644 306.918 11.7846 42.3278 0.232258 0.537252 0.900302 1.80058 0.127083 0.105175 7.17369e-06 0 0.000333274 0
0.95 0.00114948 0.900438 1100.93 315.326 1279.21 1572.86 515.412 528.722 307.009 11.9223 39.6845 0.232476 0.53728 0.900596 1.80117 0.127195 0.105281 7.42848e-06 0 0.000274646 0
0.95 0.000926811 0.900761 1101.44 315.538 1279.49 1573.09 515.491 528.8 307.1 12.0599 37.042 0.232695 0.537308 0.90089 1.80176 0.127308 0.105387 7.68914e-06 0 0.000223346 0
0.95 0.000733882 0.90108 1101.94 315.75 1279.78 1573.33 515.57 528.878 307.19 12.1974 34.4003 0.232913 0.537336 0.901184 1.80234 0.127421 0.105492 7.95573e-06 0 0.00017888 0
0.95 0.000568494 0.901395 1102.44 315.961 1280.06 1573.56 515.649 528.956 307.281 12.3349 31.7595 0.233131 0.537363 0.901478 1.80293 0.127533 0.105598 8.22831e-06 0 0.000140757 0
0.95 0.000428462 0.901707 1102.93 316.173 1280.34 1573.8 515.729 529.033 307.371 12.4724 29.1194 0.233349 0.537391 0.901772 1.80352 0.127646 0.105704 8.50696e-06 0 0.000108485 0
0.95 0.000311616 0.902017 1103.42 316.385 1280.62 1574.03 515.808 529.111 307.461 12.6098 26.4802 0.233567 0.537419 0.902066 1.80411 0.127758 0.105809 8.79173e-06 0 8.15722e-05 0
0.95 0.000215795 0.902323 1103.9 316.597 1280.9 1574.27 515.887 529.189 307.551 12.7472 23.8418 0.233785 0.537447 0.902361 1.80469 0.127871 0.105915 9.08268e-06 0 5.95304e-05 0
0.95 0.000138853 0.902628 1104.38 316.81 1281.18 1574.5 515.967 529.267 307.641 12.8845 21.2042 0.234004 0.537475 0.902655 1.80528 0.127983 0.106021 9.37989e-06 0 4.18706e-05 0
0.95 7.86532e-05 0.90293 1104.85 317.022 1281.46 1574.74 516.046 529.345 307.731 13.0218 18.5674 0.234222 0.537503 0.90295 1.80587 0.128095 0.106126 9.6834e-06 0 2.81049e-05 0
0.95 3.30729e-05 0.903231 1105.33 317.234 1281.74 1574.97 516.125 529.423 307.821 13.159 15.9314 0.234439 0.537531 0.903245 1.80646 0.128208 0.106232 9.99329e-06 0 1.77466e-05 0
0.95 3.89261e-16 0.903529 1105.8 317.447 1282.03 1575.21 516.205 529.501 307.911 13.2962 13.2962 0.234657 0.537559 0.90354 1.80705 0.12832 0.106337 1.03096e-05 0 1.03096e-05 0


==> data_ZLA/MIX_a20_B165_g95_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
328.90625 2.1731235 11679.583 0.27474341 2.5963967 5.986086 0.031421641 13.283606 5167.6588
328.62484 2.1731232 11680.301 0.2747265 2.5963962 5.9867644 0.031433317 13.292644 5162.336
328.34343 2.1731225 11681.017 0.27470956 2.596395 5.9874438 0.031445008 13.301703 5156.9492
328.06202 2.1731212 11681.733 0.27469257 2.5963932 5.9881242 0.031456706 13.310778 5151.496
327.78062 2.1731194 11682.447 0.27467553 2.5963904 5.988806 0.031468418 13.319877 5145.975
327.49921 2.173117 11683.161 0.27465845 2.5963867 5.989489 0.031480141 13.328995 5140.3832
327.2178 2.1731144 11683.875 0.27464135 2.5963828 5.9901722 0.031491863 13.338124 5134.7198
326.93639 2.1731112 11684.587 0.27462419 2.596378 5.9908568 0.031503604 13.347277 5128.9816
326.65498 2.1731074 11685.299 0.27460699 2.5963723 5.9915427 0.031515358 13.356453 5123.1679
326.37357 2.1731029 11686.01 0.27458973 2.5963656 5.9922299 0.031527117 13.365648 5117.2754
326.09217 2.173098 11686.719 0.27457243 2.5963582 5.9929182 0.031538889 13.374864 5111.3025
325.81076 2.1730928 11687.429 0.2745551 2.5963503 5.9936069 0.031550668 13.384094 5105.2471
325.52935 2.1730869 11688.137 0.27453772 2.5963414 5.9942971 0.031562467 13.39335 5099.1065
325.24794 2.1730804 11688.844 0.2745203 2.5963317 5.9949885 0.03157426 13.402618 5092.8779
324.96653 2.1730734 11689.551 0.27450282 2.5963212 5.995681 0.031586074 13.411915 5086.5589
324.68512 2.173066 11690.256 0.27448532 2.59631 5.9963744 0.031597895 13.421225 5080.1475
324.40372 2.1730579 11690.961 0.27446775 2.5962977 5.9970691 0.031609728 13.430561 5073.6404
324.12231 2.1730492 11691.664 0.27445014 2.5962847 5.997765 0.031621569 13.439916 5067.0351
323.8409 2.17304 11692.367 0.27443248 2.5962709 5.998462 0.031633421 13.449292 5060.328
323.55949 2.1730304 11693.069 0.27441479 2.5962564 5.9991596 0.031645283 13.458685 5053.5157
323.27808 2.17302 11693.77 0.27439703 2.5962407 5.9998591 0.03165716 13.468105 5046.5962
322.99667 2.1730092 11694.47 0.27437924 2.5962245 6.0005592 0.031669038 13.47754 5039.5662
322.71551 2.1729975 11695.168 0.27436139 2.596207 6.0012606 0.031680926 13.486997 5032.4268
322.43459 2.1729853 11695.864 0.27434352 2.5961886 6.0019624 0.031692808 13.496462 5025.1768
322.15392 2.1729729 11696.559 0.27432565 2.5961699 6.0026638 0.031704687 13.505933 5017.8119
321.87349 2.1729596 11697.253 0.27430771 2.59615 6.0033666 0.03171657 13.515426 5010.3279
321.5933 2.1729458 11697.945 0.27428974 2.5961292 6.0040696 0.031728454 13.524931 5002.7222
321.31336 2.1729313 11698.634 0.27427174 2.5961074 6.0047736 0.031740333 13.534448 4994.9905
321.03366 2.1729162 11699.323 0.2742537 2.5960848 6.005478 0.031752216 13.543981 4987.1287
320.75421 2.1729006 11700.009 0.27423562 2.5960612 6.006183 0.031764096 13.553526 4979.1321
320.475 2.1728843 11700.694 0.27421753 2.5960368 6.0068885 0.031775978 13.563083 4970.9999
320.19603 2.1728674 11701.377 0.27419939 2.5960114 6.0075946 0.031787864 13.572657 4962.7235
319.9173 2.1728499 11702.059 0.2741812 2.595985 6.0083016 0.031799743 13.582245 4954.3004
319.63882 2.1728317 11702.739 0.27416298 2.5959578 6.0090089 0.031811623 13.591847 4945.7257
319.36058 2.1728128 11703.416 0.27414472 2.5959294 6.0097172 0.031823503 13.601463 4936.9946
319.08258 2.1727935 11704.093 0.27412644 2.5959003 6.0104256 0.031835383 13.611091 4928.102
318.80482 2.1727734 11704.767 0.27410811 2.5958701 6.0111348 0.031847259 13.620734 4919.0415
318.52731 2.1727526 11705.44 0.27408974 2.5958388 6.011845 0.031859139 13.630394 4909.8095
318.25004 2.1727312 11706.11 0.27407133 2.5958066 6.0125556 0.031871016 13.640068 4900.3997
317.973 2.1727091 11706.779 0.27405288 2.5957734 6.0132669 0.031882898 13.649758 4890.8062
317.69621 2.1726862 11707.446 0.27403439 2.5957391 6.0139791 0.031894777 13.659464 4881.0229
317.41966 2.1726629 11708.112 0.27401587 2.5957041 6.0146915 0.031906663 13.669185 4871.044
317.14336 2.1726387 11708.775 0.2739973 2.5956678 6.0154049 0.031918536 13.678918 4860.863
316.86729 2.1726137 11709.437 0.27397866 2.5956302 6.0161195 0.031930409 13.688672 4850.4728
316.59146 2.1725882 11710.096 0.27396002 2.5955919 6.0168341 0.03194228 13.698434 4839.8667
316.31587 2.1725619 11710.754 0.27394131 2.5955523 6.0175499 0.031954161 13.70822 4829.0371
316.04052 2.1725348 11711.409 0.27392257 2.5955118 6.0182661 0.031966041 13.718021 4817.9773
315.76542 2.1725071 11712.063 0.27390378 2.5954701 6.0189834 0.031977924 13.72784 4806.6786
315.49055 2.1724785 11712.715 0.27388493 2.5954272 6.0197016 0.031989804 13.737678 4795.1339
315.21592 2.1724492 11713.365 0.27386604 2.5953832 6.0204207 0.032001682 13.747531 4783.3335
314.94153 2.1724191 11714.013 0.27384709 2.5953379 6.0211408 0.032013573 13.75741 4771.2701
314.66738 2.1723882 11714.659 0.2738281 2.5952916 6.0218617 0.032025456 13.767302 4758.9336
314.39346 2.1723565 11715.303 0.27380905 2.595244 6.0225837 0.032037345 13.777215 4746.3151
314.11979 2.172324 11715.945 0.27378994 2.5951952 6.0233067 0.032049239 13.787152 4733.4054
313.84635 2.1722906 11716.585 0.27377078 2.595145 6.024031 0.032061136 13.797108 4720.1924
313.57315 2.1722563 11717.223 0.27375155 2.5950936 6.0247563 0.032073031 13.807087 4706.6695
313.30019 2.1722215 11717.86 0.27373229 2.5950413 6.0254822 0.032084944 13.817086 4692.8226
313.02747 2.1721856 11718.494 0.27371296 2.5949874 6.0262097 0.032096852 13.827109 4678.6417
312.75499 2.1721487 11719.126 0.27369354 2.5949321 6.0269388 0.032108772 13.837162 4664.1154
312.48274 2.1721111 11719.757 0.27367407 2.5948756 6.0276687 0.032120682 13.84723 4649.2324
312.21073 2.1720724 11720.384 0.27365454 2.5948175 6.0284005 0.032132614 13.85733 4633.9794
311.93895 2.1720328 11721.011 0.27363493 2.5947582 6.0291335 0.032144546 13.867456 4618.346
311.66741 2.1719922 11721.635 0.27361525 2.5946973 6.0298681 0.032156494 13.877611 4602.3176
311.39611 2.1719507 11722.257 0.27359549 2.594635 6.0306044 0.032168445 13.887794 4585.8832
311.12505 2.1719082 11722.878 0.27357565 2.5945712 6.0313422 0.032180409 13.898007 4569.0282
310.85422 2.1718645 11723.496 0.27355572 2.5945056 6.0320823 0.032192386 13.908257 4551.7414
310.58362 2.17182 11724.113 0.27353574 2.5944389 6.0328233 0.032204373 13.91853 4534.0092
310.31327 2.1717744 11724.727 0.27351566 2.5943704 6.0335665 0.032216367 13.928837 4515.8176
310.04314 2.1717276 11725.34 0.27349547 2.5943003 6.0343119 0.032228379 13.939183 4497.1537
309.77326 2.1716797 11725.95 0.2734752 2.5942284 6.0350595 0.03224041 13.949567 4478.003
309.5036 2.1716306 11726.559 0.27345483 2.5941548 6.0358095 0.032252463 13.959992 4458.3479
309.23418 2.1715804 11727.166 0.27343434 2.5940795 6.036562 0.032264534 13.970459 4438.1706
308.965 2.1715289 11727.772 0.27341374 2.5940022 6.0373175 0.032276638 13.980978 4417.4524
308.69605 2.171476 11728.376 0.27339301 2.593923 6.0380761 0.032288755 13.99154 4396.1735
308.42734 2.1714219 11728.978 0.27337215 2.5938418 6.0388377 0.032300917 14.00216 4374.3136
308.15886 2.1713663 11729.579 0.27335115 2.5937584 6.0396034 0.032313111 14.01284 4351.8508
307.89061 2.1713096 11730.179 0.27333003 2.5936733 6.0403716 0.03232533 14.023566 4328.7616
307.62259 2.1712512 11730.777 0.27330874 2.5935858 6.0411444 0.032337596 14.034362 4305.0226
307.35481 2.1711913 11731.374 0.27328729 2.5934961 6.0419213 0.032349902 14.045224 4280.608
307.08727 2.1711301 11731.971 0.27326569 2.5934042 6.0427022 0.032362258 14.056151 4255.4909
306.81995 2.1710671 11732.565 0.27324391 2.5933099 6.0434878 0.03237466 14.067152 4229.6424
306.55287 2.1710026 11733.16 0.27322196 2.5932132 6.0442781 0.032387105 14.078224 4203.0322
306.28602 2.1709366 11733.753 0.27319983 2.5931142 6.0450731 0.032399613 14.089375 4175.6276
306.0194 2.1708686 11734.345 0.27317748 2.5930123 6.0458741 0.032412176 14.100614 4147.3951
305.75302 2.1707991 11734.937 0.27315496 2.5929082 6.0466796 0.032424802 14.111932 4118.2984
305.48687 2.1707277 11735.528 0.27313222 2.5928011 6.0474916 0.032437496 14.123345 4088.2973
305.22094 2.1706544 11736.119 0.27310924 2.5926913 6.0483097 0.032450266 14.134859 4057.3514
304.95525 2.1705794 11736.71 0.27308605 2.5925788 6.0491337 0.032463093 14.146459 4025.4162
304.6898 2.1705022 11737.301 0.2730626 2.5924631 6.0499651 0.032476007 14.158172 3992.4432
304.42457 2.1704231 11737.891 0.27303892 2.5923447 6.050803 0.032489005 14.169991 3958.3824
304.15957 2.1703419 11738.482 0.27301496 2.5922229 6.0516486 0.032502088 14.181925 3923.1757
303.89481 2.1702585 11739.072 0.27299074 2.592098 6.0525019 0.03251527 14.193981 3886.7669
303.63027 2.1701729 11739.663 0.27296623 2.5919698 6.0533633 0.032528544 14.20616 3849.0894
303.36596 2.1700849 11740.255 0.27294142 2.591838 6.0542335 0.032541923 14.21847 3810.0752
303.10189 2.1699947 11740.847 0.2729163 2.5917028 6.0551125 0.032555415 14.230919 3769.6462
302.83804 2.1699022 11741.44 0.27289087 2.5915642 6.0560003 0.032569013 14.243504 3727.7219
302.57443 2.1698069 11742.034 0.27286508 2.5914216 6.0568986 0.032582734 14.256247 3684.2135
302.31104 2.1697092 11742.63 0.27283896 2.5912753 6.0578067 0.032596582 14.269141 3639.022
302.04789 2.1696087 11743.226 0.27281247 2.5911247 6.0587261 0.032610572 14.282204 3592.0389
301.78496 2.1695056 11743.825 0.27278559 2.5909704 6.0596563 0.032624696 14.295436 3543.1433
301.52226 2.1693995 11744.426 0.27275831 2.5908115 6.0605988 0.032638981 14.308855 3492.2039
301.25979 2.1692907 11745.028 0.27273062 2.5906484 6.0615533 0.032653409 14.322453 3439.0697
300.99755 2.1691786 11745.633 0.27270249 2.5904807 6.0625214 0.032668016 14.336257 3383.5759
300.73553 2.1690634 11746.241 0.27267389 2.5903082 6.0635029 0.03268279 14.350267 3325.5396
300.47375 2.1689449 11746.852 0.27264482 2.5901308 6.064499 0.032697756 14.364498 3264.7431
300.21219 2.1688232 11747.466 0.27261527 2.5899485 6.0655099 0.032712911 14.378951 3200.9513
299.95086 2.1686979 11748.084 0.27258518 2.589761 6.0665368 0.032728273 14.393647 3133.8922
299.68976 2.1685691 11748.706 0.27255456 2.5895682 6.06758 0.032743853 14.408592 3063.2568
299.42888 2.1684363 11749.332 0.27252334 2.5893694 6.0686415 0.032759666 14.423812 2988.6829
299.16823 2.1682997 11749.963 0.27249154 2.589165 6.069721 0.032775723 14.439305 2909.7603
298.90781 2.1681591 11750.6 0.27245912 2.5889547 6.0708199 0.032792033 14.455091 2826.1123
298.64762 2.1680144 11751.242 0.27242603 2.5887382 6.0719391 0.032808614 14.471184 2741.77
298.38765 2.1678653 11751.891 0.27239226 2.588515 6.0730801 0.032825482 14.487602 2727.6512
298.12791 2.1677118 11752.547 0.27235777 2.5882854 6.0742433 0.03284266 14.504365 2726.3798
297.86839 2.1675536 11753.211 0.27232252 2.5880487 6.0754303 0.032860145 14.52148 2725.1084
297.6091 2.1673905 11753.882 0.27228647 2.5878048 6.0766428 0.03287799 14.538984 2723.8372
297.35004 2.1672226 11754.564 0.27224958 2.5875536 6.0778816 0.032896174 14.55688 2722.5661
297.0912 2.1670492 11755.255 0.2722118 2.5872943 6.0791493 0.032914764 14.575213 2721.295
296.83259 2.1668706 11755.957 0.27217311 2.5870272 6.0804464 0.032933763 14.593992 2720.0241
296.5742 2.1666862 11756.672 0.27213341 2.5867515 6.0817755 0.032953187 14.613248 2718.7532
296.31604 2.1664963 11757.4 0.2720927 2.5864674 6.0831378 0.032973091 14.633011 2717.4824


==> data_ZLA/ZLA.txt <==
# n_lep/nB nB(fm-3) eps_N(MeVfm-3) p_N(MeVfm-3) chempo_lep(MeV) chempo_p(MeV) chempo_n(MeV)  n_e(fm-3) eps_e(MeVfm-3) p_e(MeVfm-3) n_mu(fm-3) eps_mu(MeVfm-3) p_mu(MeVfm-3) cs2ad
0.0246049 0.05 47.3053 0.119096 65.414 884.684 950.098 0.00123024 0.0603582 0.020117 0 0 0 0.0039697
0.0281485 0.06 56.778 0.14611 72.7008 878.08 950.781 0.00168891 0.092091 0.030694 0 0 0 0.00485128
0.0311536 0.07 66.252 0.181955 79.1659 872.357 951.523 0.00218075 0.129484 0.0431576 0 0 0 0.00622916
0.0336968 0.08 75.7291 0.232065 84.9626 867.415 952.378 0.00269575 0.171781 0.0572563 0 0 0 0.00815567
0.0358488 0.09 85.2113 0.30224 90.2068 863.177 953.384 0.00322639 0.218285 0.0727571 0 0 0 0.0106695
0.0376725 0.1 94.7008 0.398546 94.9893 859.582 954.572 0.00376725 0.26839 0.0894583 0 0 0 0.0138005
0.0392231 0.11 104.2 0.527265 99.3827 856.582 955.965 0.00431454 0.321597 0.107193 0 0 0 0.0175727
0.0405485 0.12 113.712 0.694872 103.447 854.136 957.583 0.00486582 0.37752 0.125834 0 0 0 0.0220058
0.0418414 0.13 123.236 0.907006 107.191 852.241 959.432 0.00541349 0.435212 0.145064 2.58943e-05 0.00275981 1.58237e-05 0.0271048
0.0435003 0.14 132.77 1.16759 110.551 850.953 961.504 0.00593879 0.492412 0.16413 0.000151251 0.0164278 0.000293165 0.0328563
0.0451826 0.15 142.319 1.48561 113.661 850.173 963.834 0.00645417 0.550196 0.183391 0.000323209 0.0357177 0.00101849 0.0392973
0.0468127 0.16 151.888 1.86871 116.58 849.858 966.438 0.00696438 0.608938 0.202972 0.000525652 0.0590324 0.00224835 0.04644
0.0483777 0.17 161.48 2.32431 119.35 849.98 969.33 0.00747261 0.668896 0.222957 0.0007516 0.0856937 0.00400956 0.0542889
0.0498842 0.18 171.098 2.85978 122.001 850.518 972.518 0.00798166 0.730331 0.243435 0.000997494 0.115373 0.00632149 0.0628438
0.0513469 0.19 180.745 3.48251 124.558 851.454 976.012 0.00849431 0.793535 0.264503 0.0012616 0.147937 0.00920521 0.0721014
0.0527834 0.2 190.423 4.19988 127.045 852.774 979.819 0.00901336 0.858837 0.28627 0.00154331 0.183383 0.0126881 0.0820547
0.0542121 0.21 200.135 5.01932 129.481 854.465 983.946 0.00954171 0.926608 0.30886 0.00184284 0.221806 0.0168066 0.0926939
0.0556513 0.22 209.884 5.9482 131.881 856.515 988.397 0.0100823 0.997261 0.33241 0.00216097 0.263384 0.0216078 0.104006
0.0571186 0.23 219.673 6.9939 134.262 858.915 993.177 0.0106383 1.07125 0.357073 0.00249896 0.308366 0.0271507 0.115973
0.0586304 0.24 229.504 8.16368 136.637 861.654 998.291 0.0112128 1.14908 0.383014 0.00285845 0.357063 0.0335075 0.128577
0.0602025 0.25 239.378 9.46472 139.018 864.724 1003.74 0.0118092 1.23128 0.410414 0.0032414 0.409849 0.0407639 0.141794
0.0618495 0.26 249.3 10.904 141.415 868.116 1009.53 0.0124308 1.31844 0.439468 0.00365004 0.467151 0.0490204 0.155597
0.0635849 0.27 259.271 12.4885 143.839 871.822 1015.66 0.0130811 1.41119 0.470385 0.00408685 0.529456 0.0583929 0.169955
0.0654217 0.28 269.293 14.2246 146.298 875.834 1022.13 0.0137636 1.5102 0.503388 0.0045545 0.597303 0.0690131 0.184836
0.0673714 0.29 279.368 16.1186 148.8 880.143 1028.94 0.0144818 1.61619 0.538716 0.00505587 0.671285 0.0810297 0.200201
0.0694451 0.3 289.498 18.1765 151.351 884.741 1036.09 0.0152395 1.72991 0.576622 0.00559397 0.752047 0.0946085 0.216011
0.0716527 0.31 299.686 20.4038 153.957 889.621 1043.58 0.0160404 1.85216 0.617373 0.00617197 0.840288 0.109933 0.232224
0.0740035 0.32 309.932 22.8056 156.623 894.773 1051.4 0.016888 1.98379 0.661249 0.00679314 0.936756 0.127204 0.248792
0.0765056 0.33 320.239 25.3863 159.351 900.19 1059.54 0.017786 2.12568 0.708545 0.00746082 1.04225 0.146643 0.265668
0.0791664 0.34 330.608 28.1499 162.145 905.862 1068.01 0.0187382 2.27874 0.759566 0.0081784 1.15761 0.168484 0.282803
0.0819923 0.35 341.041 31.0998 165.007 911.781 1076.79 0.019748 2.44394 0.81463 0.00894931 1.28372 0.192985 0.300143
0.0849888 0.36 351.538 34.2388 167.938 917.936 1085.87 0.020819 2.62224 0.874063 0.00977695 1.42151 0.220415 0.317637
0.08816 0.37 362.1 37.5688 170.937 924.319 1095.26 0.0219545 2.81465 0.9382 0.0106647 1.57193 0.25106 0.335231
0.0915093 0.38 372.729 41.0913 174.005 930.92 1104.92 0.0231578 3.02219 1.00738 0.0116157 1.73597 0.285221 0.35287
0.0950388 0.39 383.426 44.8068 177.139 937.728 1114.87 0.0244319 3.24589 1.08195 0.0126333 1.91463 0.32321 0.370502
0.0987493 0.4 394.19 48.7154 180.338 944.734 1125.07 0.0257795 3.48678 1.16224 0.0137202 2.10893 0.365346 0.388074
0.102641 0.41 405.023 52.8161 183.598 951.926 1135.52 0.0272033 3.74587 1.2486 0.0148794 2.31988 0.411958 0.405534
0.106711 0.42 415.924 57.1076 186.917 959.295 1146.21 0.0287054 4.02417 1.34137 0.0161133 2.54848 0.463375 0.422834
0.110958 0.43 426.895 61.5879 190.291 966.83 1157.12 0.0302879 4.32264 1.44086 0.0174241 2.79572 0.519928 0.439927
0.115377 0.44 437.935 66.2542 193.714 974.521 1168.24 0.0319522 4.64222 1.54739 0.0188138 3.06257 0.581943 0.456768
0.119964 0.45 449.045 71.1034 197.183 982.357 1179.54 0.0336997 4.98379 1.66124 0.020284 3.34992 0.649739 0.473318
0.124711 0.46 460.225 76.1319 200.693 990.328 1191.02 0.0355312 5.34815 1.78269 0.0218358 3.65865 0.723623 0.489539
0.129611 0.47 471.474 81.3358 204.237 998.426 1202.66 0.037447 5.73606 1.91199 0.02347 3.98956 0.803887 0.505397
0.134655 0.48 482.794 86.7106 207.81 1006.64 1214.45 0.0394472 6.14817 2.04937 0.0251872 4.34336 0.890806 0.520865
0.139834 0.49 494.183 92.2521 211.408 1014.96 1226.37 0.0415315 6.58508 2.195 0.0269873 4.7207 0.98463 0.535918
0.145138 0.5 505.644 97.9556 215.023 1023.38 1238.41 0.0436991 7.04726 2.34906 0.02887 5.12214 1.08559 0.550536
0.150555 0.51 517.174 103.817 218.651 1031.9 1250.55 0.0459487 7.53508 2.51167 0.0308346 5.54815 1.19387 0.564702
0.156074 0.52 528.776 109.831 222.287 1040.5 1262.78 0.0482789 8.04885 2.68292 0.0328798 5.99907 1.30966 0.578406
0.161683 0.53 540.45 115.993 225.924 1049.18 1275.1 0.0506878 8.58873 2.86288 0.0350042 6.47519 1.43309 0.59164
0.167369 0.54 552.195 122.301 229.558 1057.93 1287.49 0.0531733 9.15479 3.05157 0.0372059 6.97665 1.56427 0.6044
0.17312 0.55 564.013 128.749 233.184 1066.75 1299.94 0.0557328 9.747 3.24897 0.039483 7.50351 1.70327 0.616687
0.178922 0.56 575.904 135.335 236.796 1075.64 1312.44 0.0583636 10.3652 3.45505 0.0418329 8.05574 1.85014 0.628505
0.184765 0.57 587.87 142.055 240.392 1084.59 1324.99 0.0610628 11.0093 3.66973 0.044253 8.63319 2.00488 0.63986
0.190634 0.58 599.911 148.907 243.966 1093.61 1337.57 0.0638273 11.6788 3.8929 0.0467405 9.23564 2.16747 0.650761
0.196519 0.59 612.028 155.889 247.516 1102.68 1350.2 0.0666538 12.3734 4.12444 0.0492924 9.86278 2.33787 0.661221
0.202408 0.6 624.222 162.999 251.037 1111.81 1362.85 0.069539 13.0926 4.36418 0.0519056 10.5142 2.51601 0.671253
0.208289 0.61 636.496 170.236 254.526 1121 1375.53 0.0724794 13.836 4.61195 0.0545768 11.1895 2.70177 0.680873
0.214152 0.62 648.849 177.6 257.982 1130.25 1388.23 0.0754715 14.6027 4.86754 0.0573028 11.888 2.89504 0.690098
0.219988 0.63 661.284 185.09 261.4 1139.56 1400.96 0.0785119 15.3923 5.13073 0.0600802 12.6093 3.09567 0.698945
0.225786 0.64 673.802 192.707 264.78 1148.92 1413.7 0.0815971 16.204 5.4013 0.0629057 13.3527 3.3035 0.707433
0.231538 0.65 686.405 200.451 268.12 1158.35 1426.47 0.0847237 17.0371 5.679 0.065776 14.1175 3.51835 0.715582
0.237236 0.66 699.095 208.323 271.418 1167.85 1439.27 0.0878883 17.8909 5.96357 0.0686877 14.903 3.74003 0.723409
0.242874 0.67 711.872 216.326 274.672 1177.41 1452.08 0.0910876 18.7644 6.25477 0.0716378 15.7085 3.96833 0.730936
0.248443 0.68 724.74 224.46 277.882 1187.04 1464.92 0.0943185 19.6571 6.55231 0.0746231 16.5333 4.20305 0.738181
0.253939 0.69 737.699 232.728 281.046 1196.74 1477.78 0.0975778 20.5679 6.85593 0.0776405 17.3766 4.44396 0.745162
0.259357 0.7 750.752 241.132 284.165 1206.51 1490.68 0.100863 21.4963 7.16538 0.0806871 18.2376 4.69085 0.751897
0.264691 0.71 763.901 249.676 287.238 1216.36 1503.6 0.10417 22.4413 7.48037 0.0837601 19.1156 4.94349 0.758406
0.269937 0.72 777.146 258.361 290.264 1226.29 1516.56 0.107498 23.4021 7.80065 0.0868569 20.0098 5.20165 0.764704
0.275093 0.73 790.491 267.191 293.244 1236.3 1529.55 0.110843 24.378 8.12596 0.0899749 20.9195 5.46511 0.770807
0.280154 0.74 803.937 276.17 296.178 1246.4 1542.58 0.114203 25.3683 8.45605 0.0931115 21.8439 5.73365 0.776731
0.28512 0.75 817.486 285.3 299.066 1256.58 1555.65 0.117576 26.3721 8.79066 0.0962647 22.7824 6.00705 0.782491
0.289988 0.76 831.139 294.585 301.907 1266.86 1568.77 0.120959 27.3888 9.12956 0.0994321 23.7342 6.28508 0.788101
0.294757 0.77 844.9 304.028 304.703 1277.22 1581.93 0.124351 28.4177 9.47251 0.102612 24.6986 6.56754 0.793572
0.299425 0.78 858.768 313.633 307.455 1287.68 1595.14 0.12775 29.458 9.81929 0.105802 25.675 6.85423 0.798918
0.303993 0.79 872.747 323.404 310.162 1298.24 1608.4 0.131154 30.5092 10.1697 0.109 26.6627 7.14493 0.804149
0.308459 0.8 886.838 333.344 312.825 1308.9 1621.72 0.134561 31.5706 10.5235 0.112206 27.6612 7.43947 0.809276
0.312824 0.81 901.042 343.456 315.445 1319.65 1635.1 0.137971 32.6417 10.8805 0.115417 28.6699 7.73765 0.814307
0.317088 0.82 915.362 353.745 318.022 1330.51 1648.53 0.141381 33.7218 11.2405 0.118631 29.6881 8.03929 0.819253
0.321252 0.83 929.798 364.213 320.559 1341.47 1662.03 0.14479 34.8104 11.6034 0.121849 30.7154 8.34422 0.82412
0.325316 0.84 944.354 374.865 323.054 1352.54 1675.59 0.148198 35.907 11.969 0.125067 31.7512 8.65228 0.828916
0.329282 0.85 959.03 385.703 325.509 1363.71 1689.22 0.151603 37.0112 12.337 0.128287 32.7951 8.96331 0.833649
0.33315 0.86 973.828 396.732 327.925 1375 1702.92 0.155004 38.1224 12.7074 0.131505 33.8466 9.27716 0.838323
0.336922 0.87 988.749 407.954 330.303 1386.39 1716.69 0.158401 39.2403 13.08 0.134722 34.9053 9.59368 0.842944
0.3406 0.88 1003.8 419.373 332.644 1397.89 1730.54 0.161792 40.3643 13.4547 0.137936 35.9708 9.91274 0.847518
0.344184 0.89 1018.97 430.991 334.948 1409.51 1744.45 0.165177 41.4942 13.8313 0.141147 37.0426 10.2342 0.852047
0.347676 0.9 1034.27 442.813 337.216 1421.23 1758.45 0.168555 42.6296 14.2098 0.144354 38.1204 10.558 0.856538
0.351079 0.91 1049.7 454.841 339.449 1433.07 1772.52 0.171926 43.7701 14.59 0.147556 39.2039 10.8839 0.860992
0.354394 0.92 1065.26 467.078 341.648 1445.02 1786.67 0.175289 44.9155 14.9718 0.150753 40.2927 11.2119 0.865413
0.357623 0.93 1080.96 479.527 343.814 1457.08 1800.9 0.178644 46.0653 15.355 0.153945 41.3865 11.5419 0.869804
0.360767 0.94 1096.78 492.191 345.947 1469.26 1815.21 0.18199 47.2194 15.7397 0.15713 42.4851 11.8737 0.874166
0.363828 0.95 1112.75 505.073 348.049 1481.55 1829.6 0.185328 48.3775 16.1258 0.160309 43.5882 12.2073 0.878503
0.366809 0.96 1128.85 518.176 350.12 1493.96 1844.08 0.188656 49.5393 16.513 0.163481 44.6955 12.5426 0.882815
0.369712 0.97 1145.08 531.501 352.161 1506.47 1858.64 0.191975 50.7046 16.9015 0.166646 45.8068 12.8795 0.887105
0.372538 0.98 1161.46 545.052 354.173 1519.11 1873.28 0.195283 51.8732 17.291 0.169803 46.9219 13.2179 0.891373
0.375288 0.99 1177.98 558.831 356.157 1531.85 1888.01 0.198582 53.0449 17.6816 0.172953 48.0405 13.5578 0.895621
0.377966 1 1194.63 572.841 358.112 1544.72 1902.83 0.201871 54.2195 18.0731 0.176095 49.1626 13.8991 0.89985
0.380573 1.01 1211.43 587.084 360.04 1557.69 1917.73 0.20515 55.3969 18.4655 0.179229 50.2878 14.2417 0.904059
0.383111 1.02 1228.38 601.562 361.943 1570.78 1932.72 0.208419 56.5768 18.8589 0.182354 51.4161 14.5856 0.908251
0.385581 1.03 1245.47 616.278 363.819 1583.98 1947.8 0.211677 57.7592 19.253 0.185471 52.5473 14.9307 0.912424
0.387986 1.04 1262.7 631.233 365.67 1597.3 1962.97 0.214925 58.944 19.6479 0.18858 53.6812 15.2769 0.91658
0.390327 1.05 1280.08 646.431 367.497 1610.72 1978.22 0.218163 60.1309 20.0435 0.19168 54.8178 15.6243 0.920719
0.392606 1.06 1297.61 661.872 369.301 1624.26 1993.56 0.221391 61.3199 20.4399 0.194772 55.9568 15.9727 0.924841
0.394825 1.07 1315.29 677.56 371.081 1637.91 2008.99 0.224608 62.5108 20.8369 0.197856 57.0982 16.3222 0.928946
0.396986 1.08 1333.13 693.496 372.839 1651.67 2024.51 0.227815 63.7036 21.2345 0.20093 58.2419 16.6727 0.933033
0.39909 1.09 1351.11 709.682 374.574 1665.55 2040.12 0.231011 64.8982 21.6327 0.203996 59.3878 17.0241 0.937103
0.401138 1.1 1369.24 726.119 376.289 1679.53 2055.82 0.234198 66.0945 22.0314 0.207054 60.5357 17.3765 0.941156
0.403133 1.11 1387.53 742.811 377.982 1693.62 2071.61 0.237374 67.2925 22.4307 0.210103 61.6857 17.7297 0.945192
0.405075 1.12 1405.98 759.758 379.656 1707.83 2087.48 0.24054 68.492 22.8306 0.213144 62.8376 18.0838 0.949209
0.406967 1.13 1424.58 776.963 381.309 1722.14 2103.45 0.243697 69.6929 23.2309 0.216176 63.9913 18.4387 0.953208
0.40881 1.14 1443.33 794.427 382.943 1736.56 2119.5 0.246843 70.8953 23.6317 0.2192 65.1468 18.7944 0.95719
0.410606 1.15 1462.25 812.152 384.559 1751.08 2135.64 0.24998 72.0991 24.033 0.222216 66.3041 19.1509 0.961152
0.412354 1.16 1481.32 830.14 386.156 1765.72 2151.87 0.253108 73.3043 24.4347 0.225223 67.4631 19.5082 0.965096
0.414058 1.17 1500.55 848.391 387.735 1780.46 2168.19 0.256226 74.5107 24.8368 0.228223 68.6237 19.8662 0.96902
0.415719 1.18 1519.95 866.909 389.296 1795.3 2184.6 0.259334 75.7184 25.2394 0.231214 69.7858 20.225 0.972925
0.417337 1.19 1539.5 885.694 390.841 1810.25 2201.09 0.262433 76.9273 25.6423 0.234197 70.9495 20.5844 0.97681
0.418913 1.2 1559.22 904.749 392.369 1825.31 2217.68 0.265523 78.1374 26.0457 0.237173 72.1147 20.9446 0.980674
0.42045 1.21 1579.1 924.073 393.881 1840.47 2234.35 0.268604 79.3486 26.4495 0.240141 73.2814 21.3054 0.984518
0.421949 1.22 1599.15 943.67 395.377 1855.73 2251.11 0.271677 80.561 26.8536 0.243101 74.4496 21.6668 0.988342
0.423409 1.23 1619.36 963.541 396.857 1871.1 2267.96 0.27474 81.7745 27.2581 0.246053 75.6191 22.0289 0.992144
0.424833 1.24 1639.74 983.687 398.323 1886.57 2284.89 0.277795 82.9891 27.6629 0.248998 76.79 22.3917 0.995924
0.426222 1.25 1660.29 1004.11 399.774 1902.14 2301.91 0.280841 84.2048 28.0682 0.251936 77.9623 22.755 0.999683
0.427576 1.26 1681 1024.81 401.21 1917.81 2319.02 0.283879 85.4215 28.4737 0.254866 79.1359 23.119 1.00342
0.428897 1.27 1701.89 1045.79 402.632 1933.58 2336.21 0.286909 86.6393 28.8797 0.25779 80.3109 23.4836 1.00713
0.430185 1.28 1722.94 1067.05 404.041 1949.45 2353.49 0.289931 87.8581 29.2859 0.260706 81.4871 23.8488 1.01082
0.431442 1.29 1744.16 1088.59 405.436 1965.42 2370.86 0.292945 89.0779 29.6926 0.263615 82.6647 24.2145 1.01449
0.432668 1.3 1765.56 1110.42 406.818 1981.49 2388.31 0.295951 90.2988 30.0995 0.266518 83.8435 24.5809 1.01814
0.433865 1.31 1787.13 1132.53 408.188 1997.66 2405.84 0.29895 91.5207 30.5068 0.269414 85.0236 24.9478 1.02176
0.435033 1.32 1808.87 1154.92 409.544 2013.92 2423.46 0.30194 92.7436 30.9144 0.272303 86.2049 25.3153 1.02536
0.436173 1.33 1830.79 1177.61 410.889 2030.28 2441.17 0.304924 93.9675 31.3224 0.275186 87.3875 25.6833 1.02893
0.437286 1.34 1852.88 1200.58 412.221 2046.74 2458.96 0.3079 95.1924 31.7307 0.278063 88.5714 26.0519 1.03249
0.438372 1.35 1875.15 1223.84 413.542 2063.29 2476.83 0.310869 96.4183 32.1393 0.280933 89.7564 26.4211 1.03601
0.439433 1.36 1897.59 1247.4 414.851 2079.94 2494.79 0.313831 97.6451 32.5483 0.283797 90.9428 26.7908 1.03951
0.440468 1.37 1920.21 1271.25 416.15 2096.68 2512.83 0.316787 98.873 32.9576 0.286655 92.1303 27.1611 1.04299
0.44148 1.38 1943.02 1295.39 417.437 2113.52 2530.96 0.319735 100.102 33.3672 0.289507 93.319 27.5318 1.04644
0.442468 1.39 1966 1319.82 418.713 2130.45 2549.16 0.322677 101.332 33.7772 0.292353 94.509 27.9032 1.04987
0.443433 1.4 1989.16 1344.55 419.979 2147.48 2567.45 0.325612 102.563 34.1875 0.295194 95.7002 28.275 1.05328
0.444376 1.41 2012.5 1369.58 421.234 2164.59 2585.83 0.328541 103.795 34.5981 0.298029 96.8926 28.6474 1.05666
0.445297 1.42 2036.02 1394.91 422.48 2181.8 2604.28 0.331464 105.028 35.0091 0.300859 98.0863 29.0203 1.06001
0.446198 1.43 2059.73 1420.54 423.715 2199.1 2622.81 0.33438 106.262 35.4204 0.303683 99.2811 29.3938 1.06334
0.447078 1.44 2083.62 1446.47 424.941 2216.49 2641.43 0.337291 107.497 35.8321 0.306501 100.477 29.7678 1.06664
0.447938 1.45 2107.69 1472.7 426.157 2233.97 2660.13 0.340195 108.733 36.2441 0.309315 101.675 30.1423 1.06992
0.448779 1.46 2131.95 1499.23 427.364 2251.54 2678.9 0.343094 109.97 36.6564 0.312123 102.873 30.5173 1.07317
0.449601 1.47 2156.4 1526.07 428.562 2269.2 2697.76 0.345987 111.208 37.0691 0.314927 104.073 30.8928 1.0764
0.450405 1.48 2181.03 1553.21 429.751 2286.95 2716.7 0.348874 112.447 37.4822 0.317725 105.274 31.2689 1.0796
0.451191 1.49 2205.85 1580.66 430.931 2304.79 2735.72 0.351756 113.687 37.8955 0.320519 106.476 31.6455 1.08278
0.45196 1.5 2230.86 1608.42 432.102 2322.71 2754.81 0.354632 114.928 38.3093 0.323308 107.679 32.0225 1.08593
0.452712 1.51 2256.06 1636.49 433.265 2340.72 2773.99 0.357503 116.17 38.7234 0.326092 108.884 32.4002 1.08906
0.453448 1.52 2281.44 1664.87 434.42 2358.82 2793.24 0.360369 117.414 39.1378 0.328871 110.09 32.7783 1.09216
0.454168 1.53 2307.02 1693.56 435.566 2377.01 2812.58 0.36323 118.658 39.5526 0.331647 111.297 33.1569 1.09524
0.454872 1.54 2332.79 1722.56 436.705 2395.28 2831.99 0.366086 119.904 39.9678 0.334417 112.506 33.5361 1.09829
0.455561 1.55 2358.75 1751.87 437.836 2413.64 2851.48 0.368937 121.15 40.3833 0.337184 113.715 33.9158 1.10132
0.456236 1.56 2384.9 1781.5 438.959 2432.08 2871.04 0.371783 122.398 40.7992 0.339946 114.926 34.296 1.10432
0.456897 1.57 2411.25 1811.45 440.074 2450.61 2890.69 0.374624 123.647 41.2155 0.342704 116.138 34.6767 1.1073
0.457543 1.58 2437.79 1841.71 441.182 2469.22 2910.41 0.377461 124.897 41.6321 0.345458 117.352 35.0579 1.11025
0.458176 1.59 2464.53 1872.29 442.283 2487.92 2930.2 0.380293 126.148 42.0491 0.348207 118.566 35.4396 1.11318
0.458796 1.6 2491.46 1903.19 443.376 2506.7 2950.08 0.38312 127.4 42.4665 0.350953 119.782 35.8219 1.11608
0.459403 1.61 2518.59 1934.41 444.462 2525.56 2970.03 0.385943 128.653 42.8842 0.353695 121 36.2046 1.11896
0.459997 1.62 2545.92 1965.94 445.542 2544.51 2990.05 0.388762 129.907 43.3024 0.356434 122.218 36.5879 1.12181
0.46058 1.63 2573.45 1997.81 446.614 2563.54 3010.15 0.391577 131.163 43.7209 0.359168 123.438 36.9717 1.12464
0.46115 1.64 2601.17 2029.99 447.68 2582.65 3030.33 0.394387 132.42 44.1398 0.361899 124.659 37.356 1.12745
0.461709 1.65 2629.1 2062.5 448.74 2601.84 3050.58 0.397194 133.678 44.5591 0.364626 125.881 37.7408 1.13023
0.462257 1.66 2657.22 2095.33 449.793 2621.11 3070.9 0.399996 134.937 44.9787 0.36735 127.105 38.1262 1.13299
0.462793 1.67 2685.55 2128.49 450.839 2640.46 3091.3 0.402795 136.197 45.3988 0.37007 128.33 38.512 1.13572
0.463319 1.68 2714.07 2161.98 451.879 2659.9 3111.78 0.405589 137.458 45.8192 0.372787 129.556 38.8984 1.13843
0.463835 1.69 2742.8 2195.79 452.913 2679.41 3132.32 0.40838 138.721 46.2401 0.375501 130.784 39.2853 1.14112
0.46434 1.7 2771.74 2229.94 453.941 2699 3152.95 0.411167 139.984 46.6613 0.378211 132.013 39.6727 1.14378
0.464835 1.71 2800.88 2264.41 454.963 2718.68 3173.64 0.41395 141.249 47.083 0.380918 133.243 40.0606 1.14642
0.465321 1.72 2830.22 2299.22 455.98 2738.43 3194.41 0.41673 142.515 47.505 0.383622 134.475 40.449 1.14904
0.465797 1.73 2859.77 2334.36 456.99 2758.26 3215.25 0.419506 143.783 47.9274 0.386323 135.708 40.838 1.15163
0.466264 1.74 2889.52 2369.83 457.995 2778.17 3236.16 0.422279 145.051 48.3503 0.389021 136.942 41.2275 1.1542
0.466722 1.75 2919.48 2405.63 458.994 2798.15 3257.15 0.425048 146.321 48.7735 0.391716 138.178 41.6174 1.15675
0.467172 1.76 2949.65 2441.78 459.987 2818.22 3278.2 0.427815 147.592 49.1972 0.394408 139.414 42.0079 1.15928
0.467612 1.77 2980.03 2478.25 460.975 2838.36 3299.33 0.430577 148.864 49.6213 0.397097 140.653 42.399 1.16178
0.468045 1.78 3010.61 2515.07 461.958 2858.57 3320.53 0.433337 150.138 50.0457 0.399783 141.892 42.7905 1.16426
0.468469 1.79 3041.41 2552.22 462.935 2878.87 3341.8 0.436093 151.412 50.4706 0.402466 143.133 43.1826 1.16672
0.468885 1.8 3072.42 2589.71 463.907 2899.24 3363.15 0.438846 152.688 50.8959 0.405147 144.376 43.5751 1.16915
0.469294 1.81 3103.63 2627.55 464.874 2919.69 3384.56 0.441597 153.965 51.3216 0.407825 145.619 43.9682 1.17157
0.469695 1.82 3135.06 2665.72 465.836 2940.21 3406.04 0.444344 155.244 51.7478 0.410501 146.864 44.3619 1.17396
0.470088 1.83 3166.71 2704.24 466.793 2960.81 3427.6 0.447088 156.523 52.1743 0.413174 148.111 44.756 1.17633
0.470475 1.84 3198.56 2743.1 467.746 2981.48 3449.22 0.449829 157.804 52.6013 0.415844 149.358 45.1506 1.17869
0.470854 1.85 3230.63 2782.3 468.693 3002.23 3470.92 0.452568 159.087 53.0287 0.418512 150.608 45.5458 1.18101
0.471226 1.86 3262.91 2821.85 469.635 3023.05 3492.68 0.455303 160.37 53.4565 0.421177 151.858 45.9415 1.18332
0.471592 1.87 3295.41 2861.74 470.573 3043.94 3514.52 0.458036 161.655 53.8848 0.42384 153.11 46.3377 1.18561
0.471951 1.88 3328.13 2901.98 471.506 3064.91 3536.42 0.460767 162.941 54.3135 0.426501 154.363 46.7345 1.18788
0.472303 1.89 3361.06 2942.57 472.435 3085.95 3558.39 0.463494 164.228 54.7426 0.429159 155.618 47.1317 1.19013
0.47265 1.9 3394.21 2983.51 473.359 3107.07 3580.43 0.466219 165.517 55.1721 0.431815 156.874 47.5295 1.19235
0.47299 1.91 3427.58 3024.8 474.278 3128.26 3602.54 0.468941 166.807 55.6021 0.434469 158.131 47.9278 1.19456
0.473324 1.92 3461.16 3066.44 475.193 3149.52 3624.71 0.471661 168.098 56.0325 0.43712 159.39 48.3266 1.19675
0.473652 1.93 3494.97 3108.43 476.104 3170.85 3646.96 0.474379 169.39 56.4633 0.43977 160.65 48.726 1.19891
0.473975 1.94 3528.99 3150.78 477.011 3192.26 3669.27 0.477093 170.684 56.8946 0.442417 161.912 49.1258 1.20106
0.474291 1.95 3563.24 3193.47 477.913 3213.74 3691.65 0.479806 171.979 57.3263 0.445062 163.175 49.5262 1.20319
0.474603 1.96 3597.71 3236.53 478.811 3235.29 3714.1 0.482516 173.276 57.7584 0.447706 164.439 49.9271 1.2053
0.474909 1.97 3632.4 3279.93 479.705 3256.91 3736.61 0.485224 174.573 58.191 0.450347 165.705 50.3285 1.20739
0.47521 1.98 3667.31 3323.7 480.595 3278.6 3759.2 0.487929 175.872 58.624 0.452986 166.972 50.7305 1.20946
0.475505 1.99 3702.45 3367.82 481.481 3300.36 3781.84 0.490633 177.173 59.0575 0.455623 168.241 51.1329 1.21151
0.475796 2 3737.81 3412.3 482.363 3322.2 3804.56 0.493334 178.474 59.4914 0.458259 169.511 51.5359 1.21355


==> data_ZLA/ZLA_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
25 0.87566277 12134.99 0.10655349 0.9345896 26.472254 0.1170464 5597.008 823.95374
25.685425 0.89048514 12141.835 0.10829604 0.95147561 25.80189 0.11686654 5153.9787 822.34347
26.389643 0.90544567 12148.828 0.11005207 0.96855711 25.153275 0.11663782 4747.2417 820.89946
27.113168 0.92054134 12155.95 0.11182132 0.9858319 24.525666 0.11636113 4373.7534 819.70616
27.856531 0.93576959 12163.181 0.11360357 1.0032983 23.918331 0.11603747 4030.7208 818.72565
28.620274 0.95112744 12170.501 0.11539858 1.0209542 23.33057 0.11566777 3715.5915 817.9701
29.404956 0.96661136 12177.89 0.11720606 1.0387967 22.76172 0.11525316 3426.041 817.4935
30.211152 0.9822179 12185.329 0.11902572 1.0568232 22.211139 0.11479462 3159.9366 817.25752
31.039452 0.99794395 12192.801 0.1208573 1.0750313 21.678188 0.11429332 2915.3223 817.35141
31.890461 1.0137857 12200.287 0.12270051 1.0934179 21.162272 0.11375037 2690.414 817.79913
32.764802 1.0297391 12207.768 0.124555 1.1119795 20.662816 0.11316694 2483.5806 818.53976
33.663115 1.0458004 12215.228 0.12642048 1.1307129 20.179257 0.11254423 2293.3248 819.82397
34.586058 1.0619656 12222.65 0.12829664 1.1496147 19.711047 0.11188342 2118.2752 821.60744
35.534304 1.0782303 12230.016 0.13018314 1.1686812 19.257674 0.11118583 1957.1811 823.83005
36.508549 1.0945899 12237.309 0.1320796 1.187908 18.818638 0.11045269 1808.8956 826.63926
37.509504 1.1110402 12244.515 0.13398568 1.2072914 18.39345 0.10968523 1672.3656 830.15761
38.537903 1.1275764 12251.617 0.13590105 1.226827 17.981644 0.1088848 1546.6286 834.17979
39.594497 1.1441935 12258.6 0.13782526 1.2465099 17.582775 0.10805266 1430.8049 839.05521
40.68006 1.1608865 12265.448 0.13975797 1.2663355 17.196407 0.10719017 1324.0849 844.5138
41.795386 1.1776505 12272.147 0.14169878 1.2862989 16.822119 0.10629863 1225.7281 850.87808
42.941291 1.19448 12278.682 0.14364727 1.3063949 16.459511 0.10537935 1135.0562 857.79699
44.118613 1.2113695 12285.037 0.14560303 1.3266178 16.108195 0.1044337 1051.4477 865.45632
45.328214 1.2283137 12291.194 0.14756571 1.3469624 15.767792 0.103463 974.33145 873.91896
46.570978 1.2453068 12297.14 0.14953487 1.3674227 15.437943 0.10246856 903.18468 883.13594
47.847815 1.262343 12302.86 0.15151008 1.3879926 15.118298 0.10145174 837.5278 893.09891
49.15966 1.2794165 12308.342 0.1534909 1.4086663 14.808516 0.10041382 776.91982 903.74617
50.507471 1.2965213 12313.574 0.15547686 1.4294372 14.508275 0.099356169 720.95763 915.05225
51.892235 1.313651 12318.543 0.15746748 1.4502983 14.217265 0.098280053 669.27118 926.994
53.314965 1.3307997 12323.238 0.15946233 1.4712435 13.935176 0.097186802 621.51951 939.55334
54.776702 1.3479608 12327.645 0.16146089 1.4922654 13.661722 0.096077672 577.39094 952.70833
56.278516 1.3651277 12331.755 0.16346268 1.5133566 13.39662 0.094953978 536.59914 966.45523
57.821505 1.3822943 12335.556 0.16546724 1.5345102 13.139596 0.093816922 498.88002 980.75415
59.406798 1.3994537 12339.037 0.16747404 1.5557186 12.890389 0.092667781 463.99224 995.6006
61.035556 1.4165992 12342.188 0.16948259 1.5769738 12.648745 0.091507768 431.71375 1010.9833
62.708968 1.4337241 12344.998 0.17149236 1.598268 12.414422 0.090338087 401.84029 1026.8972
64.428261 1.4508213 12347.458 0.17350284 1.6195929 12.187183 0.089159927 374.18446 1043.3307
66.194692 1.4678841 12349.558 0.17551352 1.6409407 11.9668 0.087974435 348.57357 1060.2616
68.009553 1.4849054 12351.289 0.17752386 1.6623026 11.753054 0.086782749 324.84909 1077.7021
69.874172 1.5018783 12352.642 0.17953334 1.6836701 11.545732 0.085585974 302.86528 1095.6545
71.789913 1.5187956 12353.608 0.18154143 1.7050346 11.344628 0.084385228 282.48787 1114.0857
73.758178 1.5356503 12354.18 0.18354757 1.7263872 11.149547 0.083181533 263.59353 1133.012
75.780408 1.5524351 12354.348 0.18555123 1.7477187 10.960297 0.081975929 246.0687 1152.4286
77.85808 1.569143 12354.107 0.18755187 1.7690201 10.776694 0.080769435 229.80882 1172.3287
79.992716 1.5857668 12353.447 0.18954895 1.7902822 10.598559 0.079563014 214.71759 1192.7139
82.185878 1.6022992 12352.362 0.19154192 1.8114955 10.42572 0.078357602 200.70636 1213.5872
84.43917 1.6187333 12350.846 0.19353024 1.8326508 10.258011 0.077154122 187.69348 1234.944
86.75424 1.6350618 12348.892 0.19551334 1.8537382 10.095272 0.075953472 175.60387 1256.7824
89.132782 1.6512776 12346.493 0.19749071 1.8747484 9.9373464 0.074756499 164.36807 1279.1027
91.576537 1.6673735 12343.646 0.19946177 1.8956715 9.7840861 0.073563995 153.92223 1301.9028
94.087292 1.6833425 12340.343 0.20142598 1.9164976 9.6353461 0.07237679 144.20753 1325.1953
96.666885 1.6991777 12336.58 0.20338282 1.9372172 9.4909851 0.071195631 135.16957 1348.9688
99.317203 1.714872 12332.352 0.2053317 1.95782 9.3508698 0.070021235 126.75833 1373.2175
102.04018 1.7304185 12327.655 0.20727212 1.9782964 9.2148684 0.068854303 118.92753 1397.958
104.83782 1.7458103 12322.485 0.20920352 1.9986362 9.0828554 0.067695498 111.63457 1423.1869
107.71216 1.7610411 12316.838 0.2111254 2.0188299 8.9547062 0.066545442 104.83996 1448.8938
110.66531 1.7761039 12310.711 0.21303721 2.0388672 8.8303047 0.065404755 98.507475 1475.084
113.69942 1.7909921 12304.1 0.21493843 2.0587383 8.7095364 0.064273974 92.603465 1501.767
116.81672 1.8056994 12297 0.21682858 2.0784333 8.5922911 0.063153658 87.096993 1528.9242
120.01949 1.8202194 12289.407 0.21870717 2.0979421 8.478462 0.062044299 81.959363 1556.5608
123.31006 1.8345458 12281.32 0.2205737 2.1172551 8.3679457 0.060946381 77.164114 1584.6852
126.69086 1.8486729 12272.737 0.2224277 2.1363629 8.2606404 0.059860325 72.686671 1613.2986
130.16434 1.8625947 12263.657 0.22426867 2.1552559 8.1564496 0.058786556 68.504431 1642.3818
133.73306 1.8763052 12254.078 0.2260961 2.1739241 8.0552814 0.057725451 64.596489 1671.9432
137.39962 1.8897993 12244.001 0.22790956 2.1923588 7.9570423 0.056677353 60.943397 1701.9774
141.16671 1.9030714 12233.425 0.22970859 2.2105504 7.861646 0.0556426 57.527256 1732.481
145.03708 1.9161162 12222.35 0.23149273 2.2284898 7.7690066 0.054621485 54.331442 1763.4485
149.01356 1.9289284 12210.776 0.2332615 2.2461678 7.6790433 0.053614272 51.340641 1794.8781
153.09907 1.9415039 12198.705 0.23501456 2.2635766 7.5916729 0.052621192 48.540505 1826.7663
157.29659 1.9538378 12186.137 0.23675146 2.2807071 7.5068197 0.051642471 45.917895 1859.0982
161.60919 1.9659254 12173.074 0.23847178 2.2975509 7.424409 0.050678302 43.460597 1891.8741
166.04003 1.9777628 12159.518 0.24017516 2.3141001 7.3443674 0.049728834 41.157248 1925.0905
170.59236 1.9893464 12145.471 0.24186124 2.3303471 7.2666231 0.048794203 38.997313 1958.7281
175.26949 2.0006718 12130.935 0.24352964 2.346284 7.1911096 0.047874537 36.971081 1992.7861
180.07486 2.0117362 12115.913 0.24518004 2.3619038 7.1177587 0.046969917 35.06947 2027.2506
185.01197 2.0225363 12100.409 0.24681214 2.3771998 7.0465057 0.046080415 33.284079 2062.1118
190.08445 2.033069 12084.425 0.24842561 2.392165 6.9772886 0.045206075 31.607116 2097.3588
195.296 2.0433317 12067.966 0.25002016 2.4067929 6.910047 0.044346934 30.031356 2132.985
200.65043 2.0533221 12051.035 0.25159556 2.4210781 6.8447206 0.043502995 28.550046 2168.9625
206.15167 2.0630381 12033.637 0.25315153 2.4350147 6.7812525 0.042674244 27.156948 2205.2931
211.80373 2.0724777 12015.778 0.25468784 2.4485974 6.7195874 0.04186065 25.846253 2241.9461
217.61075 2.0816395 11997.461 0.2562043 2.4618214 6.6596705 0.041062179 24.612557 2278.9216
223.57699 2.0905222 11978.692 0.2577007 2.474682 6.6014496 0.040278756 23.450838 2316.196
229.70681 2.0991246 11959.477 0.25917689 2.4871753 6.5448732 0.039510302 22.356411 2353.7474
236.00468 2.1074462 11939.821 0.2606327 2.4992975 6.489892 0.038756725 21.324939 2391.5672
242.47523 2.1154862 11919.731 0.26206799 2.511045 6.436458 0.03801792 20.352375 2429.6312
249.12317 2.123245 11899.213 0.26348269 2.5224155 6.3845228 0.037293764 19.434935 2467.9244
255.95339 2.1307219 11878.273 0.26487665 2.5334055 6.3340432 0.036584143 18.569139 2506.4222
262.97087 2.1379178 11856.92 0.26624984 2.5440137 6.2849729 0.035888883 17.751687 2545.1143
270.18074 2.1448331 11835.158 0.26760219 2.5542379 6.2372699 0.03520786 16.97955 2583.9689
277.58829 2.1514687 11812.997 0.26893367 2.564077 6.1908916 0.034540882 16.249875 2622.9692
285.19893 2.1578254 11790.442 0.27024424 2.5735296 6.1457989 0.033887796 15.560031 2662.103
293.01824 2.1639051 11767.503 0.27153395 2.5825957 6.1019504 0.033248421 14.90753 2701.3417
301.05192 2.1697089 11744.184 0.27280282 2.5912748 6.0593091 0.032622559 14.290079 2740.6633
309.30587 2.1752386 11720.494 0.27405089 2.5995668 6.017838 0.032010023 13.705533 2780.0523
317.78611 2.1804962 11696.44 0.27527824 2.6074725 5.9775007 0.031410626 13.151884 2819.4875
326.49886 2.185484 11672.03 0.27648493 2.6149929 5.938262 0.030824142 12.627252 2858.9467
335.45049 2.1902043 11647.274 0.27767101 2.622129 5.9000884 0.030250377 12.129901 2898.4093
344.64754 2.1946596 11622.18 0.27883662 2.6288823 5.8629468 0.029689117 11.658188 2937.8595
354.09674 2.1988525 11596.755 0.27998182 2.6352544 5.8268059 0.029140157 11.210598 2977.2803
363.80502 2.2027862 11571.01 0.28110677 2.6412481 5.7916339 0.028603261 10.785691 3016.6489
373.77947 2.2064633 11544.952 0.28221157 2.6468651 5.757402 0.028078231 10.382148 3055.9484
383.75392 2.2098001 11519.288 0.28326804 2.6519749 5.7249471 0.027578218 10.00857 3094.1298
393.72837 2.2128232 11494.014 0.28427928 2.6566154 5.6941307 0.02710145 9.6618869 3131.2396
403.70281 2.2155566 11469.125 0.28524812 2.6608208 5.664829 0.02664634 9.339433 3167.3196
413.67726 2.2180223 11444.613 0.28617719 2.6646228 5.6369297 0.026211432 9.0388618 3202.4097
423.65171 2.2202401 11420.473 0.28706885 2.66805 5.6103322 0.025795392 8.7581167 3236.5517
433.62616 2.2222286 11396.699 0.28792533 2.6711289 5.5849445 0.025396992 8.4953737 3269.7835
443.60061 2.2240042 11373.284 0.28874864 2.6738837 5.5606841 0.025015138 8.2490344 3302.1366
453.57505 2.2255823 11350.222 0.28954065 2.6763367 5.5374752 0.024648801 8.0176699 3333.6539
463.5495 2.2269767 11327.504 0.29030311 2.6785083 5.515249 0.024297033 7.8000032 3364.3591
473.52395 2.2282008 11305.125 0.29103766 2.680418 5.4939417 0.023958974 7.5948999 3394.2902
483.4984 2.2292659 11283.078 0.29174574 2.6820825 5.4734969 0.023633832 7.4013488 3423.4743
493.47285 2.2301831 11261.355 0.29242876 2.6835183 5.4538614 0.023320869 7.2184363 3451.9449
503.4473 2.2309624 11239.951 0.29308803 2.6847402 5.4349863 0.023019397 7.0453368 3479.7235
513.42174 2.2316134 11218.858 0.29372474 2.6857624 5.4168269 0.022728791 6.881311 3506.8398
523.39619 2.232144 11198.069 0.29434 2.686597 5.3993425 0.022448462 6.7256895 3533.3158
533.37064 2.2325626 11177.58 0.29493485 2.6872562 5.3824948 0.022177867 6.5778662 3559.1782
543.34509 2.2328763 11157.382 0.29551029 2.6877511 5.3662487 0.021916503 6.4372877 3584.4486
553.31954 2.2330921 11137.47 0.29606721 2.688092 5.3505712 0.021663899 6.3034541 3609.1454
563.29398 2.2332162 11117.838 0.29660648 2.6882881 5.3354324 0.021419605 6.1759037 3633.2959
573.26843 2.2332543 11098.48 0.29712892 2.6883487 5.320804 0.021183223 6.0542212 3656.9155


==> data_ZLA/vMIT.txt <==
# n_lep/nB nB(fm-3) eps_Q(MeVfm-3) p_Q(MeVfm-3) chempo_lep(MeV) chempo_u(MeV) chempo_ds(MeV) n_e(fm-3) eps_e(MeVfm-3) p_e(MeVfm-3) n_mu(fm-3) eps_mu(MeVfm-3) p_mu(MeVfm-3) cs2ad
0.00209916 0.05 117.192 -90.0083 28.8005 162.044 190.844 0.000104958 0.0022675 0.000755357 0 0 0 0.299787
0.00157748 0.06 122.786 -88.3151 27.8252 172.972 200.797 9.46486e-05 0.00197554 0.000658071 0 0 0 0.305584
0.00122899 0.07 128.674 -86.4996 26.9539 182.873 209.827 8.60296e-05 0.00173943 0.000579395 0 0 0 0.311152
0.000985005 0.08 134.83 -84.5681 26.1769 191.983 218.159 7.88004e-05 0.00154736 0.000515394 0 0 0 0.316354
0.000807548 0.09 141.235 -82.5264 25.4811 200.458 225.939 7.26793e-05 0.00138924 0.000462708 0 0 0 0.321191
0.000674415 0.1 147.872 -80.3794 24.8539 208.413 233.267 6.74415e-05 0.0012574 0.00041878 0 0 0 0.325691
0.000571941 0.11 154.73 -78.1315 24.285 215.931 240.216 6.29136e-05 0.00114614 0.00038171 0 0 0 0.329895
0.000491354 0.12 161.797 -75.7863 23.7658 223.077 246.843 5.89625e-05 0.00105121 0.00035008 0 0 0 0.333838
0.000426811 0.13 169.063 -73.347 23.2894 229.901 253.191 5.54854e-05 0.000969398 0.000322822 0 0 0 0.337551
0.000374301 0.14 176.52 -70.8167 22.85 236.444 259.294 5.24022e-05 0.000898265 0.000299123 0 0 0 0.341062
0.000330997 0.15 184.161 -68.1977 22.4428 242.737 265.18 4.96495e-05 0.000835923 0.000278353 0 0 0 0.344394
0.000294855 0.16 191.98 -65.4925 22.0641 248.808 270.872 4.71768e-05 0.000780893 0.000260019 0 0 0 0.347566
0.000264372 0.17 199.97 -62.7031 21.7104 254.68 276.39 4.49432e-05 0.000732004 0.000243732 0 0 0 0.350595
0.000238419 0.18 208.127 -59.8314 21.3791 260.371 281.75 4.29155e-05 0.000688316 0.000229177 0 0 0 0.353496
0.000216138 0.19 216.446 -56.879 21.0677 265.899 286.967 4.10663e-05 0.000649068 0.000216102 0 0 0 0.35628
0.000196864 0.2 224.923 -53.8477 20.7742 271.277 292.051 3.93729e-05 0.00061364 0.0002043 0 0 0 0.358958
0.000180077 0.21 233.553 -50.7387 20.4969 276.518 297.015 3.78162e-05 0.000581516 0.000193598 0 0 0 0.36154
0.000165365 0.22 242.333 -47.5534 20.2343 281.632 301.866 3.63803e-05 0.000552272 0.000183856 0 0 0 0.364033
0.000152398 0.23 251.259 -44.2931 19.985 286.628 306.613 3.50514e-05 0.000525548 0.000174954 0 0 0 0.366445
0.000140908 0.24 260.329 -40.9589 19.7479 291.516 311.264 3.3818e-05 0.000501044 0.000166792 0 0 0 0.368782
0.00013068 0.25 269.539 -37.5518 19.5221 296.302 315.824 3.26701e-05 0.000478504 0.000159283 0 0 0 0.371049
0.000121534 0.26 278.887 -34.0729 19.3065 300.994 320.3 3.15989e-05 0.000457707 0.000152356 0 0 0 0.373252
0.000113322 0.27 288.37 -30.5231 19.1004 305.597 324.697 3.0597e-05 0.000438467 0.000145947 0 0 0 0.375394
0.000105921 0.28 297.986 -26.9033 18.903 310.116 329.019 2.96578e-05 0.00042062 0.000140002 0 0 0 0.37748
9.92259e-05 0.29 307.732 -23.2142 18.7138 314.557 333.271 2.87755e-05 0.000404026 0.000134475 0 0 0 0.379513
9.31504e-05 0.3 317.607 -19.4568 18.5322 318.924 337.456 2.79451e-05 0.000388561 0.000129324 0 0 0 0.381496
8.76198e-05 0.31 327.609 -15.6316 18.3576 323.221 341.579 2.71621e-05 0.000374119 0.000124514 0 0 0 0.383432
8.25706e-05 0.32 337.734 -11.7395 18.1896 327.452 345.642 2.64226e-05 0.000360604 0.000120012 0 0 0 0.385325
7.79481e-05 0.33 347.983 -7.78098 18.0277 331.62 349.648 2.57229e-05 0.000347933 0.000115792 0 0 0 0.387176
7.37056e-05 0.34 358.352 -3.75678 17.8716 335.728 353.6 2.50599e-05 0.000336033 0.000111828 0 0 0 0.388988
6.98022e-05 0.35 368.841 0.332531 17.7209 339.78 357.501 2.44308e-05 0.000324837 0.000108099 0 0 0 0.390762
6.62027e-05 0.36 379.447 4.48639 17.5753 343.778 361.353 2.3833e-05 0.000314287 0.000104586 0 0 0 0.392501
6.28762e-05 0.37 390.17 8.70424 17.4345 347.723 365.158 2.32642e-05 0.00030433 0.00010127 0 0 0 0.394206
5.97957e-05 0.38 401.008 12.9856 17.2982 351.62 368.918 2.27224e-05 0.00029492 9.81357e-05 0 0 0 0.395879
5.69374e-05 0.39 411.959 17.3299 17.1662 355.47 372.636 2.22056e-05 0.000286015 9.51698e-05 0 0 0 0.397521
5.42803e-05 0.4 423.022 21.7368 17.0382 359.274 376.312 2.17121e-05 0.000277575 9.23593e-05 0 0 0 0.399134
5.1806e-05 0.41 434.196 26.2057 16.914 363.035 379.949 2.12404e-05 0.000269568 8.96926e-05 0 0 0 0.400719
4.9498e-05 0.42 445.48 30.7362 16.7935 366.754 383.548 2.07891e-05 0.000261962 8.71595e-05 0 0 0 0.402277
4.73416e-05 0.43 456.873 35.3279 16.6764 370.434 387.11 2.03569e-05 0.000254728 8.47505e-05 0 0 0 0.403809
4.53239e-05 0.44 468.373 39.9805 16.5625 374.075 390.637 1.99425e-05 0.000247841 8.24571e-05 0 0 0 0.405316
4.34331e-05 0.45 479.98 44.6934 16.4518 377.679 394.131 1.95449e-05 0.000241278 8.02714e-05 0 0 0 0.4068
4.16588e-05 0.46 491.691 49.4664 16.3441 381.248 397.592 1.91631e-05 0.000235017 7.81862e-05 0 0 0 0.408261
3.99916e-05 0.47 503.508 54.2991 16.2392 384.782 401.021 1.87961e-05 0.000229037 7.61952e-05 0 0 0 0.4097
3.8423e-05 0.48 515.428 59.1911 16.137 388.283 404.42 1.8443e-05 0.000223323 7.42922e-05 0 0 0 0.411118
3.69454e-05 0.49 527.45 64.1422 16.0374 391.752 407.79 1.81032e-05 0.000217856 7.24718e-05 0 0 0 0.412515
3.55517e-05 0.5 539.574 69.1519 15.9402 395.191 411.131 1.77759e-05 0.000212622 7.07289e-05 0 0 0 0.413893
3.42359e-05 0.51 551.799 74.22 15.8454 398.599 414.445 1.74603e-05 0.000207607 6.90588e-05 0 0 0 0.415251
3.29921e-05 0.52 564.123 79.3461 15.7529 401.979 417.732 1.71559e-05 0.000202797 6.74574e-05 0 0 0 0.416592
3.18152e-05 0.53 576.547 84.53 15.6625 405.33 420.993 1.6862e-05 0.000198182 6.59205e-05 0 0 0 0.417914
3.07004e-05 0.54 589.07 89.7714 15.5742 408.655 424.229 1.65782e-05 0.000193749 6.44444e-05 0 0 0 0.419219
2.96435e-05 0.55 601.689 95.07 15.488 411.953 427.441 1.63039e-05 0.000189489 6.30259e-05 0 0 0 0.420508
2.86405e-05 0.56 614.406 100.426 15.4036 415.226 430.63 1.60387e-05 0.000185392 6.16617e-05 0 0 0 0.42178
2.76877e-05 0.57 627.219 105.838 15.3211 418.474 433.795 1.5782e-05 0.000181449 6.03489e-05 0 0 0 0.423036
2.6782e-05 0.58 640.127 111.307 15.2403 421.698 436.939 1.55335e-05 0.000177652 5.90847e-05 0 0 0 0.424278
2.59201e-05 0.59 653.13 116.831 15.1613 424.899 440.06 1.52929e-05 0.000173993 5.78666e-05 0 0 0 0.425504
2.50994e-05 0.6 666.227 122.412 15.0839 428.077 443.161 1.50596e-05 0.000170466 5.66922e-05 0 0 0 0.426717
2.43172e-05 0.61 679.418 128.049 15.0081 431.233 446.242 1.48335e-05 0.000167063 5.55593e-05 0 0 0 0.427915
2.35711e-05 0.62 692.701 133.741 14.9339 434.368 449.302 1.46141e-05 0.000163779 5.44658e-05 0 0 0 0.4291
2.2859e-05 0.63 706.077 139.488 14.8611 437.482 452.343 1.44012e-05 0.000160607 5.34097e-05 0 0 0 0.430271
2.21789e-05 0.64 719.545 145.291 14.7897 440.575 455.365 1.41945e-05 0.000157543 5.23894e-05 0 0 0 0.43143
2.15287e-05 0.65 733.103 151.148 14.7197 443.649 458.369 1.39937e-05 0.00015458 5.1403e-05 0 0 0 0.432576
2.09069e-05 0.66 746.752 157.06 14.6511 446.704 461.355 1.37985e-05 0.000151714 5.04489e-05 0 0 0 0.43371
2.03117e-05 0.67 760.491 163.027 14.5837 449.739 464.323 1.36088e-05 0.000148941 4.95257e-05 0 0 0 0.434831
1.97417e-05 0.68 774.32 169.047 14.5176 452.757 467.274 1.34243e-05 0.000146257 4.86319e-05 0 0 0 0.435942
1.91954e-05 0.69 788.237 175.122 14.4526 455.756 470.209 1.32448e-05 0.000143656 4.77662e-05 0 0 0 0.437041
1.86716e-05 0.7 802.243 181.251 14.3889 458.738 473.127 1.30701e-05 0.000141137 4.69274e-05 0 0 0 0.438129
1.8169e-05 0.71 816.337 187.434 14.3263 461.703 476.029 1.29e-05 0.000138694 4.61142e-05 0 0 0 0.439206
1.76865e-05 0.72 830.518 193.67 14.2647 464.651 478.916 1.27343e-05 0.000136325 4.53256e-05 0 0 0 0.440273
1.7223e-05 0.73 844.786 199.959 14.2043 467.583 481.788 1.25728e-05 0.000134027 4.45605e-05 0 0 0 0.441329
1.67776e-05 0.74 859.141 206.302 14.1448 470.499 484.644 1.24154e-05 0.000131796 4.38179e-05 0 0 0 0.442375
1.63493e-05 0.75 873.582 212.698 14.0864 473.4 487.486 1.2262e-05 0.00012963 4.30969e-05 0 0 0 0.443412
1.59373e-05 0.76 888.108 219.146 14.0289 476.285 490.314 1.21123e-05 0.000127527 4.23966e-05 0 0 0 0.444439
1.55407e-05 0.77 902.72 225.648 13.9724 479.156 493.128 1.19663e-05 0.000125482 4.17161e-05 0 0 0 0.445456
1.51588e-05 0.78 917.417 232.202 13.9168 482.012 495.929 1.18238e-05 0.000123495 4.10546e-05 0 0 0 0.446464
1.47908e-05 0.79 932.197 238.808 13.8621 484.854 498.716 1.16847e-05 0.000121563 4.04115e-05 0 0 0 0.447463
1.44361e-05 0.8 947.062 245.467 13.8082 487.682 501.49 1.15489e-05 0.000119684 3.97859e-05 0 0 0 0.448454
1.40941e-05 0.81 962.01 252.178 13.7552 490.496 504.251 1.14162e-05 0.000117855 3.91771e-05 0 0 0 0.449435
1.37641e-05 0.82 977.042 258.941 13.703 493.297 507 1.12866e-05 0.000116075 3.85847e-05 0 0 0 0.450409
1.34456e-05 0.83 992.156 265.756 13.6516 496.085 509.736 1.11599e-05 0.000114342 3.80078e-05 0 0 0 0.451373
1.31381e-05 0.84 1007.35 272.623 13.601 498.86 512.461 1.1036e-05 0.000112655 3.7446e-05 0 0 0 0.45233
1.2841e-05 0.85 1022.63 279.541 13.5511 501.622 515.173 1.09149e-05 0.00011101 3.68987e-05 0 0 0 0.453279
1.2554e-05 0.86 1037.99 286.511 13.502 504.372 517.874 1.07964e-05 0.000109408 3.63653e-05 0 0 0 0.45422
1.22765e-05 0.87 1053.43 293.532 13.4536 507.11 520.564 1.06805e-05 0.000107846 3.58454e-05 0 0 0 0.455153
1.20081e-05 0.88 1068.96 300.604 13.4059 509.836 523.242 1.05671e-05 0.000106323 3.53385e-05 0 0 0 0.456079
1.17484e-05 0.89 1084.56 307.728 13.3588 512.55 525.909 1.04561e-05 0.000104837 3.4844e-05 0 0 0 0.456997
1.14971e-05 0.9 1100.24 314.903 13.3124 515.254 528.566 1.03474e-05 0.000103388 3.43616e-05 0 0 0 0.457908
1.12539e-05 0.91 1116.01 322.128 13.2667 517.945 531.212 1.0241e-05 0.000101974 3.38909e-05 0 0 0 0.458812
1.10182e-05 0.92 1131.85 329.404 13.2216 520.626 533.848 1.01368e-05 0.000100593 3.34314e-05 0 0 0 0.459709
1.079e-05 0.93 1147.77 336.731 13.1771 523.296 536.473 1.00347e-05 9.92454e-05 3.29828e-05 0 0 0 0.460599
1.05687e-05 0.94 1163.78 344.109 13.1333 525.956 539.089 9.93461e-06 9.79291e-05 3.25447e-05 0 0 0 0.461482
1.03543e-05 0.95 1179.86 351.537 13.09 528.605 541.695 9.83654e-06 9.66433e-05 3.21168e-05 0 0 0 0.462358
1.01463e-05 0.96 1196.02 359.015 13.0473 531.243 544.291 9.74041e-06 9.5387e-05 3.16986e-05 0 0 0 0.463228
9.94449e-06 0.97 1212.25 366.544 13.0051 533.872 546.877 9.64615e-06 9.41592e-05 3.129e-05 0 0 0 0.464092
9.74869e-06 0.98 1228.57 374.123 12.9635 536.491 549.454 9.55372e-06 9.2959e-05 3.08906e-05 0 0 0 0.464949
9.55864e-06 0.99 1244.96 381.751 12.9224 539.1 552.022 9.46306e-06 9.17856e-05 3.05e-05 0 0 0 0.4658
9.37411e-06 1 1261.43 389.43 12.8819 541.699 554.581 9.37411e-06 9.0638e-05 3.01181e-05 0 0 0 0.466645
9.19489e-06 1.01 1277.98 397.159 12.8418 544.289 557.131 9.28684e-06 8.95155e-05 2.97445e-05 0 0 0 0.467484
9.02077e-06 1.02 1294.6 404.937 12.8023 546.87 559.672 9.20119e-06 8.84173e-05 2.9379e-05 0 0 0 0.468317
8.85157e-06 1.03 1311.3 412.765 12.7632 549.442 562.205 9.11712e-06 8.73426e-05 2.90214e-05 0 0 0 0.469144
8.68709e-06 1.04 1328.08 420.643 12.7247 552.005 564.729 9.03458e-06 8.62907e-05 2.86713e-05 0 0 0 0.469966
8.52718e-06 1.05 1344.93 428.57 12.6866 554.559 567.245 8.95353e-06 8.5261e-05 2.83286e-05 0 0 0 0.470781
8.37164e-06 1.06 1361.86 436.546 12.6489 557.104 569.753 8.87394e-06 8.42528e-05 2.79931e-05 0 0 0 0.471592
8.22034e-06 1.07 1378.86 444.572 12.6117 559.641 572.252 8.79577e-06 8.32654e-05 2.76645e-05 0 0 0 0.472396
8.07311e-06 1.08 1395.94 452.647 12.575 562.169 574.744 8.71896e-06 8.22982e-05 2.73426e-05 0 0 0 0.473196
7.92982e-06 1.09 1413.1 460.771 12.5387 564.689 577.228 8.6435e-06 8.13506e-05 2.70273e-05 0 0 0 0.47399
7.79032e-06 1.1 1430.33 468.944 12.5028 567.201 579.704 8.56935e-06 8.04221e-05 2.67183e-05 0 0 0 0.474778
7.65447e-06 1.11 1447.63 477.166 12.4673 569.705 582.172 8.49646e-06 7.95122e-05 2.64155e-05 0 0 0 0.475562
7.52216e-06 1.12 1465.01 485.437 12.4322 572.201 584.633 8.42482e-06 7.86202e-05 2.61187e-05 0 0 0 0.476341
7.39325e-06 1.13 1482.46 493.756 12.3975 574.689 587.087 8.35438e-06 7.77457e-05 2.58277e-05 0 0 0 0.477114
7.26765e-06 1.14 1499.98 502.125 12.3632 577.17 589.533 8.28512e-06 7.68882e-05 2.55423e-05 0 0 0 0.477883
7.14522e-06 1.15 1517.58 510.542 12.3293 579.643 591.972 8.217e-06 7.60473e-05 2.52625e-05 0 0 0 0.478646
7.02587e-06 1.16 1535.26 519.007 12.2957 582.108 594.404 8.15001e-06 7.52224e-05 2.4988e-05 0 0 0 0.479405
6.90949e-06 1.17 1553 527.521 12.2626 584.566 596.829 8.0841e-06 7.44132e-05 2.47187e-05 0 0 0 0.480159
6.79599e-06 1.18 1570.82 536.084 12.2298 587.017 599.247 8.01927e-06 7.36191e-05 2.44545e-05 0 0 0 0.480909
6.68527e-06 1.19 1588.71 544.695 12.1973 589.461 601.659 7.95547e-06 7.28399e-05 2.41953e-05 0 0 0 0.481654
6.57724e-06 1.2 1606.68 553.354 12.1652 591.898 604.063 7.89268e-06 7.20751e-05 2.39408e-05 0 0 0 0.482394
6.47181e-06 1.21 1624.71 562.061 12.1334 594.328 606.461 7.83089e-06 7.13244e-05 2.3691e-05 0 0 0 0.48313
6.3689e-06 1.22 1642.82 570.817 12.102 596.751 608.853 7.77006e-06 7.05873e-05 2.34457e-05 0 0 0 0.483861
6.26844e-06 1.23 1661 579.62 12.0708 599.167 611.238 7.71018e-06 6.98635e-05 2.32049e-05 0 0 0 0.484588
6.17034e-06 1.24 1679.25 588.472 12.0401 601.577 613.617 7.65122e-06 6.91527e-05 2.29684e-05 0 0 0 0.485311
6.07453e-06 1.25 1697.58 597.371 12.0096 603.98 615.989 7.59316e-06 6.84546e-05 2.27361e-05 0 0 0 0.48603
5.98094e-06 1.26 1715.97 606.318 11.9794 606.376 618.356 7.53598e-06 6.77688e-05 2.25079e-05 0 0 0 0.486744
5.8895e-06 1.27 1734.44 615.313 11.9496 608.766 620.716 7.47966e-06 6.7095e-05 2.22837e-05 0 0 0 0.487454
5.80015e-06 1.28 1752.98 624.356 11.92 611.15 623.07 7.42419e-06 6.64329e-05 2.20634e-05 0 0 0 0.48816
5.71282e-06 1.29 1771.58 633.446 11.8907 613.528 625.418 7.36953e-06 6.57822e-05 2.18469e-05 0 0 0 0.488862
5.62745e-06 1.3 1790.26 642.584 11.8617 615.899 627.761 7.31568e-06 6.51426e-05 2.16341e-05 0 0 0 0.48956
5.54399e-06 1.31 1809.01 651.77 11.833 618.265 630.098 7.26262e-06 6.4514e-05 2.1425e-05 0 0 0 0.490254
5.46237e-06 1.32 1827.83 661.003 11.8046 620.624 632.429 7.21033e-06 6.38959e-05 2.12193e-05 0 0 0 0.490944
5.38255e-06 1.33 1846.72 670.283 11.7765 622.977 634.754 7.15879e-06 6.32882e-05 2.10171e-05 0 0 0 0.49163
5.30446e-06 1.34 1865.68 679.611 11.7486 625.325 637.074 7.10798e-06 6.26906e-05 2.08183e-05 0 0 0 0.492313
5.22807e-06 1.35 1884.71 688.986 11.721 627.667 639.388 7.0579e-06 6.21029e-05 2.06228e-05 0 0 0 0.492991
5.15332e-06 1.36 1903.81 698.408 11.6937 630.003 641.697 7.00852e-06 6.15248e-05 2.04304e-05 0 0 0 0.493666
5.08017e-06 1.37 1922.98 707.877 11.6666 632.333 644 6.95983e-06 6.09561e-05 2.02412e-05 0 0 0 0.494338
5.00856e-06 1.38 1942.22 717.394 11.6397 634.658 646.298 6.91182e-06 6.03966e-05 2.00551e-05 0 0 0 0.495005
4.93847e-06 1.39 1961.52 726.957 11.6131 636.978 648.591 6.86447e-06 5.98461e-05 1.9872e-05 0 0 0 0.49567
4.86983e-06 1.4 1980.9 736.568 11.5868 639.292 650.879 6.81777e-06 5.93044e-05 1.96917e-05 0 0 0 0.49633
4.80262e-06 1.41 2000.35 746.225 11.5607 641.6 653.161 6.7717e-06 5.87712e-05 1.95143e-05 0 0 0 0.496987
4.7368e-06 1.42 2019.86 755.929 11.5348 643.904 655.438 6.72625e-06 5.82464e-05 1.93398e-05 0 0 0 0.497641
4.67232e-06 1.43 2039.44 765.681 11.5092 646.202 657.711 6.68142e-06 5.77298e-05 1.91679e-05 0 0 0 0.498291
4.60915e-06 1.44 2059.09 775.479 11.4838 648.495 659.978 6.63718e-06 5.72213e-05 1.89987e-05 0 0 0 0.498938
4.54726e-06 1.45 2078.81 785.323 11.4586 650.782 662.241 6.59353e-06 5.67205e-05 1.88321e-05 0 0 0 0.499581
4.48661e-06 1.46 2098.6 795.215 11.4336 653.065 664.499 6.55045e-06 5.62275e-05 1.86681e-05 0 0 0 0.500221
4.42717e-06 1.47 2118.45 805.153 11.4089 655.343 666.752 6.50794e-06 5.57419e-05 1.85066e-05 0 0 0 0.500858
4.3689e-06 1.48 2138.37 815.137 11.3844 657.616 669 6.46597e-06 5.52636e-05 1.83475e-05 0 0 0 0.501492
4.31178e-06 1.49 2158.36 825.168 11.3601 659.883 671.243 6.42455e-06 5.47926e-05 1.81908e-05 0 0 0 0.502122
4.25577e-06 1.5 2178.42 835.246 11.336 662.146 673.482 6.38366e-06 5.43285e-05 1.80364e-05 0 0 0 0.502749
4.20085e-06 1.51 2198.55 845.37 11.3121 664.405 675.717 6.34329e-06 5.38714e-05 1.78843e-05 0 0 0 0.503373
4.14699e-06 1.52 2218.74 855.54 11.2884 666.658 677.947 6.30343e-06 5.34209e-05 1.77345e-05 0 0 0 0.503994
4.09416e-06 1.53 2239 865.757 11.2649 668.907 680.172 6.26407e-06 5.29771e-05 1.75868e-05 0 0 0 0.504612
4.04234e-06 1.54 2259.32 876.02 11.2416 671.151 682.393 6.2252e-06 5.25396e-05 1.74413e-05 0 0 0 0.505227
3.99149e-06 1.55 2279.72 886.329 11.2185 673.391 684.609 6.18681e-06 5.21086e-05 1.72979e-05 0 0 0 0.505839
3.9416e-06 1.56 2300.17 896.685 11.1955 675.626 686.821 6.14889e-06 5.16837e-05 1.71566e-05 0 0 0 0.506448
3.89264e-06 1.57 2320.7 907.086 11.1728 677.857 689.029 6.11145e-06 5.12648e-05 1.70173e-05 0 0 0 0.507053
3.84459e-06 1.58 2341.29 917.534 11.1503 680.083 691.233 6.07445e-06 5.08519e-05 1.68799e-05 0 0 0 0.507656
3.79742e-06 1.59 2361.95 928.027 11.1279 682.304 693.432 6.03791e-06 5.04448e-05 1.67445e-05 0 0 0 0.508256
3.75112e-06 1.6 2382.68 938.567 11.1057 684.522 695.628 6.0018e-06 5.00434e-05 1.6611e-05 0 0 0 0.508854
3.70567e-06 1.61 2403.47 949.153 11.0837 686.735 697.819 5.96612e-06 4.96476e-05 1.64793e-05 0 0 0 0.509448
3.66103e-06 1.62 2424.32 959.784 11.0619 688.944 700.006 5.93087e-06 4.92573e-05 1.63495e-05 0 0 0 0.51004
3.6172e-06 1.63 2445.25 970.462 11.0403 691.149 702.189 5.89604e-06 4.88723e-05 1.62215e-05 0 0 0 0.510628
3.57415e-06 1.64 2466.23 981.185 11.0188 693.349 704.368 5.86161e-06 4.84926e-05 1.60952e-05 0 0 0 0.511215
3.53187e-06 1.65 2487.29 991.954 10.9975 695.546 706.543 5.82759e-06 4.81181e-05 1.59706e-05 0 0 0 0.511798
3.49034e-06 1.66 2508.41 1002.77 10.9763 697.738 708.714 5.79396e-06 4.77486e-05 1.58477e-05 0 0 0 0.512379
3.44953e-06 1.67 2529.59 1013.63 10.9553 699.926 710.881 5.76072e-06 4.73841e-05 1.57265e-05 0 0 0 0.512956
3.40944e-06 1.68 2550.84 1024.54 10.9345 702.11 713.045 5.72786e-06 4.70245e-05 1.56068e-05 0 0 0 0.513532
3.37004e-06 1.69 2572.16 1035.49 10.9138 704.291 715.205 5.69538e-06 4.66696e-05 1.54888e-05 0 0 0 0.514105
3.33133e-06 1.7 2593.53 1046.48 10.8933 706.467 717.36 5.66326e-06 4.63194e-05 1.53723e-05 0 0 0 0.514675
3.29328e-06 1.71 2614.98 1057.53 10.873 708.64 719.513 5.6315e-06 4.59738e-05 1.52574e-05 0 0 0 0.515242
3.25588e-06 1.72 2636.49 1068.62 10.8528 710.808 721.661 5.60011e-06 4.56327e-05 1.5144e-05 0 0 0 0.515807
3.21911e-06 1.73 2658.06 1079.75 10.8327 712.973 723.806 5.56906e-06 4.52961e-05 1.5032e-05 0 0 0 0.51637
3.18296e-06 1.74 2679.7 1090.93 10.8128 715.134 725.947 5.53835e-06 4.49638e-05 1.49215e-05 0 0 0 0.51693
3.14742e-06 1.75 2701.4 1102.15 10.7931 717.291 728.085 5.50799e-06 4.46357e-05 1.48124e-05 0 0 0 0.517487
3.11247e-06 1.76 2723.17 1113.42 10.7735 719.445 730.219 5.47795e-06 4.43119e-05 1.47046e-05 0 0 0 0.518042
3.07811e-06 1.77 2745 1124.74 10.754 721.595 732.349 5.44825e-06 4.39921e-05 1.45983e-05 0 0 0 0.518595
3.0443e-06 1.78 2766.89 1136.1 10.7347 723.741 734.476 5.41886e-06 4.36764e-05 1.44933e-05 0 0 0 0.519145
3.01106e-06 1.79 2788.85 1147.51 10.7155 725.884 736.6 5.38979e-06 4.33647e-05 1.43896e-05 0 0 0 0.519693
2.97836e-06 1.8 2810.88 1158.96 10.6964 728.023 738.72 5.36104e-06 4.30568e-05 1.42872e-05 0 0 0 0.520238
2.94618e-06 1.81 2832.96 1170.45 10.6775 730.159 740.836 5.33259e-06 4.27528e-05 1.41861e-05 0 0 0 0.520781
2.91453e-06 1.82 2855.11 1181.99 10.6588 732.291 742.95 5.30444e-06 4.24525e-05 1.40863e-05 0 0 0 0.521322
2.88338e-06 1.83 2877.33 1193.58 10.6401 734.42 745.06 5.27659e-06 4.21559e-05 1.39876e-05 0 0 0 0.52186
2.85274e-06 1.84 2899.6 1205.21 10.6216 736.545 747.167 5.24904e-06 4.18629e-05 1.38902e-05 0 0 0 0.522397
2.82258e-06 1.85 2921.94 1216.89 10.6032 738.667 749.27 5.22177e-06 4.15735e-05 1.3794e-05 0 0 0 0.522931
2.79289e-06 1.86 2944.35 1228.61 10.585 740.785 751.37 5.19478e-06 4.12876e-05 1.36989e-05 0 0 0 0.523462
2.76367e-06 1.87 2966.81 1240.38 10.5668 742.9 753.467 5.16807e-06 4.10052e-05 1.36049e-05 0 0 0 0.523992
2.73491e-06 1.88 2989.34 1252.19 10.5488 745.012 755.561 5.14164e-06 4.07261e-05 1.35121e-05 0 0 0 0.524519
2.7066e-06 1.89 3011.94 1264.04 10.5309 747.121 757.652 5.11547e-06 4.04503e-05 1.34204e-05 0 0 0 0.525044
2.67872e-06 1.9 3034.59 1275.95 10.5132 749.226 759.739 5.08958e-06 4.01779e-05 1.33298e-05 0 0 0 0.525567
2.65128e-06 1.91 3057.31 1287.89 10.4955 751.328 761.824 5.06394e-06 3.99086e-05 1.32403e-05 0 0 0 0.526087
2.62425e-06 1.92 3080.09 1299.88 10.478 753.427 763.905 5.03857e-06 3.96425e-05 1.31518e-05 0 0 0 0.526606
2.59764e-06 1.93 3102.94 1311.92 10.4606 755.523 765.983 5.01344e-06 3.93794e-05 1.30643e-05 0 0 0 0.527123
2.57143e-06 1.94 3125.84 1324 10.4433 757.615 768.058 4.98857e-06 3.91195e-05 1.29779e-05 0 0 0 0.527637
2.54561e-06 1.95 3148.81 1336.12 10.4262 759.705 770.131 4.96395e-06 3.88625e-05 1.28924e-05 0 0 0 0.528149
2.52018e-06 1.96 3171.84 1348.29 10.4091 761.791 772.2 4.93956e-06 3.86085e-05 1.28079e-05 0 0 0 0.528659
2.49514e-06 1.97 3194.93 1360.51 10.3922 763.874 774.266 4.91542e-06 3.83574e-05 1.27244e-05 0 0 0 0.529168
2.47046e-06 1.98 3218.09 1372.77 10.3753 765.954 776.33 4.89151e-06 3.81091e-05 1.26419e-05 0 0 0 0.529674
2.44615e-06 1.99 3241.31 1385.07 10.3586 768.032 778.39 4.86784e-06 3.78637e-05 1.25603e-05 0 0 0 0.530178
2.4222e-06 2 3264.59 1397.42 10.342 770.106 780.448 4.84439e-06 3.7621e-05 1.24796e-05 0 0 0 0.53068


==> data_ZLA/vMIT_result.txt <==
# center pressure[MeVfm^-3]mass[solar] radius[m] compactness[dmls] baryon mass[solar] moment of inertia[dmls] k2[dmls] Tidal deformability[dmls] g-mode angular frequency[dmls]
50 0.81351131 8062.0072 0.1490015 0.80183013 20.25515 0.25482128 2313.083 0
51.0592 0.8267206 8099.8104 0.15071419 0.81590352 19.826868 0.25099594 2151.8143 0
52.140837 0.83999389 8137.2222 0.15242991 0.83007987 19.411995 0.24720017 2002.6571 0
53.245388 0.85332708 8174.234 0.15414828 0.84435539 19.010071 0.24343485 1864.6531 0
54.373338 0.86671595 8210.8369 0.15586894 0.85872621 18.620648 0.23970069 1736.9211 0
55.525182 0.88015626 8247.0225 0.15759151 0.87318839 18.243295 0.23599846 1618.653 0
56.701427 0.8936437 8282.7828 0.15931562 0.88773782 17.8776 0.2323289 1509.1076 0
57.90259 0.90717384 8318.109 0.16104088 0.90237032 17.52316 0.22869263 1407.603 0
59.129198 0.92074226 8352.9933 0.16276693 0.91708162 17.179591 0.2250903 1313.5139 0
60.38179 0.93434439 8387.4281 0.16449337 0.93186726 16.846526 0.22152262 1226.2664 0
61.660917 0.94797563 8421.4054 0.16621983 0.94672271 16.523607 0.21799013 1145.3321 0
62.967141 0.9616314 8454.9179 0.16794592 0.96164342 16.21049 0.2144934 1070.2256 0
64.301037 0.97530696 8487.958 0.16967128 0.97662465 15.906844 0.21103294 1000.5006 0
65.663189 0.98899763 8520.5188 0.17139551 0.99166164 15.612351 0.20760928 935.74673 0
67.054198 1.0026986 8552.5932 0.17311824 1.0067495 15.326703 0.20422289 875.58648 0
68.474673 1.0164051 8584.1744 0.17483908 1.0218831 15.049606 0.20087422 819.67254 0
69.92524 1.0301122 8615.256 0.17655767 1.0370577 14.780771 0.19756364 767.68457 0
71.406536 1.0438153 8645.8315 0.17827363 1.0522679 14.519927 0.19429156 719.3283 0
72.919211 1.0575093 8675.895 0.17998658 1.0675087 14.266807 0.19105833 674.33249 0
74.463931 1.0711894 8705.4404 0.18169615 1.0827748 14.021156 0.18786425 632.44713 0
76.041374 1.0848507 8734.4621 0.18340199 1.0980609 13.782727 0.1847096 593.44167 0
77.652234 1.0984885 8762.9549 0.18510373 1.1133617 13.551282 0.1815946 557.10347 0
79.297218 1.1120977 8790.9133 0.18680099 1.1286718 13.326594 0.17851955 523.23722 0
80.977049 1.1256736 8818.3325 0.18849344 1.1439858 13.10844 0.17548459 491.66188 0
82.692467 1.1392112 8845.2075 0.19018071 1.159298 12.896609 0.1724899 462.21079 0
84.444223 1.1527058 8871.5341 0.19186245 1.1746032 12.690895 0.16953561 434.73007 0
86.233089 1.1661526 8897.308 0.19353833 1.1898957 12.4911 0.16662184 409.07764 0
88.059849 1.1795466 8922.5248 0.19520799 1.2051698 12.297033 0.16374866 385.12223 0
89.925309 1.1928833 8947.1813 0.19687109 1.2204202 12.108511 0.16091613 362.74257 0
91.830285 1.2061579 8971.2735 0.19852733 1.2356413 11.925353 0.15812423 341.82643 0
93.775617 1.2193659 8994.7987 0.20017637 1.2508274 11.74739 0.15537302 322.27029 0
95.762159 1.2325025 9017.7534 0.2018179 1.265973 11.574454 0.15266242 303.97825 0
97.790784 1.2455633 9040.1352 0.20345159 1.2810726 11.406387 0.1499924 286.86166 0
99.862383 1.2585437 9061.9414 0.20507715 1.2961206 11.243035 0.14736288 270.83856 0
101.97787 1.2714393 9083.1699 0.20669426 1.3111114 11.08425 0.14477378 255.83301 0
104.13816 1.2842457 9103.8183 0.20830264 1.3260396 10.929886 0.14222495 241.77459 0
106.34423 1.2969588 9123.8855 0.209902 1.3408996 10.779806 0.13971626 228.59823 0
108.59702 1.3095741 9143.3694 0.21149204 1.3556861 10.633875 0.13724754 216.24354 0
110.89754 1.3220876 9162.2689 0.21307251 1.3703935 10.491964 0.13481859 204.65452 0
113.24679 1.3344954 9180.5833 0.21464314 1.3850168 10.353948 0.1324292 193.7793 0
115.64581 1.3467932 9198.3114 0.21620365 1.3995503 10.219709 0.13007917 183.56987 0
118.09565 1.3589772 9215.4531 0.21775379 1.4139888 10.089128 0.12776827 173.98154 0
120.59739 1.3710438 9232.0078 0.21929332 1.4283273 9.9620927 0.1254962 164.97278 0
123.15212 1.3829893 9247.9759 0.22082201 1.4425609 9.8384932 0.12326266 156.50508 0
125.76098 1.39481 9263.3573 0.22233962 1.4566841 9.7182268 0.1210674 148.54282 0
128.42509 1.4065024 9278.1526 0.22384593 1.4706922 9.6011908 0.1189101 141.05273 0
131.14565 1.4180632 9292.3628 0.22534071 1.4845802 9.4872874 0.11679044 134.00398 0
133.92384 1.4294891 9305.9883 0.22682377 1.4983434 9.3764215 0.11470806 127.36786 0
136.76088 1.4407767 9319.0304 0.22829489 1.511977 9.2685026 0.11266264 121.11773 0
139.65802 1.4519232 9331.4907 0.22975388 1.5254764 9.1634416 0.1106538 115.22874 0
142.61654 1.4629255 9343.3705 0.23120055 1.538837 9.0611534 0.10868118 109.67782 0
145.63772 1.4737808 9354.672 0.23263474 1.5520545 8.9615534 0.10674438 104.44338 0
148.72291 1.4844864 9365.3971 0.23405625 1.5651245 8.8645642 0.10484302 99.505485 0
151.87346 1.4950396 9375.5482 0.23546495 1.5780429 8.7701064 0.10297669 94.845417 0
155.09074 1.5054379 9385.1273 0.23686065 1.5908054 8.678107 0.101145 90.445843 0
158.37618 1.515679 9394.1376 0.23824322 1.6034082 8.5884917 0.099347503 86.290489 0
161.73122 1.5257605 9402.5816 0.23961251 1.6158472 8.5011925 0.097583795 82.364292 0
165.15733 1.5356805 9410.4629 0.24096841 1.628119 8.4161397 0.095853427 78.653098 0
168.65603 1.5454366 9417.7841 0.24231075 1.6402194 8.3332707 0.094156014 75.143845 0
172.22883 1.555027 9424.549 0.24363944 1.6521454 8.2525195 0.092491056 71.824158 0
175.87733 1.56445 9430.7612 0.24495436 1.6638933 8.173826 0.090858137 68.682599 0
179.60311 1.5737037 9436.424 0.2462554 1.6754599 8.0971309 0.0892568 65.70846 0
183.40782 1.5827869 9441.5423 0.24754247 1.6868422 8.0223757 0.087686591 62.891693 0
187.29313 1.5916978 9446.1196 0.24881549 1.698037 7.9495061 0.086147066 60.222975 0
191.26075 1.6004351 9450.1601 0.25007435 1.7090415 7.8784681 0.084637764 57.693544 0
195.31241 1.6089978 9453.6687 0.25131898 1.7198529 7.8092093 0.083158224 55.295208 0
199.44991 1.6173845 9456.6497 0.25254931 1.7304686 7.7416798 0.081708 53.020321 0
203.67505 1.6255942 9459.1079 0.25376528 1.7408861 7.6758307 0.080286631 50.861711 0
207.98971 1.6336263 9461.0483 0.25496683 1.7511031 7.6116139 0.078893644 48.81264 0
212.39576 1.6414798 9462.4756 0.25615391 1.7611173 7.5489845 0.077528587 46.866836 0
216.89515 1.6491539 9463.3952 0.25732646 1.7709266 7.4878984 0.07619101 45.018417 0
221.48985 1.6566483 9463.8122 0.25848445 1.780529 7.4283122 0.07488045 43.261848 0
226.18189 1.6639623 9463.732 0.25962785 1.7899227 7.3701844 0.073596452 41.591948 0
230.97333 1.6710957 9463.1603 0.26075662 1.7991061 7.3134746 0.072338564 40.00386 0
235.86626 1.6780481 9462.1024 0.26187075 1.8080776 7.258144 0.071106334 38.49303 0
240.86285 1.6848194 9460.5642 0.2629702 1.8168356 7.204155 0.069899321 37.055188 0
245.96529 1.6914096 9458.5516 0.26405499 1.8253791 7.15147 0.068717064 35.686294 0
251.17581 1.6978186 9456.0703 0.26512509 1.8337067 7.1000545 0.067559135 34.3826 0
256.49672 1.7040466 9453.1263 0.2661805 1.8418175 7.0498736 0.066425087 33.140549 0
261.93034 1.7100938 9449.7259 0.26722123 1.8497104 7.0008941 0.065314494 31.956818 0
267.47907 1.7159605 9445.8748 0.26824728 1.8573847 6.9530835 0.064226914 30.828268 0
273.14535 1.7216472 9441.5798 0.26925868 1.86484 6.90641 0.063161917 29.751951 0
278.93166 1.7271542 9436.8468 0.27025544 1.8720754 6.860844 0.062119093 28.725105 0
284.84054 1.7324821 9431.682 0.27123757 1.8790906 6.8163558 0.061098017 27.745124 0
290.8746 1.7376315 9426.0921 0.27220508 1.8858852 6.7729171 0.060098277 26.809556 0
297.03649 1.7426033 9420.0837 0.27315804 1.8924593 6.7304991 0.05911946 25.916075 0
303.3289 1.7473979 9413.6629 0.27409644 1.8988123 6.689077 0.05816119 25.062539 0
309.75462 1.7520165 9406.8365 0.27502034 1.9049447 6.6486227 0.057223031 24.246861 0
316.31646 1.7564599 9399.6111 0.27592978 1.9108567 6.6091117 0.056304602 23.467116 0
323.0173 1.7607291 9391.9931 0.2768248 1.9165482 6.5705196 0.05540552 22.721488 0
329.8601 1.7648251 9383.9893 0.27770545 1.9220197 6.5328224 0.0545254 22.008254 0
336.84785 1.7687492 9375.6064 0.27857178 1.9272719 6.4959966 0.053663855 21.325784 0
343.98363 1.7725024 9366.8511 0.27942384 1.9323051 6.4600206 0.052820525 20.672557 0
351.27058 1.7760861 9357.7305 0.28026168 1.9371202 6.4248722 0.051995042 20.047125 0
358.71189 1.7795014 9348.2507 0.28108535 1.9417177 6.3905308 0.051187053 19.448127 0
366.31084 1.7827498 9338.4186 0.28189495 1.9460987 6.3569748 0.050396182 18.874258 0
374.07077 1.7858328 9328.2414 0.28269052 1.9502643 6.3241851 0.049622092 18.324309 0
381.99508 1.7887516 9317.7255 0.28347213 1.9542152 6.2921423 0.048864436 17.797124 0
390.08726 1.791508 9306.8779 0.28423985 1.9579529 6.2608272 0.048122879 17.291614 0
398.35086 1.7941032 9295.7052 0.28499374 1.9614783 6.2302225 0.047397088 16.806753 0
406.78953 1.796539 9284.214 0.28573388 1.9647928 6.2003102 0.046686743 16.341566 0
415.22819 1.7987718 9272.6567 0.28644557 1.9678363 6.1716664 0.046005639 15.904106 0
423.66685 1.8008143 9261.0485 0.28713029 1.970625 6.1442121 0.045352024 15.492104 0
432.10551 1.8026782 9249.4018 0.2877894 1.9731738 6.1178749 0.044724284 15.10352 0
440.54417 1.8043747 9237.7296 0.28842421 1.9754973 6.0925872 0.044120919 14.736513 0
448.98283 1.8059138 9226.0423 0.28903592 1.9776083 6.0682873 0.043540541 14.389426 0
457.42149 1.807305 9214.3494 0.28962563 1.9795191 6.0449189 0.042981877 14.060771 0
465.86015 1.808557 9202.6602 0.29019441 1.9812412 6.0224293 0.042443745 13.749193 0
474.29881 1.8096782 9190.9824 0.29074325 1.9827853 6.0007692 0.041925032 13.453458 0
482.73747 1.810676 9179.3228 0.29127307 1.9841613 5.9798938 0.041424711 13.17245 0
491.17613 1.8115577 9167.688 0.29178474 1.9853787 5.9597613 0.040941832 12.905152 0
499.6148 1.81233 9156.084 0.29227909 1.9864464 5.9403322 0.040475499 12.650632 0
508.05346 1.8129991 9144.5155 0.29275688 1.9873724 5.9215705 0.04002488 12.408042 0
516.49212 1.8135707 9132.9874 0.29321883 1.9881644 5.9034424 0.039589204 12.176605 0
524.93078 1.8140504 9121.5041 0.29366563 1.9888298 5.8859165 0.039167746 11.955609 0
533.36944 1.8144433 9110.069 0.29409793 1.9893754 5.8689631 0.038759817 11.744395 0
541.8081 1.8147541 9098.6855 0.29451632 1.9898075 5.8525547 0.038364789 11.542362 0
550.24676 1.8149876 9087.3569 0.29492141 1.9901323 5.8366651 0.03798205 11.348948 0
558.68542 1.8151477 9076.0854 0.29531371 1.9903553 5.8212708 0.037611055 11.163649 0
567.12408 1.8152385 9064.8734 0.29569377 1.9904818 5.8063482 0.037251258 10.985981 0
575.56274 1.8152637 9053.7233 0.29606205 1.9905171 5.7918766 0.036902176 10.81551 0

